A phenomenological modification of thermohaline mixing in globular cluster red giants

Thermohaline mixing is a favoured mechanism for the so-called "extra mixing" on the red giant branch of low-mass stars. The mixing is triggered by the molecular weight inversion created above the hydrogen shell during first dredge-up when helium-3 burns via 3He(3He,2p)4He. The standard 1D diffusive mixing scheme cannot simultaneously match carbon and lithium abundances to NGC 6397 red giants. We investigate two modifications to the standard scheme: (1) an advective two stream mixing algorithm, and (2) modifications to the standard 1D thermohaline mixing formalism. We cannot simultaneously match carbon and lithium abundances using our two stream mixing approach. However we develop a modified diffusive scheme with an explicit temperature dependence that can simultaneously fit carbon and lithium abundances to NGC 6397 stars. Our modified diffusive scheme induces mixing that is faster than the standard theory predicts in the hotter part of the thermohaline region and mixing that is slower in the cooler part. Our results infer that the extra mixing mechanism needs further investigation and more observations are required, particularly for stars in different clusters spanning a range in metallicity.

==> Revisions.txt <==
Assistant Editor's Comments:

Please ensure that all references to arxiv papers also include the preprint number, e.g. arXiv:1506.08817.

AUTHORS: Reference fixed (Ohlmann et al (2017)).


Reviewer's Comments:
Reviewer: Pavel Denissenkov

The work of Henkel et al. considers two simple parametric mixing models of
the RGB extra mixing, a two-stream advective model and the 1D diffusive
model of thermohaline mixing. The authors try to find values of the model
parameters with which it is possible to simultaneously reproduce the observed
evolutionary declines of the Li and C surface abundances in RGB stars of
the globular clsuter NGC6397. They show that the two-stream advective
model cannot fit the observational data simultaneously, while the model of
thermohaline mixing can do this, provided that its 1D diffusion coefficient
is increased by a factor of three in the inner (hotter) part of the radiative
zone and, at the same time, it is reduced by one order of magnitude in the outer
(colder) part. Given that the actual physical mechanism of the RGB extra
mixing remains unknown, I think that any additional observationally constrained
information about its intrinsic properties is worth publishing. Therefore,
I recommend this paper to publication in MNRAS after minor modifications
that are suggested below.


SUGGESTED MODIFICATIONS

1. paragraph 2 on page 2:

The authors should say that 3He is PRODUCED outside the core of a low-mass MS
star, and that this results in the increase of its surface abundance during
the FDU.

AUTHORS: Corrected.

2. paragraph 3 on page 2:

Eggleton et al. (2006) DID NOT FIND that 3He could undergo fusion via
3He(3He,2p)4He just above the H burning shell. That was known before,
e.g. see Fig. 4 in Denissenkov & Herwig, 2004, ApJ, 612, 1081.

Eggleton et al. (2006) PAID ATTENTION to the fact that the 3He fusion
resulted in a local inversion of the mean molecular weight.

The authors should clarify this.

AUTHORS: Clarified and corrected.

3. Section 2.1.2:

The thermal diffusivity K should be defined.

AUTHORS: Defined.

4. paragraph 1 in section 2.1.4:

Beryllium-7 is not DESTROYED, but PRODUCED via alpha capture on 3He.

AUTHORS: Corrected.

5. paragraph 1 in section 2.2:

Add JINA to REACLIB.

AUTHORS: JINA added to reference.

6. Section 3.1.1:

a) Specify what bolometric corrections were used to transform Mbol to MV.

AUTHORS: Added.

b) Replace f with f_OS in Figure 2.

AUTHORS: Added.

c) Add your model M0.8Z0.00390 to Figure 2.

AUTHORS: Added. Caption amended.

7. paragraph 1 in section 3.2:

a) Change the name of the standard thermohaline diffusion coefficient from D_0
to something else, because D_0 was already used in Equation (2). Instead, you
can replace D_0 in Equation (2) with D_conv.

AUTHORS: D_0 changed to D_{conv} in Equation (2).

b) In the last sentence: the nuclear timescales also depend upon density, not ONLY upon temperature.

AUTHORS: Corrected

8. Section 5:

The effect of the phenomenological modification of the thermohaline diffusion coefficient
proposed by the authors is to actually facilitate the Cameron-Fowler mechanism of Li production,
thereby slowing down the decline of its surface abundance.
For this, one needs to remove 7Be faster from the vicinity of the H burning shell and to
allow it to stay longer in the outer part of the radiative zone, where it catches
an electron to make 7Li.

A similar effect is obtained when one uses a constant diffusion coefficient, e.g. see
Fig. 7 in Denissenkov & VandenBerg, 2003, ApJ, 593, 509, from which it is seen that
a constant D~4e8 cm^2/s could be as good solution of the problem as the one proposed
by the authors.

I think the authors should include these comments into their discussion.

AUTHORS: Included in the discussion.

It would also be nice to have a plot with the standard and modified
diffusion coefficients.

AUTHORS: We have made a plot according to the referee's suggestion and feel that it does not add anything to the main points discussed or the conclusions drawn, therefore we have not included the figure in the manuscript.


==> outfile-8MK-i3o01.dat <==
#****   NMOD=      6000    NM =  868     mumin =  0.59712588E+00    at j=  324    L =  9.55097E+01
#  JM   R/Rsun      M/Msun        MU            Delta MU         Dthm       Dconv     D-used      vthm      vconv       vused        l         K        G-rad       G-ad      G-mu       Gr/Ga KCVTN tag   H       He3     He4     Be7        Li7        C12        C13        N14        O16       Other      Temp     Density     Pressure     H+H      He3+He3     He3+a      Be ec      Be7+p      Li7+p      C12+p      C13+p      N14+p      O16+p
   1  6.931E-05  0.000E+00 1.33426616E+00   7.37140275E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.481E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00        NaN  0 Radv 0.000  0.000E+00 1.000 0.988E-18  0.211E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   2  7.576E-05  9.875E-08 1.33426614E+00   7.37140255E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.481E+10  3.126E+02  3.414E-03  3.978E-01 -8.387E-04  8.581E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   3  8.473E-05  1.214E-07 1.33426614E+00   7.37140254E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.302E+10  3.126E+02  3.163E-03  3.978E-01 -1.987E-05  7.951E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   4  9.568E-05  1.600E-07 1.33426614E+00   7.37140253E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+10  3.126E+02  2.925E-03  3.978E-01 -2.464E-05  7.352E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   5  1.078E-04  2.196E-07 1.33426613E+00   7.37140252E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.731E+10  3.126E+02  2.739E-03  3.978E-01 -2.939E-05  6.886E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   6  1.139E-04  3.033E-07 1.33426613E+00   7.37140250E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.503E+10  3.126E+02  2.653E-03  3.978E-01 -6.998E-05  6.668E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   7  1.270E-04  3.532E-07 1.33426613E+00   7.37140249E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.277E+10  3.126E+02  2.558E-03  3.978E-01 -1.694E-05  6.431E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   8  1.362E-04  4.805E-07 1.33426613E+00   7.37140246E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.042E+10  3.126E+02  2.500E-03  3.978E-01 -5.345E-05  6.285E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   9  1.516E-04  5.866E-07 1.33426613E+00   7.37140244E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.813E+10  3.125E+02  2.436E-03  3.978E-01 -2.283E-05  6.123E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  10  1.675E-04  7.998E-07 1.33426612E+00   7.37140240E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.561E+10  3.125E+02  2.391E-03  3.978E-01 -3.726E-05  6.009E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.214E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  11  1.872E-04  1.070E-06 1.33426612E+00   7.37140236E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.321E+10  3.125E+02  2.351E-03  3.978E-01 -3.149E-05  5.910E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.214E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  12  2.092E-04  1.485E-06 1.33426611E+00   7.37140230E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.088E+10  3.125E+02  2.324E-03  3.978E-01 -3.539E-05  5.843E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.215E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  13  2.244E-04  2.061E-06 1.33426610E+00   7.37140222E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.916E+10  3.125E+02  2.321E-03  3.978E-01 -5.871E-05  5.834E-03  0 Radv 0.000  0.000E+00 1.000 0.103E-17  0.215E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  14  2.484E-04  2.538E-06 1.33426610E+00   7.37140216E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.761E+10  3.125E+02  2.301E-03  3.978E-01 -2.602E-05  5.783E-03  0 Radv 0.000  0.000E+00 1.000 0.104E-17  0.216E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  15  2.735E-04  3.435E-06 1.33426609E+00   7.37140206E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.599E+10  3.125E+02  2.294E-03  3.978E-01 -3.907E-05  5.766E-03  0 Radv 0.000  0.000E+00 1.000 0.105E-17  0.217E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  16  2.945E-04  4.578E-06 1.33426608E+00   7.37140195E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.471E+10  3.124E+02  2.295E-03  3.978E-01 -5.006E-05  5.769E-03  0 Radv 0.000  0.000E+00 1.000 0.105E-17  0.218E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  17  3.206E-04  5.706E-06 1.33426607E+00   7.37140184E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.360E+10  3.124E+02  2.289E-03  3.978E-01 -3.383E-05  5.754E-03  0 Radv 0.000  0.000E+00 1.000 0.106E-17  0.219E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  18  3.524E-04  7.357E-06 1.33426605E+00   7.37140170E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.244E+10  3.124E+02  2.285E-03  3.978E-01 -3.459E-05  5.744E-03  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.220E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.458E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  19  3.843E-04  9.760E-06 1.33426603E+00   7.37140151E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.137E+10  3.124E+02  2.288E-03  3.978E-01 -4.209E-05  5.752E-03  0 Radv 0.000  0.000E+00 1.000 0.109E-17  0.222E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  20  4.280E-04  1.265E-05 1.33426706E+00   7.37141180E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.032E+10  3.123E+02  2.284E-03  3.978E-01  1.495E-03  5.741E-03  0 Radv 0.000  0.000E+00 1.000 0.732E-18  0.180E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  21  4.774E-04  1.746E-05 1.33426704E+00   7.37141160E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.264E+09  3.122E+02  2.289E-03  3.978E-01 -2.358E-05  5.753E-03  0 Radv 0.000  0.000E+00 1.000 0.752E-18  0.183E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  22  5.278E-04  2.421E-05 1.33426702E+00   7.37141134E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.347E+09  3.122E+02  2.299E-03  3.978E-01 -2.650E-05  5.780E-03  0 Radv 0.000  0.000E+00 1.000 0.776E-18  0.186E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  23  5.740E-04  3.270E-05 1.33426699E+00   7.37141104E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.617E+09  3.121E+02  2.313E-03  3.978E-01 -3.032E-05  5.815E-03  0 Radv 0.000  0.000E+00 1.000 0.805E-18  0.189E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  24  6.289E-04  4.205E-05 1.33426696E+00   7.37141073E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.978E+09  3.120E+02  2.321E-03  3.978E-01 -2.391E-05  5.834E-03  0 Radv 0.000  0.000E+00 1.000 0.835E-18  0.193E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  25  6.968E-04  5.528E-05 1.33426692E+00   7.37141033E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.333E+09  3.119E+02  2.331E-03  3.978E-01 -2.315E-05  5.859E-03  0 Radv 0.000  0.000E+00 1.000 0.876E-18  0.197E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  26  7.435E-04  7.512E-05 1.33426686E+00   7.37140977E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.830E+09  3.117E+02  2.357E-03  3.978E-01 -4.302E-05  5.925E-03  0 Radv 0.000  0.000E+00 1.000 0.935E-18  0.204E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.455E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  27  7.934E-04  9.124E-05 1.33426682E+00   7.37140933E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.464E+09  3.116E+02  2.370E-03  3.978E-01 -2.907E-05  5.958E-03  0 Radv 0.000  0.000E+00 1.000 0.981E-18  0.209E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.454E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  28  8.469E-04  1.108E-04 1.33426677E+00   7.37140883E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.121E+09  3.115E+02  2.385E-03  3.978E-01 -2.945E-05  5.996E-03  0 Radv 0.000  0.000E+00 1.000 0.104E-17  0.215E-19  0.668E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.454E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  29  9.148E-04  1.347E-04 1.33426671E+00   7.37140825E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.768E+09  3.113E+02  2.401E-03  3.978E-01 -2.537E-05  6.035E-03  0 Radv 0.000  0.000E+00 1.000 0.110E-17  0.222E-19  0.668E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.453E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  30  1.022E-03  1.696E-04 1.33426723E+00   7.37141347E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.338E+09  3.111E+02  2.419E-03  3.978E-01  1.298E-04  6.080E-03  0 Radv 0.000  0.000E+00 1.000 0.880E-18  0.197E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.453E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  31  1.098E-03  2.362E-04 1.33426712E+00   7.37141237E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.963E+09  3.107E+02  2.469E-03  3.978E-01 -3.503E-05  6.207E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.212E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.310E+06  0.451E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  32  1.190E-03  2.926E-04 1.33426739E+00   7.37141505E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.673E+09  3.104E+02  2.501E-03  3.978E-01  6.564E-05  6.287E-03  0 Radv 0.000  0.000E+00 1.000 0.884E-18  0.196E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.310E+06  0.450E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  33  1.276E-03  3.720E-04 1.33426729E+00   7.37141406E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.408E+09  3.101E+02  2.545E-03  3.978E-01 -2.403E-05  6.397E-03  0 Radv 0.000  0.000E+00 1.000 0.103E-17  0.212E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.309E+06  0.449E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  34  1.418E-03  4.585E-04 1.33426743E+00   7.37141543E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.120E+09  3.097E+02  2.586E-03  3.978E-01  1.864E-05  6.502E-03  0 Radv 0.000  0.000E+00 1.000 0.950E-18  0.203E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.308E+06  0.447E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  35  1.549E-03  6.276E-04 1.33426744E+00   7.37141553E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.833E+09  3.090E+02  2.668E-03  3.978E-01  1.253E-06  6.708E-03  0 Radv 0.000  0.000E+00 1.000 0.100E-17  0.208E-19  0.670E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.307E+06  0.445E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  36  1.711E-03  8.169E-04 1.33426741E+00   7.37141531E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.579E+09  3.084E+02  2.750E-03  3.978E-01 -2.133E-06  6.915E-03  0 Radv 0.000  0.000E+00 1.000 0.107E-17  0.214E-19  0.670E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.306E+06  0.442E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  37  1.852E-03  1.097E-03 1.33426746E+00   7.37141576E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.361E+09  3.075E+02  2.860E-03  3.978E-01  4.617E-06  7.190E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.208E-19  0.671E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.305E+06  0.439E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  38  1.990E-03  1.388E-03 1.33426750E+00   7.37141616E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.190E+09  3.066E+02  2.963E-03  3.977E-01  3.882E-06  7.450E-03  0 Radv 0.000  0.000E+00 1.000 0.971E-18  0.202E-19  0.672E-06  0.301E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.303E+06  0.436E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  39  2.130E-03  1.717E-03 1.33426728E+00   7.37141401E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.043E+09  3.057E+02  3.072E-03  3.977E-01 -1.939E-05  7.723E-03  0 Radv 0.000  0.000E+00 1.000 0.848E-18  0.187E-19  0.673E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.302E+06  0.433E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  40  2.280E-03  2.095E-03 1.33426670E+00   7.37140818E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.909E+09  3.048E+02  3.191E-03  3.977E-01 -4.544E-05  8.024E-03  0 Radv 0.000  0.000E+00 1.000 0.981E-18  0.200E-19  0.674E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.300E+06  0.429E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  41  2.551E-03  2.563E-03 1.33426698E+00   7.37141100E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.744E+09  3.037E+02  3.352E-03  3.977E-01  1.121E-05  8.428E-03  0 Radv 0.000  0.000E+00 1.000 0.112E-17  0.213E-19  0.674E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.298E+06  0.425E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  42  2.841E-03  3.561E-03 1.33426739E+00   7.37141512E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.564E+09  3.016E+02  3.637E-03  3.977E-01  1.364E-05  9.147E-03  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.206E-19  0.676E-06  0.302E-06  0.146E-03  0.369E-05  0.538E-04  0.481E+08  0.295E+06  0.417E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  43  3.142E-03  4.877E-03 1.33426740E+00   7.37141519E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.410E+09  2.992E+02  3.977E-03  3.976E-01  2.098E-07  1.000E-02  0 Radv 0.000  0.000E+00 1.000 0.110E-17  0.205E-19  0.679E-06  0.303E-06  0.146E-03  0.368E-05  0.538E-04  0.481E+08  0.290E+06  0.408E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  44  3.388E-03  6.534E-03 1.33426743E+00   7.37141544E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.293E+09  2.965E+02  4.343E-03  3.976E-01  7.970E-07  1.092E-02  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.199E-19  0.682E-06  0.304E-06  0.146E-03  0.367E-05  0.538E-04  0.481E+08  0.286E+06  0.397E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  45  3.568E-03  8.119E-03 1.33426734E+00   7.37141456E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.215E+09  2.942E+02  4.650E-03  3.976E-01 -3.622E-06  1.170E-02  0 Radv 0.000  0.000E+00 1.000 0.975E-18  0.185E-19  0.685E-06  0.306E-06  0.146E-03  0.365E-05  0.538E-04  0.481E+08  0.281E+06  0.388E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  46  3.812E-03  9.414E-03 1.33426735E+00   7.37141472E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.146E+09  2.924E+02  4.945E-03  3.975E-01  4.492E-07  1.244E-02  0 Radv 0.000  0.000E+00 1.000 0.117E-17  0.200E-19  0.686E-06  0.306E-06  0.146E-03  0.364E-05  0.538E-04  0.481E+08  0.278E+06  0.381E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  47  4.161E-03  1.137E-02 1.33426717E+00   7.37141292E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.062E+09  2.900E+02  5.382E-03  3.975E-01 -3.383E-06  1.354E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.197E-19  0.689E-06  0.307E-06  0.146E-03  0.363E-05  0.538E-04  0.481E+08  0.273E+06  0.371E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  48  4.365E-03  1.456E-02 1.33426745E+00   7.37141565E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.940E+08  2.864E+02  5.890E-03  3.975E-01  8.157E-06  1.482E-02  0 Radv 0.000  0.000E+00 1.000 0.107E-17  0.182E-19  0.694E-06  0.309E-06  0.146E-03  0.361E-05  0.538E-04  0.481E+08  0.266E+06  0.357E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  49  4.557E-03  1.665E-02 1.33426750E+00   7.37141615E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.506E+08  2.842E+02  6.247E-03  3.975E-01  1.546E-06  1.572E-02  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.172E-19  0.698E-06  0.310E-06  0.146E-03  0.359E-05  0.538E-04  0.481E+08  0.262E+06  0.348E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  50  4.790E-03  1.876E-02 1.33426742E+00   7.37141535E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.083E+08  2.822E+02  6.639E-03  3.974E-01 -1.938E-06  1.670E-02  0 Radv 0.000  0.000E+00 1.000 0.113E-17  0.179E-19  0.700E-06  0.310E-06  0.146E-03  0.358E-05  0.538E-04  0.480E+08  0.258E+06  0.340E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  51  4.974E-03  2.153E-02 1.33426737E+00   7.37141486E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.702E+08  2.798E+02  7.064E-03  3.974E-01 -1.419E-06  1.777E-02  0 Radv 0.000  0.000E+00 1.000 0.972E-18  0.161E-19  0.704E-06  0.312E-06  0.146E-03  0.356E-05  0.538E-04  0.480E+08  0.253E+06  0.329E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  52  5.078E-03  2.387E-02 1.33426704E+00   7.37141157E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.457E+08  2.778E+02  7.375E-03  3.974E-01 -1.641E-05  1.856E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.178E-19  0.707E-06  0.312E-06  0.146E-03  0.354E-05  0.538E-04  0.480E+08  0.249E+06  0.321E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  53  5.279E-03  2.526E-02 1.33426733E+00   7.37141449E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.214E+08  2.767E+02  7.691E-03  3.974E-01  7.341E-06  1.935E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.176E-19  0.709E-06  0.313E-06  0.146E-03  0.353E-05  0.538E-04  0.480E+08  0.246E+06  0.316E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  54  5.395E-03  2.806E-02 1.33426744E+00   7.37141559E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.975E+08  2.746E+02  8.061E-03  3.974E-01  4.663E-06  2.028E-02  0 Radv 0.000  0.000E+00 1.000 0.116E-17  0.166E-19  0.713E-06  0.314E-06  0.146E-03  0.351E-05  0.538E-04  0.480E+08  0.242E+06  0.307E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  55  5.510E-03  2.975E-02 1.33426743E+00   7.37141549E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.810E+08  2.734E+02  8.331E-03  3.974E-01 -4.378E-07  2.096E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.166E-19  0.715E-06  0.315E-06  0.146E-03  0.350E-05  0.538E-04  0.480E+08  0.239E+06  0.301E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  56  5.639E-03  3.148E-02 1.33426740E+00   7.37141521E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.643E+08  2.722E+02  8.622E-03  3.974E-01 -1.023E-06  2.170E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.167E-19  0.717E-06  0.315E-06  0.146E-03  0.349E-05  0.538E-04  0.480E+08  0.236E+06  0.296E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  57  5.779E-03  3.348E-02 1.33426743E+00   7.37141551E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.467E+08  2.709E+02  8.954E-03  3.974E-01  9.870E-07  2.253E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.160E-19  0.720E-06  0.316E-06  0.146E-03  0.348E-05  0.538E-04  0.480E+08  0.233E+06  0.290E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  58  5.923E-03  3.572E-02 1.33426713E+00   7.37141252E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.291E+08  2.694E+02  9.317E-03  3.974E-01 -9.307E-06  2.345E-02  0 Radv 0.000  0.000E+00 1.000 0.115E-17  0.155E-19  0.723E-06  0.317E-06  0.146E-03  0.346E-05  0.538E-04  0.480E+08  0.229E+06  0.283E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  59  6.060E-03  3.811E-02 1.33426742E+00   7.37141542E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.123E+08  2.680E+02  9.691E-03  3.974E-01  9.263E-06  2.439E-02  0 Radv 0.000  0.000E+00 1.000 0.119E-17  0.155E-19  0.726E-06  0.318E-06  0.146E-03  0.344E-05  0.538E-04  0.480E+08  0.226E+06  0.277E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  60  6.169E-03  4.047E-02 1.33426737E+00   7.37141487E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.984E+08  2.667E+02  1.003E-02  3.974E-01 -2.161E-06  2.524E-02  0 Radv 0.000  0.000E+00 1.000 0.134E-17  0.161E-19  0.729E-06  0.318E-06  0.146E-03  0.343E-05  0.538E-04  0.480E+08  0.222E+06  0.270E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  61  6.293E-03  4.238E-02 1.33426743E+00   7.37141548E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.856E+08  2.656E+02  1.036E-02  3.974E-01  2.076E-06  2.606E-02  0 Radv 0.000  0.000E+00 1.000 0.122E-17  0.151E-19  0.732E-06  0.319E-06  0.146E-03  0.341E-05  0.538E-04  0.480E+08  0.220E+06  0.265E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  62  6.406E-03  4.462E-02 1.33426740E+00   7.37141513E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.732E+08  2.644E+02  1.070E-02  3.974E-01 -1.280E-06  2.693E-02  0 Radv 0.000  0.000E+00 1.000 0.130E-17  0.153E-19  0.734E-06  0.320E-06  0.146E-03  0.340E-05  0.538E-04  0.479E+08  0.217E+06  0.259E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  63  6.526E-03  4.672E-02 1.33426740E+00   7.37141513E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.613E+08  2.634E+02  1.105E-02  3.974E-01  2.088E-08  2.780E-02  0 Radv 0.000  0.000E+00 1.000 0.131E-17  0.151E-19  0.737E-06  0.320E-06  0.146E-03  0.339E-05  0.538E-04  0.479E+08  0.214E+06  0.254E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  64  6.636E-03  4.898E-02 1.33426748E+00   7.37141599E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.501E+08  2.623E+02  1.140E-02  3.974E-01  3.130E-06  2.868E-02  0 Radv 0.000  0.000E+00 1.000 0.116E-17  0.139E-19  0.741E-06  0.321E-06  0.146E-03  0.337E-05  0.538E-04  0.479E+08  0.211E+06  0.248E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  65  6.748E-03  5.111E-02 1.33426747E+00   7.37141585E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.396E+08  2.613E+02  1.175E-02  3.975E-01 -4.879E-07  2.955E-02  0 Radv 0.000  0.000E+00 1.000 0.119E-17  0.138E-19  0.743E-06  0.322E-06  0.146E-03  0.336E-05  0.538E-04  0.479E+08  0.208E+06  0.243E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  66  6.906E-03  5.331E-02 1.33426741E+00   7.37141528E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.273E+08  2.604E+02  1.217E-02  3.975E-01 -1.389E-06  3.062E-02  0 Radv 0.000  0.000E+00 1.000 0.128E-17  0.141E-19  0.746E-06  0.323E-06  0.146E-03  0.334E-05  0.538E-04  0.479E+08  0.205E+06  0.238E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  67  7.059E-03  5.650E-02 1.33426686E+00   7.37140980E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.137E+08  2.590E+02  1.269E-02  3.975E-01 -1.359E-05  3.192E-02  0 Radv 0.000  0.000E+00 1.000 0.120E-17  0.132E-19  0.750E-06  0.324E-06  0.146E-03  0.332E-05  0.538E-04  0.479E+08  0.201E+06  0.231E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  68  7.164E-03  5.965E-02 1.33426711E+00   7.37141231E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.028E+08  2.578E+02  1.313E-02  3.975E-01  8.837E-06  3.303E-02  0 Radv 0.000  0.000E+00 1.000 0.126E-17  0.132E-19  0.755E-06  0.325E-06  0.146E-03  0.330E-05  0.538E-04  0.479E+08  0.197E+06  0.224E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  69  7.269E-03  6.188E-02 1.33426743E+00   7.37141552E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.943E+08  2.570E+02  1.350E-02  3.975E-01  1.124E-05  3.395E-02  0 Radv 0.000  0.000E+00 1.000 0.127E-17  0.130E-19  0.757E-06  0.325E-06  0.146E-03  0.329E-05  0.538E-04  0.478E+08  0.194E+06  0.220E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  70  7.376E-03  6.411E-02 1.33426737E+00   7.37141483E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.859E+08  2.562E+02  1.388E-02  3.976E-01 -2.299E-06  3.490E-02  0 Radv 0.000  0.000E+00 1.000 0.144E-17  0.136E-19  0.760E-06  0.326E-06  0.146E-03  0.327E-05  0.538E-04  0.478E+08  0.192E+06  0.215E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  71  7.487E-03  6.646E-02 1.33426738E+00   7.37141498E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.776E+08  2.555E+02  1.427E-02  3.976E-01  4.794E-07  3.589E-02  0 Radv 0.000  0.000E+00 1.000 0.142E-17  0.133E-19  0.763E-06  0.327E-06  0.146E-03  0.326E-05  0.538E-04  0.478E+08  0.189E+06  0.210E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  72  7.591E-03  6.889E-02 1.33426730E+00   7.37141413E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.696E+08  2.547E+02  1.467E-02  3.976E-01 -2.865E-06  3.689E-02  0 Radv 0.000  0.000E+00 1.000 0.127E-17  0.123E-19  0.767E-06  0.328E-06  0.146E-03  0.324E-05  0.538E-04  0.478E+08  0.186E+06  0.205E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  73  7.707E-03  7.122E-02 1.33426734E+00   7.37141460E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.616E+08  2.540E+02  1.509E-02  3.977E-01  1.385E-06  3.794E-02  0 Radv 0.000  0.000E+00 1.000 0.151E-17  0.131E-19  0.770E-06  0.328E-06  0.146E-03  0.323E-05  0.538E-04  0.478E+08  0.184E+06  0.201E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  74  7.825E-03  7.386E-02 1.33426737E+00   7.37141486E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.533E+08  2.533E+02  1.554E-02  3.977E-01  7.618E-07  3.907E-02  0 Radv 0.000  0.000E+00 1.000 0.147E-17  0.127E-19  0.773E-06  0.329E-06  0.146E-03  0.321E-05  0.538E-04  0.478E+08  0.180E+06  0.196E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  75  7.938E-03  7.656E-02 1.33426735E+00   7.37141468E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.454E+08  2.526E+02  1.599E-02  3.977E-01 -5.248E-07  4.021E-02  0 Radv 0.000  0.000E+00 1.000 0.152E-17  0.126E-19  0.777E-06  0.330E-06  0.146E-03  0.319E-05  0.538E-04  0.478E+08  0.178E+06  0.191E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  76  8.049E-03  7.920E-02 1.33426734E+00   7.37141457E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.380E+08  2.520E+02  1.645E-02  3.978E-01 -3.327E-07  4.135E-02  0 Radv 0.000  0.000E+00 1.000 0.156E-17  0.125E-19  0.780E-06  0.331E-06  0.146E-03  0.317E-05  0.538E-04  0.477E+08  0.175E+06  0.186E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  77  8.163E-03  8.182E-02 1.33426745E+00   7.37141572E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.307E+08  2.514E+02  1.691E-02  3.978E-01  3.294E-06  4.250E-02  0 Radv 0.000  0.000E+00 1.000 0.132E-17  0.112E-19  0.785E-06  0.332E-06  0.146E-03  0.315E-05  0.538E-04  0.477E+08  0.172E+06  0.181E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  78  8.215E-03  8.453E-02 1.33426740E+00   7.37141521E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.255E+08  2.508E+02  1.726E-02  3.979E-01 -3.162E-06  4.338E-02  0 Radv 0.000  0.000E+00 1.000 0.150E-17  0.117E-19  0.788E-06  0.332E-06  0.147E-03  0.314E-05  0.538E-04  0.477E+08  0.169E+06  0.177E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  79  8.314E-03  8.577E-02 1.33426683E+00   7.37140946E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.208E+08  2.506E+02  1.757E-02  3.979E-01 -1.857E-05  4.417E-02  0 Radv 0.000  0.000E+00 1.000 0.139E-17  0.111E-19  0.790E-06  0.333E-06  0.147E-03  0.313E-05  0.538E-04  0.477E+08  0.168E+06  0.175E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  80  8.414E-03  8.817E-02 1.33426742E+00   7.37141541E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.147E+08  2.502E+02  1.800E-02  3.979E-01  1.882E-05  4.523E-02  0 Radv 0.000  0.000E+00 1.000 0.140E-17  0.109E-19  0.793E-06  0.334E-06  0.147E-03  0.311E-05  0.538E-04  0.477E+08  0.165E+06  0.171E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  81  8.467E-03  9.061E-02 1.33426743E+00   7.37141550E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.102E+08  2.498E+02  1.834E-02  3.980E-01  5.695E-07  4.608E-02  0 Radv 0.000  0.000E+00 1.000 0.146E-17  0.110E-19  0.797E-06  0.334E-06  0.147E-03  0.310E-05  0.538E-04  0.476E+08  0.162E+06  0.167E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  82  8.547E-03  9.192E-02 1.33426743E+00   7.37141546E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.062E+08  2.496E+02  1.863E-02  3.980E-01 -1.733E-07  4.680E-02  0 Radv 0.000  0.000E+00 1.000 0.145E-17  0.108E-19  0.798E-06  0.335E-06  0.147E-03  0.309E-05  0.538E-04  0.476E+08  0.161E+06  0.164E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  83  8.600E-03  9.390E-02 1.33426743E+00   7.37141550E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.024E+08  2.493E+02  1.893E-02  3.980E-01  2.263E-07  4.755E-02  0 Radv 0.000  0.000E+00 1.000 0.148E-17  0.107E-19  0.801E-06  0.335E-06  0.147E-03  0.308E-05  0.538E-04  0.476E+08  0.159E+06  0.161E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  84  8.680E-03  9.522E-02 1.33426740E+00   7.37141521E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.986E+08  2.492E+02  1.922E-02  3.981E-01 -1.104E-06  4.828E-02  0 Radv 0.000  0.000E+00 1.000 0.152E-17  0.108E-19  0.803E-06  0.336E-06  0.147E-03  0.307E-05  0.538E-04  0.476E+08  0.158E+06  0.159E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  85  8.791E-03  9.719E-02 1.33426736E+00   7.37141479E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.933E+08  2.490E+02  1.965E-02  3.981E-01 -1.164E-06  4.936E-02  0 Radv 0.000  0.000E+00 1.000 0.159E-17  0.108E-19  0.805E-06  0.336E-06  0.147E-03  0.305E-05  0.538E-04  0.476E+08  0.156E+06  0.156E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  86  8.866E-03  1.000E-01 1.33426740E+00   7.37141518E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.882E+08  2.487E+02  2.008E-02  3.982E-01  1.593E-06  5.043E-02  0 Radv 0.000  0.000E+00 1.000 0.156E-17  0.105E-19  0.809E-06  0.337E-06  0.147E-03  0.304E-05  0.538E-04  0.476E+08  0.153E+06  0.152E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  87  8.941E-03  1.019E-01 1.33426738E+00   7.37141493E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.842E+08  2.485E+02  2.043E-02  3.982E-01 -9.727E-07  5.130E-02  0 Radv 0.000  0.000E+00 1.000 0.162E-17  0.106E-19  0.812E-06  0.338E-06  0.147E-03  0.302E-05  0.538E-04  0.475E+08  0.151E+06  0.149E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  88  8.992E-03  1.038E-01 1.33426747E+00   7.37141587E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.808E+08  2.484E+02  2.073E-02  3.983E-01  5.445E-06  5.205E-02  0 Radv 0.000  0.000E+00 1.000 0.144E-17  0.975E-20  0.815E-06  0.339E-06  0.147E-03  0.301E-05  0.538E-04  0.475E+08  0.149E+06  0.146E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  89  9.077E-03  1.051E-01 1.33426739E+00   7.37141509E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.773E+08  2.483E+02  2.105E-02  3.983E-01 -2.668E-06  5.284E-02  0 Radv 0.000  0.000E+00 1.000 0.159E-17  0.101E-19  0.816E-06  0.339E-06  0.147E-03  0.301E-05  0.538E-04  0.475E+08  0.148E+06  0.144E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  90  9.158E-03  1.073E-01 1.33426732E+00   7.37141435E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.730E+08  2.483E+02  2.145E-02  3.984E-01 -2.664E-06  5.384E-02  0 Radv 0.000  0.000E+00 1.000 0.178E-17  0.106E-19  0.819E-06  0.339E-06  0.147E-03  0.299E-05  0.538E-04  0.475E+08  0.146E+06  0.141E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  91  9.211E-03  1.094E-01 1.33426743E+00   7.37141547E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.696E+08  2.482E+02  2.177E-02  3.984E-01  6.127E-06  5.465E-02  0 Radv 0.000  0.000E+00 1.000 0.155E-17  0.969E-20  0.822E-06  0.340E-06  0.147E-03  0.298E-05  0.538E-04  0.475E+08  0.144E+06  0.138E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  92  9.300E-03  1.107E-01 1.33426742E+00   7.37141534E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.661E+08  2.482E+02  2.211E-02  3.985E-01 -4.138E-07  5.550E-02  0 Radv 0.000  0.000E+00 1.000 0.155E-17  0.958E-20  0.824E-06  0.341E-06  0.147E-03  0.297E-05  0.538E-04  0.474E+08  0.143E+06  0.137E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  93  9.383E-03  1.130E-01 1.33426736E+00   7.37141481E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.619E+08  2.482E+02  2.254E-02  3.985E-01 -1.830E-06  5.655E-02  0 Radv 0.000  0.000E+00 1.000 0.168E-17  0.981E-20  0.827E-06  0.341E-06  0.147E-03  0.296E-05  0.538E-04  0.474E+08  0.141E+06  0.133E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  94  9.462E-03  1.152E-01 1.33426714E+00   7.37141255E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.580E+08  2.482E+02  2.294E-02  3.986E-01 -8.064E-06  5.755E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.100E-19  0.830E-06  0.342E-06  0.147E-03  0.294E-05  0.538E-04  0.474E+08  0.139E+06  0.130E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  95  9.536E-03  1.172E-01 1.33426737E+00   7.37141484E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.543E+08  2.483E+02  2.332E-02  3.986E-01  8.592E-06  5.850E-02  0 Radv 0.000  0.000E+00 1.000 0.171E-17  0.957E-20  0.833E-06  0.342E-06  0.147E-03  0.293E-05  0.538E-04  0.474E+08  0.137E+06  0.128E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  96  9.652E-03  1.192E-01 1.33426738E+00   7.37141499E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.499E+08  2.483E+02  2.380E-02  3.987E-01  3.558E-07  5.968E-02  0 Radv 0.000  0.000E+00 1.000 0.161E-17  0.915E-20  0.835E-06  0.343E-06  0.147E-03  0.292E-05  0.538E-04  0.474E+08  0.135E+06  0.125E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  97  9.744E-03  1.222E-01 1.33426737E+00   7.37141492E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.451E+08  2.485E+02  2.433E-02  3.988E-01 -2.146E-07  6.101E-02  0 Radv 0.000  0.000E+00 1.000 0.168E-17  0.911E-20  0.839E-06  0.344E-06  0.147E-03  0.290E-05  0.538E-04  0.473E+08  0.132E+06  0.121E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  98  9.792E-03  1.246E-01 1.33426738E+00   7.37141502E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.420E+08  2.487E+02  2.469E-02  3.989E-01  5.825E-07  6.191E-02  0 Radv 0.000  0.000E+00 1.000 0.174E-17  0.912E-20  0.843E-06  0.344E-06  0.147E-03  0.289E-05  0.538E-04  0.473E+08  0.130E+06  0.118E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  99  9.895E-03  1.259E-01 1.33426740E+00   7.37141517E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.386E+08  2.489E+02  2.508E-02  3.989E-01  4.090E-07  6.287E-02  0 Radv 0.000  0.000E+00 1.000 0.161E-17  0.868E-20  0.845E-06  0.345E-06  0.147E-03  0.288E-05  0.538E-04  0.473E+08  0.129E+06  0.117E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 100  9.963E-03  1.286E-01 1.33426743E+00   7.37141548E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.349E+08  2.492E+02  2.553E-02  3.990E-01  1.198E-06  6.398E-02  0 Radv 0.000  0.000E+00 1.000 0.160E-17  0.848E-20  0.848E-06  0.346E-06  0.147E-03  0.286E-05  0.538E-04  0.472E+08  0.127E+06  0.114E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 101  1.006E-02  1.304E-01 1.33426736E+00   7.37141482E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.313E+08  2.494E+02  2.596E-02  3.991E-01 -1.778E-06  6.506E-02  0 Radv 0.000  0.000E+00 1.000 0.173E-17  0.869E-20  0.850E-06  0.346E-06  0.147E-03  0.285E-05  0.538E-04  0.472E+08  0.125E+06  0.111E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 102  1.013E-02  1.330E-01 1.33426736E+00   7.37141472E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.277E+08  2.498E+02  2.642E-02  3.992E-01 -3.464E-07  6.618E-02  0 Radv 0.000  0.000E+00 1.000 0.181E-17  0.872E-20  0.854E-06  0.347E-06  0.147E-03  0.284E-05  0.538E-04  0.472E+08  0.123E+06  0.108E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 103  1.022E-02  1.349E-01 1.33426666E+00   7.37140781E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.245E+08  2.501E+02  2.683E-02  3.993E-01 -2.186E-05  6.720E-02  0 Radv 0.000  0.000E+00 1.000 0.197E-17  0.896E-20  0.856E-06  0.347E-06  0.147E-03  0.283E-05  0.538E-04  0.472E+08  0.121E+06  0.106E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 104  1.028E-02  1.371E-01 1.33426742E+00   7.37141542E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.214E+08  2.506E+02  2.723E-02  3.993E-01  2.953E-05  6.819E-02  0 Radv 0.000  0.000E+00 1.000 0.165E-17  0.806E-20  0.860E-06  0.348E-06  0.147E-03  0.282E-05  0.538E-04  0.471E+08  0.119E+06  0.104E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 105  1.036E-02  1.389E-01 1.33426738E+00   7.37141492E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.185E+08  2.509E+02  2.762E-02  3.994E-01 -1.649E-06  6.915E-02  0 Radv 0.000  0.000E+00 1.000 0.177E-17  0.822E-20  0.862E-06  0.348E-06  0.147E-03  0.281E-05  0.538E-04  0.471E+08  0.118E+06  0.102E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 106  1.044E-02  1.409E-01 1.33426678E+00   7.37140895E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.154E+08  2.514E+02  2.803E-02  3.995E-01 -2.058E-05  7.016E-02  0 Radv 0.000  0.000E+00 1.000 0.179E-17  0.816E-20  0.865E-06  0.349E-06  0.147E-03  0.280E-05  0.538E-04  0.471E+08  0.116E+06  0.994E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 107  1.051E-02  1.429E-01 1.33426736E+00   7.37141478E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.125E+08  2.519E+02  2.843E-02  3.996E-01  1.981E-05  7.116E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.810E-20  0.868E-06  0.349E-06  0.147E-03  0.279E-05  0.538E-04  0.470E+08  0.114E+06  0.973E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 108  1.058E-02  1.449E-01 1.33426726E+00   7.37141378E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.096E+08  2.524E+02  2.884E-02  3.997E-01 -3.439E-06  7.216E-02  0 Radv 0.000  0.000E+00 1.000 0.200E-17  0.834E-20  0.870E-06  0.350E-06  0.147E-03  0.277E-05  0.538E-04  0.470E+08  0.113E+06  0.952E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 109  1.069E-02  1.469E-01 1.33426740E+00   7.37141515E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.062E+08  2.530E+02  2.932E-02  3.998E-01  3.357E-06  7.333E-02  0 Radv 0.000  0.000E+00 1.000 0.181E-17  0.781E-20  0.873E-06  0.351E-06  0.147E-03  0.276E-05  0.538E-04  0.470E+08  0.111E+06  0.931E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 110  1.080E-02  1.496E-01 1.33426739E+00   7.37141510E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.021E+08  2.538E+02  2.991E-02  3.999E-01 -1.172E-07  7.479E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.770E-20  0.877E-06  0.351E-06  0.147E-03  0.275E-05  0.538E-04  0.470E+08  0.109E+06  0.903E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 111  1.092E-02  1.526E-01 1.33426743E+00   7.37141546E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.978E+08  2.548E+02  3.055E-02  4.000E-01  7.544E-07  7.636E-02  0 Radv 0.000  0.000E+00 1.000 0.174E-17  0.729E-20  0.882E-06  0.352E-06  0.147E-03  0.273E-05  0.538E-04  0.469E+08  0.106E+06  0.872E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 112  1.099E-02  1.557E-01 1.33426706E+00   7.37141174E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.944E+08  2.560E+02  3.107E-02  4.002E-01 -1.295E-05  7.766E-02  0 Radv 0.000  0.000E+00 1.000 0.186E-17  0.734E-20  0.887E-06  0.353E-06  0.147E-03  0.271E-05  0.538E-04  0.468E+08  0.104E+06  0.841E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 113  1.106E-02  1.576E-01 1.33426728E+00   7.37141393E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.919E+08  2.568E+02  3.145E-02  4.002E-01  7.879E-06  7.857E-02  0 Radv 0.000  0.000E+00 1.000 0.215E-17  0.778E-20  0.890E-06  0.353E-06  0.147E-03  0.270E-05  0.538E-04  0.468E+08  0.102E+06  0.823E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 114  1.112E-02  1.593E-01 1.33426732E+00   7.37141438E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.896E+08  2.576E+02  3.181E-02  4.003E-01  1.653E-06  7.945E-02  0 Radv 0.000  0.000E+00 1.000 0.182E-17  0.704E-20  0.893E-06  0.354E-06  0.147E-03  0.269E-05  0.538E-04  0.468E+08  0.101E+06  0.806E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 115  1.121E-02  1.610E-01 1.33426683E+00   7.37140951E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.869E+08  2.585E+02  3.221E-02  4.004E-01 -1.319E-05  8.045E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.693E-20  0.896E-06  0.354E-06  0.147E-03  0.268E-05  0.538E-04  0.468E+08  0.998E+05  0.790E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 116  1.128E-02  1.634E-01 1.33426734E+00   7.37141460E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.841E+08  2.597E+02  3.264E-02  4.005E-01  1.711E-05  8.150E-02  0 Radv 0.000  0.000E+00 1.000 0.215E-17  0.735E-20  0.900E-06  0.355E-06  0.147E-03  0.267E-05  0.538E-04  0.467E+08  0.980E+05  0.768E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 117  1.140E-02  1.652E-01 1.33426717E+00   7.37141286E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.809E+08  2.607E+02  3.315E-02  4.007E-01 -3.379E-06  8.273E-02  0 Radv 0.000  0.000E+00 1.000 0.207E-17  0.710E-20  0.903E-06  0.355E-06  0.147E-03  0.266E-05  0.538E-04  0.467E+08  0.966E+05  0.751E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 118  1.147E-02  1.684E-01 1.33426657E+00   7.37140686E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.776E+08  2.626E+02  3.367E-02  4.008E-01 -1.952E-05  8.401E-02  0 Radv 0.000  0.000E+00 1.000 0.170E-17  0.622E-20  0.909E-06  0.356E-06  0.147E-03  0.264E-05  0.538E-04  0.466E+08  0.942E+05  0.723E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 119  1.155E-02  1.702E-01 1.33426695E+00   7.37141070E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.751E+08  2.637E+02  3.407E-02  4.009E-01  1.123E-05  8.498E-02  0 Radv 0.000  0.000E+00 1.000 0.224E-17  0.702E-20  0.912E-06  0.356E-06  0.147E-03  0.263E-05  0.538E-04  0.466E+08  0.927E+05  0.706E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 120  1.163E-02  1.723E-01 1.33426699E+00   7.37141108E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.725E+08  2.651E+02  3.450E-02  4.011E-01  1.095E-06  8.601E-02  0 Radv 0.000  0.000E+00 1.000 0.216E-17  0.674E-20  0.916E-06  0.357E-06  0.147E-03  0.261E-05  0.538E-04  0.465E+08  0.912E+05  0.689E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 121  1.174E-02  1.743E-01 1.33426655E+00   7.37140663E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.695E+08  2.666E+02  3.499E-02  4.012E-01 -9.323E-06  8.721E-02  0 Radv 0.000  0.000E+00 1.000 0.230E-17  0.681E-20  0.920E-06  0.358E-06  0.147E-03  0.260E-05  0.538E-04  0.465E+08  0.896E+05  0.671E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 122  1.181E-02  1.771E-01 1.33426711E+00   7.37141226E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.666E+08  2.687E+02  3.548E-02  4.013E-01  1.676E-05  8.840E-02  0 Radv 0.000  0.000E+00 1.000 0.188E-17  0.596E-20  0.926E-06  0.359E-06  0.147E-03  0.258E-05  0.538E-04  0.464E+08  0.875E+05  0.647E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 123  1.188E-02  1.791E-01 1.33426706E+00   7.37141180E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.644E+08  2.703E+02  3.584E-02  4.015E-01 -1.663E-06  8.928E-02  0 Radv 0.000  0.000E+00 1.000 0.205E-17  0.610E-20  0.930E-06  0.359E-06  0.147E-03  0.257E-05  0.538E-04  0.464E+08  0.861E+05  0.631E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 124  1.195E-02  1.807E-01 1.33426670E+00   7.37140819E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.622E+08  2.716E+02  3.620E-02  4.016E-01 -1.041E-05  9.015E-02  0 Radv 0.000  0.000E+00 1.000 0.206E-17  0.600E-20  0.933E-06  0.360E-06  0.147E-03  0.256E-05  0.538E-04  0.464E+08  0.849E+05  0.618E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 125  1.204E-02  1.826E-01 1.33426661E+00   7.37140731E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.597E+08  2.733E+02  3.662E-02  4.017E-01 -2.276E-06  9.116E-02  0 Radv 0.000  0.000E+00 1.000 0.220E-17  0.607E-20  0.938E-06  0.360E-06  0.147E-03  0.255E-05  0.538E-04  0.463E+08  0.834E+05  0.602E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 126  1.213E-02  1.848E-01 1.33426721E+00   7.37141323E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.571E+08  2.753E+02  3.706E-02  4.019E-01  1.503E-05  9.222E-02  0 Radv 0.000  0.000E+00 1.000 0.210E-17  0.577E-20  0.942E-06  0.361E-06  0.147E-03  0.253E-05  0.538E-04  0.463E+08  0.818E+05  0.585E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 127  1.219E-02  1.870E-01 1.33426720E+00   7.37141320E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.548E+08  2.775E+02  3.744E-02  4.020E-01 -1.005E-07  9.315E-02  0 Radv 0.000  0.000E+00 1.000 0.245E-17  0.608E-20  0.947E-06  0.362E-06  0.147E-03  0.252E-05  0.538E-04  0.462E+08  0.802E+05  0.568E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 128  1.228E-02  1.886E-01 1.33426706E+00   7.37141176E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.525E+08  2.791E+02  3.784E-02  4.021E-01 -3.367E-06  9.409E-02  0 Radv 0.000  0.000E+00 1.000 0.218E-17  0.562E-20  0.951E-06  0.363E-06  0.147E-03  0.251E-05  0.538E-04  0.462E+08  0.790E+05  0.555E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 129  1.235E-02  1.909E-01 1.33426729E+00   7.37141411E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.502E+08  2.816E+02  3.822E-02  4.023E-01  7.973E-06  9.502E-02  0 Radv 0.000  0.000E+00 1.000 0.253E-17  0.588E-20  0.957E-06  0.363E-06  0.147E-03  0.249E-05  0.538E-04  0.461E+08  0.774E+05  0.538E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 130  1.242E-02  1.925E-01 1.33426660E+00   7.37140714E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.483E+08  2.834E+02  3.854E-02  4.024E-01 -2.198E-05  9.579E-02  0 Radv 0.000  0.000E+00 1.000 0.211E-17  0.526E-20  0.961E-06  0.364E-06  0.147E-03  0.248E-05  0.538E-04  0.461E+08  0.762E+05  0.526E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 131  1.248E-02  1.942E-01 1.33426726E+00   7.37141373E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.464E+08  2.854E+02  3.888E-02  4.025E-01  2.044E-05  9.658E-02  0 Radv 0.000  0.000E+00 1.000 0.254E-17  0.564E-20  0.965E-06  0.365E-06  0.147E-03  0.247E-05  0.538E-04  0.460E+08  0.750E+05  0.514E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 132  1.255E-02  1.959E-01 1.33426647E+00   7.37140590E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.444E+08  2.875E+02  3.921E-02  4.026E-01 -2.391E-05  9.737E-02  0 Radv 0.000  0.000E+00 1.000 0.256E-17  0.554E-20  0.970E-06  0.366E-06  0.147E-03  0.245E-05  0.538E-04  0.460E+08  0.738E+05  0.502E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 133  1.262E-02  1.976E-01 1.33426728E+00   7.37141395E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.424E+08  2.897E+02  3.953E-02  4.028E-01  2.414E-05  9.816E-02  0 Radv 0.000  0.000E+00 1.000 0.249E-17  0.534E-20  0.974E-06  0.366E-06  0.147E-03  0.244E-05  0.538E-04  0.460E+08  0.726E+05  0.489E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 134  1.272E-02  1.993E-01 1.33426729E+00   7.37141407E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.402E+08  2.920E+02  3.992E-02  4.028E-01  2.649E-07  9.909E-02  0 Radv 0.000  0.000E+00 1.000 0.248E-17  0.520E-20  0.979E-06  0.367E-06  0.147E-03  0.243E-05  0.538E-04  0.459E+08  0.714E+05  0.477E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 135  1.279E-02  2.016E-01 1.33426709E+00   7.37141203E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.379E+08  2.952E+02  4.030E-02  4.028E-01 -5.862E-06  1.000E-01  0 Radv 0.000  0.000E+00 1.000 0.234E-17  0.490E-20  0.985E-06  0.368E-06  0.147E-03  0.241E-05  0.538E-04  0.458E+08  0.698E+05  0.461E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 136  1.289E-02  2.033E-01 1.33426721E+00   7.37141326E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.356E+08  2.978E+02  4.068E-02  4.028E-01  2.569E-06  1.010E-01  0 Radv 0.000  0.000E+00 1.000 0.253E-17  0.496E-20  0.990E-06  0.369E-06  0.147E-03  0.240E-05  0.538E-04  0.458E+08  0.686E+05  0.450E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 137  1.297E-02  2.057E-01 1.33426737E+00   7.37141487E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.332E+08  3.015E+02  4.107E-02  4.027E-01  4.170E-06  1.020E-01  0 Radv 0.000  0.000E+00 1.000 0.254E-17  0.480E-20  0.998E-06  0.371E-06  0.147E-03  0.238E-05  0.538E-04  0.457E+08  0.670E+05  0.434E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 138  1.303E-02  2.075E-01 1.33426723E+00   7.37141342E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.314E+08  3.046E+02  4.136E-02  4.027E-01 -5.228E-06  1.027E-01  0 Radv 0.000  0.000E+00 1.000 0.243E-17  0.457E-20  0.100E-05  0.372E-06  0.147E-03  0.237E-05  0.538E-04  0.457E+08  0.657E+05  0.421E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 139  1.311E-02  2.089E-01 1.33426666E+00   7.37140780E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.295E+08  3.069E+02  4.167E-02  4.027E-01 -1.284E-05  1.035E-01  0 Radv 0.000  0.000E+00 1.000 0.242E-17  0.447E-20  0.101E-05  0.372E-06  0.147E-03  0.236E-05  0.538E-04  0.456E+08  0.648E+05  0.413E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 140  1.323E-02  2.109E-01 1.33426737E+00   7.37141489E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.269E+08  3.107E+02  4.208E-02  4.026E-01  1.228E-05  1.045E-01  0 Radv 0.000  0.000E+00 1.000 0.252E-17  0.443E-20  0.101E-05  0.374E-06  0.147E-03  0.234E-05  0.538E-04  0.456E+08  0.634E+05  0.399E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 141  1.336E-02  2.136E-01 1.33426727E+00   7.37141382E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.238E+08  3.159E+02  4.256E-02  4.026E-01 -1.658E-06  1.057E-01  0 Radv 0.000  0.000E+00 1.000 0.295E-17  0.459E-20  0.102E-05  0.375E-06  0.147E-03  0.232E-05  0.538E-04  0.455E+08  0.616E+05  0.382E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 142  1.345E-02  2.165E-01 1.33426731E+00   7.37141428E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.211E+08  3.221E+02  4.298E-02  4.025E-01  1.003E-06  1.068E-01  0 Radv 0.000  0.000E+00 1.000 0.265E-17  0.416E-20  0.103E-05  0.377E-06  0.147E-03  0.230E-05  0.538E-04  0.454E+08  0.596E+05  0.364E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 143  1.356E-02  2.186E-01 1.33426727E+00   7.37141390E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.186E+08  3.267E+02  4.333E-02  4.025E-01 -6.800E-07  1.077E-01  0 Radv 0.000  0.000E+00 1.000 0.306E-17  0.433E-20  0.104E-05  0.378E-06  0.147E-03  0.228E-05  0.538E-04  0.453E+08  0.582E+05  0.352E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 144  1.367E-02  2.210E-01 1.33426669E+00   7.37140810E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.160E+08  3.326E+02  4.371E-02  4.025E-01 -1.011E-05  1.086E-01  0 Radv 0.000  0.000E+00 1.000 0.300E-17  0.412E-20  0.105E-05  0.380E-06  0.147E-03  0.226E-05  0.538E-04  0.452E+08  0.566E+05  0.338E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 145  1.375E-02  2.235E-01 1.33426713E+00   7.37141243E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.138E+08  3.389E+02  4.401E-02  4.024E-01  1.123E-05  1.094E-01  0 Radv 0.000  0.000E+00 1.000 0.281E-17  0.383E-20  0.106E-05  0.381E-06  0.147E-03  0.224E-05  0.538E-04  0.452E+08  0.550E+05  0.323E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 146  1.383E-02  2.251E-01 1.33426723E+00   7.37141348E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.119E+08  3.434E+02  4.426E-02  4.024E-01  2.321E-06  1.100E-01  0 Radv 0.000  0.000E+00 1.000 0.272E-17  0.368E-20  0.106E-05  0.382E-06  0.147E-03  0.223E-05  0.538E-04  0.451E+08  0.539E+05  0.314E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 147  1.392E-02  2.270E-01 1.33426730E+00   7.37141420E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.099E+08  3.488E+02  4.451E-02  4.024E-01  1.562E-06  1.106E-01  0 Radv 0.000  0.000E+00 1.000 0.314E-17  0.383E-20  0.107E-05  0.384E-06  0.147E-03  0.221E-05  0.538E-04  0.450E+08  0.526E+05  0.304E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 148  1.403E-02  2.288E-01 1.33426726E+00   7.37141376E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.076E+08  3.545E+02  4.477E-02  4.023E-01 -7.591E-07  1.113E-01  0 Radv 0.000  0.000E+00 1.000 0.301E-17  0.363E-20  0.107E-05  0.385E-06  0.147E-03  0.220E-05  0.538E-04  0.450E+08  0.514E+05  0.294E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 149  1.416E-02  2.311E-01 1.33426691E+00   7.37141032E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.049E+08  3.620E+02  4.506E-02  4.023E-01 -4.825E-06  1.120E-01  0 Radv 0.000  0.000E+00 1.000 0.346E-17  0.374E-20  0.108E-05  0.387E-06  0.147E-03  0.218E-05  0.538E-04  0.449E+08  0.499E+05  0.281E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 150  1.426E-02  2.339E-01 1.33426737E+00   7.37141485E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.024E+08  3.720E+02  4.532E-02  4.022E-01  8.405E-06  1.127E-01  0 Radv 0.000  0.000E+00 1.000 0.297E-17  0.332E-20  0.109E-05  0.389E-06  0.147E-03  0.216E-05  0.538E-04  0.448E+08  0.481E+05  0.266E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 151  1.432E-02  2.359E-01 1.33426737E+00   7.37141491E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.006E+08  3.799E+02  4.548E-02  4.022E-01  1.754E-07  1.131E-01  0 Radv 0.000  0.000E+00 1.000 0.292E-17  0.318E-20  0.110E-05  0.391E-06  0.147E-03  0.214E-05  0.538E-04  0.447E+08  0.468E+05  0.256E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 152  1.444E-02  2.372E-01 1.33426735E+00   7.37141468E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.987E+08  3.851E+02  4.563E-02  4.022E-01 -3.603E-07  1.134E-01  0 Radv 0.000  0.000E+00 1.000 0.319E-17  0.325E-20  0.111E-05  0.391E-06  0.147E-03  0.213E-05  0.538E-04  0.446E+08  0.460E+05  0.250E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 153  1.453E-02  2.396E-01 1.33426734E+00   7.37141459E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.966E+08  3.953E+02  4.578E-02  4.021E-01 -1.825E-07  1.138E-01  0 Radv 0.000  0.000E+00 1.000 0.324E-17  0.315E-20  0.111E-05  0.393E-06  0.147E-03  0.211E-05  0.538E-04  0.446E+08  0.445E+05  0.238E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 154  1.461E-02  2.412E-01 1.33426720E+00   7.37141319E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.948E+08  4.031E+02  4.588E-02  4.021E-01 -2.960E-06  1.141E-01  0 Radv 0.000  0.000E+00 1.000 0.337E-17  0.312E-20  0.112E-05  0.394E-06  0.147E-03  0.210E-05  0.538E-04  0.445E+08  0.434E+05  0.230E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 155  1.473E-02  2.429E-01 1.33426733E+00   7.37141444E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.928E+08  4.115E+02  4.596E-02  4.021E-01  1.896E-06  1.143E-01  0 Radv 0.000  0.000E+00 1.000 0.352E-17  0.309E-20  0.113E-05  0.396E-06  0.147E-03  0.209E-05  0.538E-04  0.444E+08  0.424E+05  0.222E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 156  1.487E-02  2.452E-01 1.33426727E+00   7.37141391E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.902E+08  4.237E+02  4.603E-02  4.020E-01 -6.928E-07  1.145E-01  0 Radv 0.000  0.000E+00 1.000 0.375E-17  0.308E-20  0.114E-05  0.398E-06  0.147E-03  0.207E-05  0.538E-04  0.443E+08  0.410E+05  0.211E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 157  1.499E-02  2.477E-01 1.33426727E+00   7.37141387E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.877E+08  4.389E+02  4.605E-02  4.020E-01 -5.968E-08  1.146E-01  0 Radv 0.000  0.000E+00 1.000 0.378E-17  0.296E-20  0.115E-05  0.400E-06  0.147E-03  0.205E-05  0.538E-04  0.442E+08  0.393E+05  0.199E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 158  1.515E-02  2.499E-01 1.33426736E+00   7.37141475E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.851E+08  4.533E+02  4.600E-02  4.020E-01  9.648E-07  1.144E-01  0 Radv 0.000  0.000E+00 1.000 0.341E-17  0.270E-20  0.115E-05  0.402E-06  0.147E-03  0.203E-05  0.538E-04  0.441E+08  0.380E+05  0.189E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 159  1.532E-02  2.528E-01 1.33426737E+00   7.37141491E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.821E+08  4.742E+02  4.586E-02  4.019E-01  1.652E-07  1.141E-01  0 Radv 0.000  0.000E+00 1.000 0.351E-17  0.261E-20  0.117E-05  0.404E-06  0.147E-03  0.201E-05  0.538E-04  0.440E+08  0.362E+05  0.177E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 160  1.542E-02  2.558E-01 1.33426613E+00   7.37140247E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.796E+08  4.986E+02  4.570E-02  4.019E-01 -2.136E-05  1.137E-01  0 Radv 0.000  0.000E+00 1.000 0.366E-17  0.253E-20  0.118E-05  0.407E-06  0.147E-03  0.199E-05  0.538E-04  0.438E+08  0.344E+05  0.164E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 161  1.552E-02  2.575E-01 1.33426630E+00   7.37140421E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.779E+08  5.144E+02  4.551E-02  4.018E-01  2.828E-06  1.133E-01  0 Radv 0.000  0.000E+00 1.000 0.306E-17  0.225E-20  0.119E-05  0.408E-06  0.147E-03  0.198E-05  0.538E-04  0.437E+08  0.333E+05  0.157E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 162  1.567E-02  2.592E-01 1.33426636E+00   7.37140473E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.757E+08  5.320E+02  4.522E-02  4.018E-01  6.045E-07  1.125E-01  0 Radv 0.000  0.000E+00 1.000 0.296E-17  0.214E-20  0.119E-05  0.410E-06  0.147E-03  0.196E-05  0.538E-04  0.436E+08  0.322E+05  0.150E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 163  1.584E-02  2.616E-01 1.33426637E+00   7.37140486E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.732E+08  5.585E+02  4.478E-02  4.018E-01  1.310E-07  1.115E-01  0 Radv 0.000  0.000E+00 1.000 0.299E-17  0.207E-20  0.120E-05  0.412E-06  0.147E-03  0.195E-05  0.538E-04  0.435E+08  0.308E+05  0.141E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 164  1.595E-02  2.643E-01 1.33426631E+00   7.37140430E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.709E+08  5.925E+02  4.433E-02  4.017E-01 -8.139E-07  1.103E-01  0 Radv 0.000  0.000E+00 1.000 0.321E-17  0.205E-20  0.122E-05  0.415E-06  0.147E-03  0.193E-05  0.538E-04  0.434E+08  0.292E+05  0.131E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 165  1.608E-02  2.660E-01 1.33426591E+00   7.37140024E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.691E+08  6.181E+02  4.387E-02  4.017E-01 -5.351E-06  1.092E-01  0 Radv 0.000  0.000E+00 1.000 0.448E-17  0.234E-20  0.122E-05  0.416E-06  0.147E-03  0.191E-05  0.538E-04  0.432E+08  0.281E+05  0.124E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 166  1.625E-02  2.679E-01 1.33426616E+00   7.37140274E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.669E+08  6.483E+02  4.320E-02  4.017E-01  2.371E-06  1.076E-01  0 Radv 0.000  0.000E+00 1.000 0.369E-17  0.206E-20  0.123E-05  0.418E-06  0.147E-03  0.190E-05  0.538E-04  0.431E+08  0.270E+05  0.117E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 167  1.641E-02  2.704E-01 1.33426607E+00   7.37140185E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.645E+08  6.947E+02  4.857E-02  4.016E-01 -9.257E-07  1.209E-01  0 Radv 0.000  0.000E+00 1.000 0.405E-17  0.206E-20  0.124E-05  0.420E-06  0.147E-03  0.188E-05  0.538E-04  0.430E+08  0.255E+05  0.108E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 168  1.653E-02  2.727E-01 1.33426604E+00   7.37140159E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.626E+08  5.653E+02  5.407E-02  4.016E-01 -3.373E-07  1.346E-01  0 Radv 0.000  0.000E+00 1.000 0.426E-17  0.204E-20  0.125E-05  0.422E-06  0.147E-03  0.187E-05  0.538E-04  0.428E+08  0.242E+05  0.101E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 169  1.672E-02  2.744E-01 1.33426596E+00   7.37140078E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.604E+08  6.106E+02  5.142E-02  4.016E-01 -6.725E-07  1.280E-01  0 Radv 0.000  0.000E+00 1.000 0.449E-17  0.203E-20  0.126E-05  0.424E-06  0.147E-03  0.186E-05  0.538E-04  0.427E+08  0.231E+05  0.951E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 170  1.688E-02  2.769E-01 1.33426630E+00   7.37140420E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.582E+08  6.887E+02  4.859E-02  4.015E-01  3.432E-06  1.210E-01  0 Radv 0.000  0.000E+00 1.000 0.357E-17  0.173E-20  0.127E-05  0.427E-06  0.147E-03  0.184E-05  0.538E-04  0.425E+08  0.217E+05  0.870E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 171  1.708E-02  2.789E-01 1.33426618E+00   7.37140300E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.561E+08  7.630E+02  4.575E-02  4.015E-01 -9.713E-07  1.140E-01  0 Radv 0.000  0.000E+00 1.000 0.393E-17  0.176E-20  0.128E-05  0.429E-06  0.147E-03  0.182E-05  0.538E-04  0.424E+08  0.205E+05  0.807E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 172  1.724E-02  2.812E-01 1.33426609E+00   7.37140211E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.541E+08  8.682E+02  4.295E-02  4.014E-01 -8.377E-07  1.070E-01  0 Radv 0.000  0.000E+00 1.000 0.438E-17  0.178E-20  0.129E-05  0.431E-06  0.147E-03  0.181E-05  0.538E-04  0.422E+08  0.191E+05  0.736E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 173  1.742E-02  2.832E-01 1.33426594E+00   7.37140057E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.524E+08  9.733E+02  4.030E-02  4.014E-01 -1.323E-06  1.004E-01  0 Radv 0.000  0.000E+00 1.000 0.487E-17  0.182E-20  0.130E-05  0.433E-06  0.147E-03  0.179E-05  0.538E-04  0.420E+08  0.180E+05  0.680E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 174  1.754E-02  2.852E-01 1.33426628E+00   7.37140394E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.510E+08  1.105E+03  3.814E-02  4.014E-01  4.555E-06  9.503E-02  0 Radv 0.000  0.000E+00 1.000 0.391E-17  0.157E-20  0.131E-05  0.436E-06  0.147E-03  0.178E-05  0.538E-04  0.419E+08  0.168E+05  0.623E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 175  1.768E-02  2.864E-01 1.33426617E+00   7.37140290E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.499E+08  1.200E+03  3.629E-02  4.014E-01 -1.118E-06  9.041E-02  0 Radv 0.000  0.000E+00 1.000 0.422E-17  0.160E-20  0.131E-05  0.436E-06  0.147E-03  0.177E-05  0.538E-04  0.418E+08  0.162E+05  0.589E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 176  1.777E-02  2.879E-01 1.33426588E+00   7.37139999E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.490E+08  1.333E+03  3.470E-02  4.013E-01 -5.228E-06  8.647E-02  0 Radv 0.000  0.000E+00 1.000 0.541E-17  0.176E-20  0.132E-05  0.438E-06  0.147E-03  0.176E-05  0.538E-04  0.417E+08  0.153E+05  0.550E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 177  1.792E-02  2.888E-01 1.33426586E+00   7.37139979E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.481E+08  1.420E+03  3.304E-02  4.013E-01 -1.983E-07  8.233E-02  0 Radv 0.000  0.000E+00 1.000 0.537E-17  0.173E-20  0.132E-05  0.438E-06  0.147E-03  0.176E-05  0.538E-04  0.416E+08  0.148E+05  0.527E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 178  1.802E-02  2.903E-01 1.33426619E+00   7.37140312E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.472E+08  1.600E+03  3.140E-02  4.013E-01  5.431E-06  7.825E-02  0 Radv 0.000  0.000E+00 1.000 0.434E-17  0.152E-20  0.133E-05  0.441E-06  0.147E-03  0.175E-05  0.538E-04  0.415E+08  0.139E+05  0.488E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 179  1.813E-02  2.912E-01 1.33426635E+00   7.37140467E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.466E+08  1.719E+03  3.011E-02  4.013E-01  2.180E-06  7.503E-02  0 Radv 0.000  0.000E+00 1.000 0.383E-17  0.140E-20  0.133E-05  0.442E-06  0.147E-03  0.174E-05  0.538E-04  0.415E+08  0.134E+05  0.466E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 180  1.829E-02  2.922E-01 1.33426620E+00   7.37140321E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.459E+08  1.870E+03  2.844E-02  4.012E-01 -1.391E-06  7.089E-02  0 Radv 0.000  0.000E+00 1.000 0.429E-17  0.146E-20  0.134E-05  0.442E-06  0.147E-03  0.174E-05  0.538E-04  0.414E+08  0.129E+05  0.442E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 181  1.843E-02  2.936E-01 1.33426626E+00   7.37140381E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.452E+08  2.123E+03  2.667E-02  4.012E-01  6.489E-07  6.648E-02  0 Radv 0.000  0.000E+00 1.000 0.414E-17  0.140E-20  0.135E-05  0.444E-06  0.147E-03  0.173E-05  0.538E-04  0.413E+08  0.121E+05  0.408E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 182  1.854E-02  2.948E-01 1.33426612E+00   7.37140233E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.447E+08  2.377E+03  2.523E-02  4.012E-01 -1.954E-06  6.290E-02  0 Radv 0.000  0.000E+00 1.000 0.470E-17  0.147E-20  0.135E-05  0.445E-06  0.147E-03  0.172E-05  0.538E-04  0.412E+08  0.114E+05  0.381E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 183  1.864E-02  2.957E-01 1.33426599E+00   7.37140106E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.444E+08  2.610E+03  2.407E-02  4.012E-01 -1.918E-06  6.001E-02  0 Radv 0.000  0.000E+00 1.000 0.515E-17  0.151E-20  0.135E-05  0.446E-06  0.147E-03  0.172E-05  0.538E-04  0.412E+08  0.109E+05  0.360E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 184  1.877E-02  2.965E-01 1.33426594E+00   7.37140060E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.441E+08  2.834E+03  2.288E-02  4.011E-01 -5.394E-07  5.704E-02  0 Radv 0.000  0.000E+00 1.000 0.534E-17  0.152E-20  0.136E-05  0.446E-06  0.147E-03  0.171E-05  0.538E-04  0.411E+08  0.105E+05  0.342E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 185  1.890E-02  2.975E-01 1.33426627E+00   7.37140388E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.439E+08  3.152E+03  2.155E-02  4.011E-01  3.581E-06  5.372E-02  0 Radv 0.000  0.000E+00 1.000 0.414E-17  0.132E-20  0.136E-05  0.448E-06  0.147E-03  0.170E-05  0.538E-04  0.411E+08  0.997E+04  0.321E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 186  1.905E-02  2.985E-01 1.33426589E+00   7.37140007E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  3.542E+03  2.019E-02  4.011E-01 -3.900E-06  5.034E-02  0 Radv 0.000  0.000E+00 1.000 0.582E-17  0.154E-20  0.137E-05  0.448E-06  0.147E-03  0.170E-05  0.538E-04  0.410E+08  0.942E+04  0.300E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 187  1.914E-02  2.995E-01 1.33426587E+00   7.37139985E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  4.017E+03  1.912E-02  4.011E-01 -3.738E-07  4.766E-02  0 Radv 0.000  0.000E+00 1.000 0.587E-17  0.152E-20  0.137E-05  0.449E-06  0.147E-03  0.169E-05  0.538E-04  0.409E+08  0.886E+04  0.279E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 188  1.927E-02  3.001E-01 1.33426633E+00   7.37140448E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  4.349E+03  1.816E-02  4.010E-01  5.404E-06  4.528E-02  0 Radv 0.000  0.000E+00 1.000 0.406E-17  0.125E-20  0.137E-05  0.450E-06  0.147E-03  0.169E-05  0.538E-04  0.409E+08  0.853E+04  0.266E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 189  1.938E-02  3.009E-01 1.33426625E+00   7.37140369E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.438E+08  4.868E+03  1.716E-02  4.010E-01 -1.056E-06  4.280E-02  0 Radv 0.000  0.000E+00 1.000 0.437E-17  0.128E-20  0.138E-05  0.451E-06  0.147E-03  0.168E-05  0.538E-04  0.409E+08  0.808E+04  0.250E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 190  1.948E-02  3.016E-01 1.33426603E+00   7.37140144E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.440E+08  5.371E+03  1.635E-02  4.010E-01 -3.609E-06  4.078E-02  0 Radv 0.000  0.000E+00 1.000 0.528E-17  0.139E-20  0.138E-05  0.452E-06  0.147E-03  0.168E-05  0.538E-04  0.408E+08  0.771E+04  0.236E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 191  1.962E-02  3.022E-01 1.33426600E+00   7.37140112E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.443E+08  5.841E+03  1.545E-02  4.010E-01 -3.266E-07  3.854E-02  0 Radv 0.000  0.000E+00 1.000 0.542E-17  0.140E-20  0.138E-05  0.452E-06  0.147E-03  0.168E-05  0.538E-04  0.408E+08  0.741E+04  0.226E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 192  1.980E-02  3.031E-01 1.33426604E+00   7.37140157E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.448E+08  6.643E+03  1.429E-02  4.009E-01  3.661E-07  3.565E-02  0 Radv 0.000  0.000E+00 1.000 0.538E-17  0.137E-20  0.139E-05  0.454E-06  0.147E-03  0.167E-05  0.538E-04  0.407E+08  0.697E+04  0.210E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 193  1.988E-02  3.041E-01 1.33426599E+00   7.37140109E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.453E+08  7.837E+03  1.343E-02  4.009E-01 -9.053E-07  3.349E-02  0 Radv 0.000  0.000E+00 1.000 0.541E-17  0.136E-20  0.139E-05  0.454E-06  0.147E-03  0.167E-05  0.538E-04  0.407E+08  0.645E+04  0.192E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 194  2.004E-02  3.045E-01 1.33426590E+00   7.37140017E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.458E+08  8.428E+03  1.267E-02  4.008E-01 -8.842E-07  3.162E-02  0 Radv 0.000  0.000E+00 1.000 0.593E-17  0.141E-20  0.139E-05  0.455E-06  0.147E-03  0.166E-05  0.538E-04  0.407E+08  0.623E+04  0.184E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 195  2.013E-02  3.053E-01 1.33426623E+00   7.37140345E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.465E+08  9.752E+03  1.192E-02  4.008E-01  5.279E-06  2.975E-02  0 Radv 0.000  0.000E+00 1.000 0.456E-17  0.122E-20  0.140E-05  0.456E-06  0.147E-03  0.166E-05  0.538E-04  0.406E+08  0.582E+04  0.170E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 196  2.029E-02  3.058E-01 1.33426614E+00   7.37140260E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.472E+08  1.064E+04  1.122E-02  4.008E-01 -8.473E-07  2.801E-02  0 Radv 0.000  0.000E+00 1.000 0.484E-17  0.125E-20  0.140E-05  0.456E-06  0.147E-03  0.166E-05  0.538E-04  0.406E+08  0.559E+04  0.163E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 197  2.040E-02  3.065E-01 1.33426597E+00   7.37140083E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.481E+08  1.227E+04  1.052E-02  4.007E-01 -2.424E-06  2.626E-02  0 Radv 0.000  0.000E+00 1.000 0.568E-17  0.134E-20  0.140E-05  0.456E-06  0.147E-03  0.165E-05  0.538E-04  0.406E+08  0.523E+04  0.151E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 198  2.057E-02  3.070E-01 1.33426624E+00   7.37140359E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.491E+08  1.363E+04  9.823E-03  4.007E-01  2.490E-06  2.452E-02  0 Radv 0.000  0.000E+00 1.000 0.451E-17  0.119E-20  0.140E-05  0.457E-06  0.147E-03  0.165E-05  0.538E-04  0.406E+08  0.498E+04  0.143E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 199  2.071E-02  3.077E-01 1.33426611E+00   7.37140229E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.504E+08  1.600E+04  9.106E-03  4.006E-01 -1.422E-06  2.273E-02  0 Radv 0.000  0.000E+00 1.000 0.511E-17  0.125E-20  0.141E-05  0.458E-06  0.147E-03  0.165E-05  0.538E-04  0.405E+08  0.462E+04  0.131E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 200  2.090E-02  3.083E-01 1.33426586E+00   7.37139980E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.518E+08  1.827E+04  8.395E-03  4.006E-01 -2.012E-06  2.096E-02  0 Radv 0.000  0.000E+00 1.000 0.621E-17  0.137E-20  0.141E-05  0.458E-06  0.147E-03  0.164E-05  0.538E-04  0.405E+08  0.435E+04  0.123E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 201  2.104E-02  3.090E-01 1.33426609E+00   7.37140205E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.534E+08  2.191E+04  7.751E-03  4.005E-01  2.562E-06  1.935E-02  0 Radv 0.000  0.000E+00 1.000 0.526E-17  0.125E-20  0.141E-05  0.459E-06  0.147E-03  0.164E-05  0.538E-04  0.405E+08  0.400E+04  0.112E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 202  2.113E-02  3.095E-01 1.33426621E+00   7.37140322E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.546E+08  2.493E+04  7.327E-03  4.004E-01  1.922E-06  1.830E-02  0 Radv 0.000  0.000E+00 1.000 0.489E-17  0.120E-20  0.141E-05  0.459E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.377E+04  0.105E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 203  2.129E-02  3.098E-01 1.33426625E+00   7.37140368E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.560E+08  2.731E+04  6.892E-03  4.004E-01  4.611E-07  1.721E-02  0 Radv 0.000  0.000E+00 1.000 0.463E-17  0.116E-20  0.141E-05  0.460E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.361E+04  0.100E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 204  2.148E-02  3.104E-01 1.33426611E+00   7.37140227E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.580E+08  3.166E+04  6.336E-03  4.003E-01 -1.162E-06  1.583E-02  0 Radv 0.000  0.000E+00 1.000 0.531E-17  0.123E-20  0.142E-05  0.460E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.338E+04  0.929E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 205  2.162E-02  3.110E-01 1.33426584E+00   7.37139962E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.600E+08  3.800E+04  5.851E-03  4.002E-01 -3.023E-06  1.462E-02  0 Radv 0.000  0.000E+00 1.000 0.632E-17  0.134E-20  0.142E-05  0.460E-06  0.147E-03  0.163E-05  0.538E-04  0.404E+08  0.310E+04  0.848E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 206  2.171E-02  3.114E-01 1.33426631E+00   7.37140425E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.615E+08  4.340E+04  5.539E-03  4.001E-01  8.377E-06  1.384E-02  0 Radv 0.000  0.000E+00 1.000 0.438E-17  0.111E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.404E+08  0.292E+04  0.794E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 207  2.184E-02  3.117E-01 1.33426588E+00   7.37140000E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.629E+08  4.721E+04  5.263E-03  4.001E-01 -5.467E-06  1.316E-02  0 Radv 0.000  0.000E+00 1.000 0.620E-17  0.131E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.404E+08  0.281E+04  0.762E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 208  2.200E-02  3.120E-01 1.33426615E+00   7.37140271E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.649E+08  5.316E+04  4.911E-03  4.000E-01  2.644E-06  1.228E-02  0 Radv 0.000  0.000E+00 1.000 0.518E-17  0.120E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.266E+04  0.719E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 209  2.214E-02  3.124E-01 1.33426602E+00   7.37140138E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.671E+08  6.220E+04  4.578E-03  3.999E-01 -1.657E-06  1.145E-02  0 Radv 0.000  0.000E+00 1.000 0.557E-17  0.124E-20  0.142E-05  0.462E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.248E+04  0.666E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 210  2.228E-02  3.128E-01 1.33426600E+00   7.37140121E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.692E+08  7.039E+04  4.290E-03  3.996E-01 -1.892E-07  1.073E-02  0 Radv 0.000  0.000E+00 1.000 0.566E-17  0.124E-20  0.142E-05  0.462E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.234E+04  0.627E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 211  2.242E-02  3.131E-01 1.33426608E+00   7.37140199E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.714E+08  8.078E+04  4.019E-03  3.992E-01  9.672E-07  1.007E-02  0 Radv 0.000  0.000E+00 1.000 0.537E-17  0.121E-20  0.142E-05  0.462E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.220E+04  0.586E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 212  2.262E-02  3.134E-01 1.33426597E+00   7.37140088E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.740E+08  9.150E+04  3.720E-03  3.988E-01 -9.195E-07  9.329E-03  0 Radv 0.000  0.000E+00 1.000 0.580E-17  0.125E-20  0.142E-05  0.462E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.208E+04  0.552E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 213  2.281E-02  3.139E-01 1.33426706E+00   7.37141173E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.773E+08  1.103E+05  3.408E-03  3.982E-01  9.978E-06  8.557E-03  0 Radv 0.000  0.000E+00 1.000 0.521E-17  0.118E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.191E+04  0.504E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 214  2.295E-02  3.142E-01 1.33426697E+00   7.37141089E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.801E+08  1.306E+05  3.169E-03  3.978E-01 -1.030E-06  7.966E-03  0 Radv 0.000  0.000E+00 1.000 0.592E-17  0.125E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.176E+04  0.465E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 215  2.304E-02  3.145E-01 1.33426609E+00   7.37140203E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.821E+08  1.483E+05  3.012E-03  3.975E-01 -1.713E-05  7.577E-03  0 Radv 0.000  0.000E+00 1.000 0.536E-17  0.119E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.166E+04  0.437E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 216  2.319E-02  3.147E-01 1.33426630E+00   7.37140421E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.842E+08  1.608E+05  2.856E-03  3.972E-01  2.509E-06  7.191E-03  0 Radv 0.000  0.000E+00 1.000 0.446E-17  0.109E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.403E+08  0.160E+04  0.420E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 217  2.330E-02  3.149E-01 1.33426624E+00   7.37140362E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.867E+08  1.842E+05  2.696E-03  3.969E-01 -9.183E-07  6.794E-03  0 Radv 0.000  0.000E+00 1.000 0.511E-17  0.116E-20  0.143E-05  0.464E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.150E+04  0.394E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 218  2.344E-02  3.151E-01 1.33426620E+00   7.37140321E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.890E+08  2.038E+05  2.554E-03  3.966E-01 -5.280E-07  6.440E-03  0 Radv 0.000  0.000E+00 1.000 0.599E-17  0.125E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.144E+04  0.375E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 219  2.366E-02  3.154E-01 1.33426763E+00   7.37141742E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.924E+08  2.303E+05  2.370E-03  3.962E-01  1.202E-05  5.981E-03  0 Radv 0.000  0.000E+00 1.000 0.607E-17  0.126E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.136E+04  0.354E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 220  2.379E-02  3.157E-01 1.33426786E+00   7.37141975E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.958E+08  2.773E+05  2.204E-03  3.958E-01  3.186E-06  5.570E-03  0 Radv 0.000  0.000E+00 1.000 0.645E-17  0.130E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.125E+04  0.324E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 221  2.392E-02  3.159E-01 1.33426810E+00   7.37142215E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.984E+08  3.108E+05  2.088E-03  3.955E-01  3.424E-06  5.279E-03  0 Radv 0.000  1.843-290 1.000 0.644E-17  0.130E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.118E+04  0.307E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 222  2.414E-02  3.161E-01 1.33426827E+00   7.37142386E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.019E+08  3.471E+05  1.943E-03  3.951E-01  1.430E-06  4.918E-03  0 Radv 0.000  1.913-256 1.000 0.649E-17  0.130E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.112E+04  0.291E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 223  2.426E-02  3.164E-01 1.33426841E+00   7.37142524E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.055E+08  4.187E+05  1.812E-03  3.947E-01  2.086E-06  4.590E-03  0 Radv 0.000  3.037-222 1.000 0.660E-17  0.131E-20  0.143E-05  0.634E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.103E+04  0.266E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 224  2.440E-02  3.165E-01 1.33426846E+00   7.37142573E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.083E+08  4.647E+05  1.719E-03  3.944E-01  6.775E-07  4.359E-03  0 Radv 0.000  4.293-188 1.000 0.660E-17  0.131E-20  0.143E-05  0.464E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.981E+03  0.253E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 225  2.451E-02  3.167E-01 1.33426848E+00   7.37142601E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.110E+08  5.207E+05  1.637E-03  3.941E-01  4.771E-07  4.153E-03  0 Radv 0.000  3.750-154 1.000 0.659E-17  0.131E-20  0.143E-05  0.428E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.930E+03  0.240E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 226  2.465E-02  3.168E-01 1.33426851E+00   7.37142624E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.136E+08  5.705E+05  1.559E-03  3.938E-01  3.287E-07  3.958E-03  0 Radv 0.000  3.036-120 1.000 0.657E-17  0.131E-20  0.143E-05  0.428E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.892E+03  0.230E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 227  2.477E-02  3.170E-01 1.33426853E+00   7.37142646E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.165E+08  6.382E+05  1.482E-03  3.935E-01  3.463E-07  3.765E-03  0 Radv 0.000  2.503E-86 1.000 0.656E-17  0.131E-20  0.143E-05  0.428E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.846E+03  0.218E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 228  2.493E-02  3.171E-01 1.33426854E+00   7.37142656E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.196E+08  7.053E+05  1.404E-03  3.932E-01  1.247E-07  3.569E-03  0 Radv 0.000  2.315E-52 1.000 0.657E-17  0.131E-20  0.143E-05  0.428E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.808E+03  0.208E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 229  2.507E-02  3.173E-01 1.33421790E+00   7.37092015E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.230E+08  8.000E+05  1.346E-03  3.929E-01 -7.326E-04  3.426E-03  0 Radv 0.000  2.436E-18 1.000 0.879E-17  0.151E-20  0.143E-05  0.428E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.762E+03  0.196E+19  1.690E+12  7.278E+11  5.950E-02  9.315E-02  6.986E+00  1.604E-05  1.740E+03  4.806E+02  1.533E+05  2.019E+06
 230  2.526E-02  3.174E-01 1.33411237E+00   7.36986488E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.268E+08  8.921E+05  1.321E-03  3.925E-01 -1.132E-03  3.364E-03  0 Radv 0.000  2.320E-17 1.000 0.812E-16  0.454E-20  0.143E-05  0.433E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.724E+03  0.186E+19  5.771E+11  8.065E+10  6.281E-02  9.802E-02  2.387E+00  5.480E-06  5.966E+02  1.643E+02  5.258E+04  6.931E+05
 231  2.537E-02  3.176E-01 1.33365066E+00   7.36524781E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.304E+08  1.033E+06  1.416E-03  3.921E-01 -8.149E-03  3.610E-03  0 Radv 0.000  3.647E-16 1.000 0.114E-14  0.161E-19  0.143E-05  0.459E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.675E+03  0.173E+19  1.563E+11  5.520E+09  6.758E-02  1.050E-01  6.470E-01  1.485E-06  1.624E+02  4.453E+01  1.433E+04  1.890E+05
 232  2.555E-02  3.177E-01 1.33294592E+00   7.35820039E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.342E+08  1.130E+06  1.636E-03  3.918E-01 -8.148E-03  4.175E-03  0 Radv 0.001  1.677E-15 0.999 0.450E-14  0.298E-19  0.143E-05  0.458E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.647E+03  0.166E+19  7.616E+10  1.255E+09  7.070E-02  1.095E-01  3.153E-01  7.238E-07  7.938E+01  2.171E+01  7.005E+03  9.243E+04
 233  2.573E-02  3.178E-01 1.33044156E+00   7.33315682E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.396E+08  1.297E+06  2.400E-03  3.914E-01 -2.878E-02  6.131E-03  0 Radv 0.002  1.416E-14 0.998 0.254E-13  0.580E-19  0.143E-05  0.456E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.606E+03  0.156E+19  2.807E+10  1.594E+08  7.589E-02  1.168E-01  1.163E-01  2.669E-07  2.940E+01  8.010E+00  2.596E+03  3.427E+04
 234  2.585E-02  3.180E-01 1.32431784E+00   7.27191953E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.450E+08  1.490E+06  3.851E-03  3.910E-01 -1.105E-01  9.848E-03  0 Radv 0.005  9.729E-14 0.995 0.958E-13  0.842E-19  0.142E-05  0.454E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.566E+03  0.146E+19  1.152E+10  2.497E+07  8.191E-02  1.248E-01  4.777E-02  1.096E-07  1.213E+01  3.292E+00  1.072E+03  1.416E+04
 235  2.594E-02  3.181E-01 1.31690803E+00   7.19782148E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.496E+08  1.631E+06  5.420E-03  3.907E-01 -1.703E-01  1.387E-02  0 Radv 0.008  3.015E-13 0.992 0.191E-12  0.960E-19  0.142E-05  0.453E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.540E+03  0.140E+19  6.881E+09  8.472E+06  8.643E-02  1.303E-01  2.857E-02  6.554E-08  7.276E+00  1.970E+00  6.433E+02  8.505E+03
 236  2.600E-02  3.181E-01 1.30823715E+00   7.11111263E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.536E+08  1.752E+06  6.974E-03  3.906E-01 -3.195E-01  1.785E-02  0 Radv 0.012  6.918E-13 0.988 0.307E-12  0.103E-18  0.142E-05  0.451E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.519E+03  0.135E+19  4.742E+09  3.852E+06  9.055E-02  1.349E-01  1.972E-02  4.521E-08  5.033E+00  1.360E+00  4.453E+02  5.890E+03
 237  2.603E-02  3.182E-01 1.30116171E+00   7.04035827E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.561E+08  1.833E+06  8.029E-03  3.905E-01 -5.644E-01  2.056E-02  0 Radv 0.015  1.138E-12 0.984 0.404E-12  0.106E-18  0.142E-05  0.451E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.506E+03  0.132E+19  3.806E+09  2.409E+06  9.347E-02  1.380E-01  1.584E-02  3.631E-08  4.051E+00  1.093E+00  3.586E+02  4.745E+03
 238  2.609E-02  3.182E-01 1.29751417E+00   7.00388284E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.589E+08  1.872E+06  9.106E-03  3.904E-01 -1.449E-01  2.333E-02  0 Radv 0.017  1.414E-12 0.983 0.455E-12  0.108E-18  0.142E-05  0.450E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.500E+03  0.131E+19  3.462E+09  1.965E+06  9.491E-02  1.394E-01  1.441E-02  3.304E-08  3.690E+00  9.952E-01  3.266E+02  4.323E+03
 239  2.612E-02  3.182E-01 1.28899346E+00   6.91867578E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.618E+08  1.955E+06  1.039E-02  3.903E-01 -6.747E-01  2.663E-02  0 Radv 0.021  2.189E-12 0.978 0.575E-12  0.110E-18  0.142E-05  0.449E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.487E+03  0.129E+19  2.865E+09  1.306E+06  9.807E-02  1.425E-01  1.195E-02  2.737E-08  3.063E+00  8.252E-01  2.713E+02  3.592E+03
 240  2.615E-02  3.183E-01 1.28402451E+00   6.86898631E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.639E+08  1.998E+06  1.132E-02  3.902E-01 -3.934E-01  2.902E-02  0 Radv 0.024  2.727E-12 0.976 0.646E-12  0.112E-18  0.142E-05  0.449E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.481E+03  0.127E+19  2.607E+09  1.064E+06  9.980E-02  1.440E-01  1.088E-02  2.492E-08  2.792E+00  7.517E-01  2.473E+02  3.276E+03
 241  2.618E-02  3.183E-01 1.27870379E+00   6.81577912E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.663E+08  2.042E+06  1.233E-02  3.901E-01 -4.206E-01  3.160E-02  0 Radv 0.026  3.377E-12 0.973 0.722E-12  0.113E-18  0.142E-05  0.449E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.474E+03  0.126E+19  2.381E+09  8.725E+05  1.016E-01  1.457E-01  9.941E-03  2.277E-08  2.554E+00  6.873E-01  2.263E+02  2.998E+03
 242  2.621E-02  3.183E-01 1.27274676E+00   6.75620882E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.688E+08  2.089E+06  1.342E-02  3.901E-01 -4.704E-01  3.442E-02  0 Radv 0.029  4.198E-12 0.970 0.809E-12  0.114E-18  0.142E-05  0.448E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.468E+03  0.125E+19  2.172E+09  7.132E+05  1.036E-01  1.473E-01  9.075E-03  2.078E-08  2.335E+00  6.277E-01  2.069E+02  2.742E+03
 243  2.623E-02  3.183E-01 1.26643646E+00   6.69310580E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.712E+08  2.136E+06  1.451E-02  3.900E-01 -5.919E-01  3.721E-02  0 Radv 0.033  5.180E-12 0.967 0.902E-12  0.115E-18  0.142E-05  0.448E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.461E+03  0.124E+19  1.990E+09  5.877E+05  1.057E-01  1.490E-01  8.321E-03  1.905E-08  2.143E+00  5.758E-01  1.900E+02  2.518E+03
 244  2.626E-02  3.183E-01 1.26082495E+00   6.63699066E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.735E+08  2.178E+06  1.557E-02  3.899E-01 -5.264E-01  3.993E-02  0 Radv 0.035  6.155E-12 0.964 0.986E-12  0.116E-18  0.142E-05  0.448E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.455E+03  0.123E+19  1.853E+09  5.018E+05  1.076E-01  1.505E-01  7.757E-03  1.776E-08  2.000E+00  5.370E-01  1.773E+02  2.351E+03
 245  2.629E-02  3.184E-01 1.25511060E+00   6.57984713E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.759E+08  2.221E+06  1.669E-02  3.899E-01 -5.360E-01  4.280E-02  0 Radv 0.038  7.248E-12 0.962 0.107E-11  0.117E-18  0.142E-05  0.447E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.449E+03  0.122E+19  1.734E+09  4.324E+05  1.095E-01  1.520E-01  7.266E-03  1.663E-08  1.875E+00  5.032E-01  1.663E+02  2.205E+03
 246  2.631E-02  3.184E-01 1.24884289E+00   6.51717009E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.784E+08  2.265E+06  1.787E-02  3.898E-01 -5.880E-01  4.585E-02  0 Radv 0.042  8.570E-12 0.958 0.117E-11  0.118E-18  0.142E-05  0.447E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.443E+03  0.120E+19  1.621E+09  3.713E+05  1.115E-01  1.535E-01  6.797E-03  1.555E-08  1.756E+00  4.710E-01  1.558E+02  2.066E+03
 247  2.634E-02  3.184E-01 1.24235116E+00   6.45225278E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.812E+08  2.311E+06  1.913E-02  3.898E-01 -6.093E-01  4.907E-02  0 Radv 0.045  1.008E-11 0.955 0.127E-11  0.119E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.437E+03  0.120E+19  1.519E+09  3.206E+05  1.137E-01  1.551E-01  6.378E-03  1.459E-08  1.650E+00  4.422E-01  1.464E+02  1.942E+03
 248  2.637E-02  3.184E-01 1.23508738E+00   6.37961497E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.841E+08  2.358E+06  2.046E-02  3.897E-01 -6.825E-01  5.249E-02  0 Radv 0.049  1.195E-11 0.951 0.138E-11  0.121E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.431E+03  0.118E+19  1.420E+09  2.750E+05  1.161E-01  1.567E-01  5.969E-03  1.365E-08  1.546E+00  4.141E-01  1.372E+02  1.821E+03
 249  2.639E-02  3.184E-01 1.22784256E+00   6.30716682E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.871E+08  2.407E+06  2.186E-02  3.897E-01 -6.816E-01  5.609E-02  0 Radv 0.053  1.400E-11 0.947 0.150E-11  0.121E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.425E+03  0.118E+19  1.335E+09  2.386E+05  1.185E-01  1.584E-01  5.619E-03  1.285E-08  1.457E+00  3.900E-01  1.294E+02  1.717E+03
 250  2.642E-02  3.184E-01 1.21991187E+00   6.22785990E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.904E+08  2.457E+06  2.334E-02  3.896E-01 -7.473E-01  5.990E-02  0 Radv 0.057  1.649E-11 0.943 0.163E-11  0.123E-18  0.142E-05  0.445E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.419E+03  0.116E+19  1.254E+09  2.061E+05  1.211E-01  1.601E-01  5.282E-03  1.207E-08  1.371E+00  3.669E-01  1.218E+02  1.618E+03
 251  2.645E-02  3.185E-01 1.21178361E+00   6.14657730E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.937E+08  2.509E+06  2.486E-02  3.895E-01 -8.005E-01  6.383E-02  0 Radv 0.061  1.931E-11 0.938 0.176E-11  0.124E-18  0.142E-05  0.445E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.413E+03  0.116E+19  1.181E+09  1.792E+05  1.239E-01  1.618E-01  4.982E-03  1.138E-08  1.295E+00  3.463E-01  1.151E+02  1.529E+03
 252  2.647E-02  3.185E-01 1.20374928E+00   6.06623397E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.970E+08  2.560E+06  2.643E-02  3.895E-01 -7.931E-01  6.786E-02  0 Radv 0.066  2.238E-11 0.934 0.189E-11  0.125E-18  0.142E-05  0.444E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.407E+03  0.114E+19  1.118E+09  1.574E+05  1.267E-01  1.635E-01  4.722E-03  1.079E-08  1.229E+00  3.285E-01  1.093E+02  1.452E+03
 253  2.653E-02  3.185E-01 1.19562537E+00   5.98499489E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.023E+08  2.611E+06  2.889E-02  3.894E-01 -4.011E-01  7.418E-02  0 Radv 0.070  2.578E-11 0.929 0.203E-11  0.126E-18  0.142E-05  0.444E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.401E+03  0.114E+19  1.061E+09  1.390E+05  1.296E-01  1.652E-01  4.491E-03  1.025E-08  1.171E+00  3.126E-01  1.041E+02  1.384E+03
 254  2.656E-02  3.185E-01 1.17832616E+00   5.81200279E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.079E+08  2.719E+06  3.157E-02  3.893E-01 -1.715E+00  8.110E-02  0 Radv 0.080  3.413E-11 0.919 0.233E-11  0.129E-18  0.142E-05  0.443E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.389E+03  0.112E+19  9.603E+08  1.090E+05  1.360E-01  1.688E-01  4.076E-03  9.300E-09  1.066E+00  2.842E-01  9.485E+01  1.262E+03
 255  2.659E-02  3.185E-01 1.16889017E+00   5.71764286E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.119E+08  2.775E+06  3.345E-02  3.893E-01 -9.422E-01  8.592E-02  0 Radv 0.086  3.936E-11 0.914 0.250E-11  0.130E-18  0.141E-05  0.442E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.382E+03  0.111E+19  9.135E+08  9.638E+04  1.396E-01  1.706E-01  3.885E-03  8.859E-09  1.017E+00  2.711E-01  9.058E+01  1.206E+03
 256  2.662E-02  3.186E-01 1.15941793E+00   5.62292049E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.161E+08  2.832E+06  3.540E-02  3.892E-01 -9.494E-01  9.095E-02  0 Radv 0.092  4.513E-11 0.908 0.268E-11  0.131E-18  0.141E-05  0.442E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.376E+03  0.110E+19  8.717E+08  8.574E+04  1.433E-01  1.725E-01  3.714E-03  8.466E-09  9.740E-01  2.595E-01  8.679E+01  1.156E+03
 257  2.665E-02  3.186E-01 1.14926960E+00   5.52143720E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.205E+08  2.891E+06  3.744E-02  3.892E-01 -1.021E+00  9.621E-02  0 Radv 0.098  5.194E-11 0.902 0.287E-11  0.133E-18  0.141E-05  0.441E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.370E+03  0.109E+19  8.313E+08  7.607E+04  1.473E-01  1.744E-01  3.549E-03  8.086E-09  9.324E-01  2.482E-01  8.312E+01  1.108E+03
 258  2.669E-02  3.186E-01 1.13929373E+00   5.42167846E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.262E+08  2.950E+06  4.015E-02  3.891E-01 -6.471E-01  1.032E-01  0 Radv 0.104  5.931E-11 0.896 0.306E-11  0.134E-18  0.141E-05  0.441E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.364E+03  0.108E+19  7.959E+08  6.802E+04  1.515E-01  1.764E-01  3.406E-03  7.755E-09  8.962E-01  2.384E-01  7.993E+01  1.066E+03
 259  2.674E-02  3.186E-01 1.12353958E+00   5.26413702E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.335E+08  3.046E+06  4.361E-02  3.890E-01 -1.027E+00  1.121E-01  0 Radv 0.114  7.246E-11 0.886 0.337E-11  0.137E-18  0.141E-05  0.440E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.354E+03  0.106E+19  7.469E+08  5.758E+04  1.585E-01  1.795E-01  3.208E-03  7.297E-09  8.465E-01  2.250E-01  7.557E+01  1.009E+03
 260  2.679E-02  3.186E-01 1.10745201E+00   5.10326131E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.413E+08  3.145E+06  4.725E-02  3.889E-01 -1.057E+00  1.215E-01  0 Radv 0.124  8.797E-11 0.876 0.369E-11  0.140E-18  0.141E-05  0.439E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.345E+03  0.105E+19  7.040E+08  4.910E+04  1.661E-01  1.827E-01  3.035E-03  6.898E-09  8.035E-01  2.133E-01  7.180E+01  9.591E+02
 261  2.684E-02  3.187E-01 1.09038803E+00   4.93262147E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.495E+08  3.249E+06  5.106E-02  3.889E-01 -1.131E+00  1.313E-01  0 Radv 0.136  1.070E-10 0.864 0.406E-11  0.142E-18  0.141E-05  0.438E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.335E+03  0.104E+19  6.643E+08  4.185E+04  1.746E-01  1.860E-01  2.877E-03  6.531E-09  7.640E-01  2.026E-01  6.834E+01  9.138E+02
 262  2.691E-02  3.187E-01 1.07338518E+00   4.76259297E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.593E+08  3.357E+06  5.566E-02  3.888E-01 -8.581E-01  1.432E-01  0 Radv 0.148  1.290E-10 0.852 0.443E-11  0.146E-18  0.141E-05  0.437E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.326E+03  0.102E+19  6.302E+08  3.603E+04  1.838E-01  1.894E-01  2.742E-03  6.218E-09  7.307E-01  1.936E-01  6.544E+01  8.760E+02
 263  2.698E-02  3.187E-01 1.05128260E+00   4.54156721E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.709E+08  3.504E+06  6.115E-02  3.887E-01 -1.127E+00  1.573E-01  0 Radv 0.163  1.629E-10 0.836 0.495E-11  0.150E-18  0.140E-05  0.436E-06  0.147E-03  0.164E-05  0.538E-04  0.398E+08  0.313E+03  0.100E+19  5.926E+08  3.000E+04  1.970E-01  1.940E-01  2.596E-03  5.877E-09  6.952E-01  1.839E-01  6.235E+01  8.360E+02
 264  2.706E-02  3.188E-01 1.02889408E+00   4.31768194E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.833E+08  3.658E+06  6.689E-02  3.886E-01 -1.157E+00  1.721E-01  0 Radv 0.180  2.044E-10 0.820 0.550E-11  0.155E-18  0.140E-05  0.435E-06  0.147E-03  0.165E-05  0.538E-04  0.398E+08  0.302E+03  0.985E+18  5.603E+08  2.520E+04  2.120E-01  1.987E-01  2.473E-03  5.588E-09  6.658E-01  1.759E-01  5.982E+01  8.034E+02
 265  2.713E-02  3.188E-01 1.00576358E+00   4.08637694E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.965E+08  3.818E+06  7.286E-02  3.885E-01 -1.212E+00  1.876E-01  0 Radv 0.198  2.563E-10 0.802 0.611E-11  0.160E-18  0.140E-05  0.433E-06  0.147E-03  0.165E-05  0.538E-04  0.398E+08  0.290E+03  0.967E+18  5.317E+08  2.123E+04  2.291E-01  2.035E-01  2.366E-03  5.336E-09  6.406E-01  1.690E-01  5.767E+01  7.760E+02
 266  2.721E-02  3.188E-01 9.82963744E-01   3.85837861E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.098E+08  3.984E+06  7.903E-02  3.884E-01 -1.205E+00  2.035E-01  0 Radv 0.217  3.184E-10 0.783 0.676E-11  0.166E-18  0.140E-05  0.432E-06  0.147E-03  0.166E-05  0.538E-04  0.397E+08  0.278E+03  0.949E+18  5.076E+08  1.808E+04  2.484E-01  2.085E-01  2.280E-03  5.130E-09  6.209E-01  1.637E-01  5.602E+01  7.553E+02
 267  2.730E-02  3.189E-01 9.61607386E-01   3.64481504E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.233E+08  4.154E+06  8.534E-02  3.883E-01 -1.146E+00  2.198E-01  0 Radv 0.235  3.890E-10 0.765 0.740E-11  0.173E-18  0.139E-05  0.430E-06  0.147E-03  0.166E-05  0.538E-04  0.396E+08  0.268E+03  0.931E+18  4.889E+08  1.567E+04  2.695E-01  2.135E-01  2.218E-03  4.978E-09  6.079E-01  1.600E-01  5.497E+01  7.428E+02
 268  2.738E-02  3.189E-01 9.40465976E-01   3.43340093E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.375E+08  4.328E+06  9.178E-02  3.882E-01 -1.151E+00  2.365E-01  0 Radv 0.254  4.731E-10 0.746 0.809E-11  0.180E-18  0.139E-05  0.429E-06  0.147E-03  0.166E-05  0.538E-04  0.396E+08  0.257E+03  0.913E+18  4.729E+08  1.367E+04  2.934E-01  2.187E-01  2.169E-03  4.854E-09  5.985E-01  1.574E-01  5.425E+01  7.349E+02
 269  2.747E-02  3.189E-01 9.19165210E-01   3.22039327E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.522E+08  4.508E+06  9.834E-02  3.881E-01 -1.178E+00  2.534E-01  0 Radv 0.274  5.751E-10 0.726 0.883E-11  0.187E-18  0.139E-05  0.427E-06  0.147E-03  0.167E-05  0.538E-04  0.395E+08  0.247E+03  0.896E+18  4.587E+08  1.195E+04  3.208E-01  2.239E-01  2.128E-03  4.750E-09  5.917E-01  1.554E-01  5.377E+01  7.304E+02
 270  2.757E-02  3.190E-01 8.98717527E-01   3.01591645E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.676E+08  4.691E+06  1.054E-01  3.880E-01 -1.004E+00  2.716E-01  0 Radv 0.294  6.937E-10 0.706 0.960E-11  0.196E-18  0.138E-05  0.425E-06  0.147E-03  0.167E-05  0.538E-04  0.394E+08  0.237E+03  0.879E+18  4.471E+08  1.055E+04  3.515E-01  2.293E-01  2.101E-03  4.675E-09  5.888E-01  1.545E-01  5.366E+01  7.308E+02
 271  2.768E-02  3.190E-01 8.77866966E-01   2.80741083E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.839E+08  4.900E+06  1.129E-01  3.879E-01 -1.040E+00  2.910E-01  0 Radv 0.316  8.419E-10 0.684 0.105E-10  0.206E-18  0.138E-05  0.423E-06  0.147E-03  0.168E-05  0.538E-04  0.393E+08  0.227E+03  0.859E+18  4.381E+08  9.328E+03  3.897E-01  2.353E-01  2.092E-03  4.635E-09  5.916E-01  1.550E-01  5.409E+01  7.393E+02
 272  2.791E-02  3.190E-01 8.57629723E-01   2.60503840E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.092E+08  5.113E+06  1.241E-01  3.877E-01 -5.112E-01  3.201E-01  0 Radv 0.337  1.018E-09 0.663 0.114E-10  0.218E-18  0.137E-05  0.421E-06  0.147E-03  0.168E-05  0.538E-04  0.392E+08  0.218E+03  0.840E+18  4.309E+08  8.298E+03  4.335E-01  2.415E-01  2.093E-03  4.617E-09  5.977E-01  1.564E-01  5.486E+01  7.525E+02
 273  2.808E-02  3.191E-01 8.19020346E-01   2.21894463E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.379E+08  5.553E+06  1.365E-01  3.876E-01 -1.409E+00  3.521E-01  0 Radv 0.382  1.475E-09 0.618 0.134E-10  0.245E-18  0.136E-05  0.417E-06  0.147E-03  0.170E-05  0.538E-04  0.390E+08  0.200E+03  0.802E+18  4.213E+08  6.664E+03  5.425E-01  2.541E-01  2.124E-03  4.643E-09  6.202E-01  1.620E-01  5.739E+01  7.936E+02
 274  2.826E-02  3.192E-01 7.96222981E-01   1.99097098E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.609E+08  5.866E+06  1.462E-01  3.875E-01 -8.564E-01  3.774E-01  0 Radv 0.410  1.860E-09 0.590 0.148E-10  0.267E-18  0.135E-05  0.414E-06  0.147E-03  0.171E-05  0.538E-04  0.388E+08  0.189E+03  0.777E+18  4.200E+08  5.888E+03  6.349E-01  2.629E-01  2.182E-03  4.734E-09  6.479E-01  1.690E-01  6.033E+01  8.396E+02
 275  2.848E-02  3.192E-01 7.74521978E-01   1.77396095E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.852E+08  6.185E+06  1.564E-01  3.873E-01 -6.929E-01  4.039E-01  0 Radv 0.439  2.338E-09 0.561 0.164E-10  0.292E-18  0.134E-05  0.411E-06  0.147E-03  0.172E-05  0.538E-04  0.387E+08  0.179E+03  0.752E+18  4.208E+08  5.235E+03  7.478E-01  2.720E-01  2.258E-03  4.859E-09  6.824E-01  1.778E-01  6.399E+01  8.966E+02
 276  2.872E-02  3.193E-01 7.53188913E-01   1.56063031E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.109E+08  6.564E+06  1.667E-01  3.872E-01 -6.946E-01  4.306E-01  0 Radv 0.468  2.982E-09 0.532 0.182E-10  0.327E-18  0.133E-05  0.406E-06  0.147E-03  0.174E-05  0.538E-04  0.384E+08  0.168E+03  0.722E+18  4.265E+08  4.691E+03  9.053E-01  2.827E-01  2.385E-03  5.081E-09  7.378E-01  1.920E-01  6.980E+01  9.867E+02
 277  2.919E-02  3.194E-01 7.33032763E-01   1.35906880E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.454E+08  6.948E+06  1.804E-01  3.871E-01 -3.542E-01  4.661E-01  0 Radv 0.498  3.797E-09 0.502 0.202E-10  0.369E-18  0.132E-05  0.402E-06  0.147E-03  0.176E-05  0.538E-04  0.382E+08  0.158E+03  0.694E+18  4.342E+08  4.229E+03  1.105E+00  2.936E-01  2.540E-03  5.350E-09  8.052E-01  2.093E-01  7.691E+01  1.097E+03
 278  2.971E-02  3.195E-01 7.03829167E-01   1.06703284E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.877E+08  7.662E+06  1.953E-01  3.869E-01 -5.022E-01  5.048E-01  0 Radv 0.544  5.667E-09 0.456 0.242E-10  0.466E-18  0.129E-05  0.394E-06  0.147E-03  0.179E-05  0.538E-04  0.376E+08  0.143E+03  0.642E+18  4.582E+08  3.686E+03  1.594E+00  3.142E-01  2.942E-03  6.052E-09  9.802E-01  2.544E-01  9.549E+01  1.389E+03
 279  3.037E-02  3.196E-01 6.81362789E-01   8.42369060E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.289E+08  8.405E+06  2.082E-01  3.868E-01 -3.376E-01  5.383E-01  0 Radv 0.582  8.198E-09 0.418 0.288E-10  0.605E-18  0.126E-05  0.384E-06  0.147E-03  0.184E-05  0.538E-04  0.370E+08  0.129E+03  0.592E+18  4.936E+08  3.375E+03  2.323E+00  3.359E-01  3.526E-03  7.063E-09  1.244E+00  3.225E-01  1.239E+02  1.844E+03
 280  3.086E-02  3.198E-01 6.62793551E-01   6.56676679E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.636E+08  9.281E+06  2.169E-01  3.867E-01 -3.943E-01  5.608E-01  0 Radv 0.615  1.200E-08 0.385 0.348E-10  0.834E-18  0.123E-05  0.373E-06  0.147E-03  0.190E-05  0.538E-04  0.363E+08  0.117E+03  0.538E+18  5.481E+08  3.228E+03  3.575E+00  3.620E-01  4.485E-03  8.683E-09  1.700E+00  4.403E-01  1.743E+02  2.668E+03
 281  3.138E-02  3.199E-01 6.53235778E-01   5.61098953E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.895E+08  9.924E+06  2.224E-01  3.866E-01 -2.068E-01  5.752E-01  0 Radv 0.633  1.537E-08 0.367 0.396E-10  0.106E-17  0.120E-05  0.365E-06  0.147E-03  0.194E-05  0.538E-04  0.358E+08  0.109E+03  0.502E+18  5.961E+08  3.227E+03  4.843E+00  3.814E-01  5.412E-03  1.021E-08  2.166E+00  5.609E-01  2.270E+02  3.551E+03
 282  3.190E-02  3.200E-01 6.46083393E-01   4.89575106E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.135E+08  1.058E+07  2.265E-01  3.866E-01 -1.567E-01  5.860E-01  0 Radv 0.646  1.931E-08 0.353 0.449E-10  0.135E-17  0.117E-05  0.357E-06  0.147E-03  0.199E-05  0.538E-04  0.352E+08  0.102E+03  0.468E+18  6.515E+08  3.297E+03  6.514E+00  4.013E-01  6.586E-03  1.209E-08  2.788E+00  7.218E-01  2.988E+02  4.781E+03
 283  3.255E-02  3.201E-01 6.40744329E-01   4.36184466E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.380E+08  1.125E+07  2.299E-01  3.865E-01 -9.826E-02  5.947E-01  0 Radv 0.657  2.389E-08 0.343 0.507E-10  0.173E-17  0.115E-05  0.349E-06  0.147E-03  0.204E-05  0.538E-04  0.347E+08  0.958E+02  0.436E+18  7.147E+08  3.426E+03  8.707E+00  4.218E-01  8.064E-03  1.440E-08  3.614E+00  9.360E-01  3.966E+02  6.492E+03
 284  3.308E-02  3.202E-01 6.36086301E-01   3.89604188E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.609E+08  1.208E+07  2.322E-01  3.865E-01 -1.087E-01  6.007E-01  0 Radv 0.666  3.036E-08 0.334 0.585E-10  0.234E-17  0.111E-05  0.339E-06  0.147E-03  0.210E-05  0.538E-04  0.340E+08  0.891E+02  0.401E+18  8.015E+08  3.651E+03  1.226E+01  4.473E-01  1.035E-02  1.787E-08  4.977E+00  1.289E+00  5.618E+02  9.461E+03
 285  3.388E-02  3.204E-01 6.33387761E-01   3.62618785E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.846E+08  1.277E+07  2.339E-01  3.864E-01 -4.310E-02  6.053E-01  0 Radv 0.672  3.639E-08 0.328 0.655E-10  0.297E-17  0.109E-05  0.331E-06  0.147E-03  0.216E-05  0.538E-04  0.335E+08  0.843E+02  0.375E+18  8.798E+08  3.881E+03  1.602E+01  4.684E-01  1.267E-02  2.128E-08  6.446E+00  1.670E+00  7.446E+02  1.283E+04
 286  3.463E-02  3.205E-01 6.30533965E-01   3.34080819E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.011E+09  1.383E+07  2.352E-01  3.864E-01 -5.011E-02  6.086E-01  0 Radv 0.677  4.701E-08 0.322 0.769E-10  0.424E-17  0.105E-05  0.320E-06  0.147E-03  0.224E-05  0.538E-04  0.327E+08  0.778E+02  0.340E+18  1.011E+09  4.299E+03  2.366E+01  5.008E-01  1.714E-02  2.763E-08  9.483E+00  2.457E+00  1.134E+03  2.021E+04
 287  3.531E-02  3.206E-01 6.28698527E-01   3.15726444E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.035E+09  1.486E+07  2.359E-01  3.864E-01 -3.640E-02  6.104E-01  0 Radv 0.681  5.897E-08 0.319 0.889E-10  0.588E-17  0.102E-05  0.310E-06  0.147E-03  0.237E-05  0.538E-04  0.320E+08  0.724E+02  0.310E+18  1.151E+09  4.763E+03  3.369E+01  5.320E-01  2.267E-02  3.518E-08  1.356E+01  3.514E+00  1.673E+03  3.078E+04
 288  3.615E-02  3.208E-01 6.27430583E-01   3.03047002E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.060E+09  1.583E+07  2.362E-01  3.863E-01 -2.098E-02  6.114E-01  0 Radv 0.684  7.191E-08 0.316 0.101E-09  0.786E-17  0.987E-06  0.300E-06  0.146E-03  0.301E-05  0.538E-04  0.314E+08  0.680E+02  0.286E+18  1.292E+09  5.243E+03  4.610E+01  5.613E-01  2.913E-02  4.370E-08  1.868E+01  4.844E+00  2.371E+03  4.490E+04
 289  3.682E-02  3.209E-01 6.26201906E-01   2.90760232E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.084E+09  1.708E+07  2.364E-01  3.863E-01 -2.578E-02  6.119E-01  0 Radv 0.686  9.102E-08 0.314 0.117E-09  0.111E-16  0.932E-06  0.284E-06  0.143E-03  0.691E-05  0.538E-04  0.307E+08  0.630E+02  0.260E+18  1.487E+09  5.912E+03  6.724E+01  5.984E-01  3.948E-02  5.683E-08  2.754E+01  7.146E+00  3.620E+03  7.094E+04
 290  3.743E-02  3.210E-01 6.25345494E-01   2.82196118E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.105E+09  1.813E+07  2.364E-01  3.863E-01 -2.060E-02  6.120E-01  0 Radv 0.688  1.095E-07 0.312 0.131E-09  0.146E-16  0.862E-06  0.263E-06  0.136E-03  0.150E-04  0.538E-04  0.302E+08  0.594E+02  0.241E+18  1.662E+09  6.516E+03  9.068E+01  6.294E-01  5.028E-02  7.003E-08  3.750E+01  9.737E+00  5.067E+03  1.021E+05
 291  3.815E-02  3.211E-01 6.24613394E-01   2.74875118E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.127E+09  1.910E+07  2.364E-01  3.863E-01 -1.509E-02  6.121E-01  0 Radv 0.690  1.288E-07 0.310 0.145E-09  0.185E-16  0.780E-06  0.238E-06  0.126E-03  0.264E-04  0.538E-04  0.297E+08  0.564E+02  0.226E+18  1.833E+09  7.103E+03  1.179E+02  6.578E-01  6.217E-02  8.412E-08  4.918E+01  1.277E+01  6.807E+03  1.405E+05
 292  3.902E-02  3.213E-01 6.22835405E-01   2.57095219E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.168E+09  2.031E+07  2.383E-01  3.862E-01 -3.111E-02  6.170E-01  0 Radv 0.693  1.573E-07 0.307 0.162E-09  0.244E-16  0.672E-06  0.205E-06  0.112E-03  0.431E-04  0.538E-04  0.292E+08  0.530E+02  0.209E+18  2.052E+09  7.793E+03  1.617E+02  6.927E-01  7.966E-02  1.042E-07  6.753E+01  1.755E+01  9.617E+03  2.043E+05
 293  3.934E-02  3.214E-01 6.06599177E-01   9.47329424E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.207E+09  2.200E+07  2.408E-01  3.862E-01 -8.220E-01  6.235E-01  0 Radv 0.728  2.376E-07 0.272 0.190E-09  0.339E-16  0.547E-06  0.167E-06  0.941E-04  0.633E-04  0.538E-04  0.285E+08  0.482E+02  0.190E+18  2.302E+09  7.491E+03  2.684E+02  7.400E-01  1.050E-01  1.318E-07  9.673E+01  2.514E+01  1.425E+04  3.134E+05
 294  4.006E-02  3.215E-01 6.02063196E-01   4.93731367E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.229E+09  2.261E+07  2.414E-01  3.862E-01 -1.054E-01  6.251E-01  0 Radv 0.738  2.710E-07 0.262 0.200E-09  0.379E-16  0.506E-06  0.154E-06  0.881E-04  0.702E-04  0.538E-04  0.283E+08  0.466E+02  0.184E+18  2.402E+09  7.481E+03  3.190E+02  7.569E-01  1.160E-01  1.436E-07  1.101E+02  2.862E+01  1.642E+04  3.655E+05
 295  4.098E-02  3.216E-01 6.01035820E-01   3.90993775E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.257E+09  2.387E+07  2.416E-01  3.862E-01 -1.927E-02  6.256E-01  0 Radv 0.740  3.228E-07 0.259 0.218E-09  0.483E-16  0.423E-06  0.129E-06  0.757E-04  0.845E-04  0.538E-04  0.278E+08  0.441E+02  0.172E+18  2.671E+09  8.270E+03  4.283E+02  7.930E-01  1.467E-01  1.757E-07  1.486E+02  3.866E+01  2.278E+04  5.210E+05
 296  4.172E-02  3.217E-01 6.00150526E-01   3.02464304E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.285E+09  2.553E+07  2.418E-01  3.862E-01 -2.087E-02  6.261E-01  0 Radv 0.742  3.985E-07 0.257 0.240E-09  0.648E-16  0.342E-06  0.104E-06  0.633E-04  0.988E-04  0.538E-04  0.272E+08  0.412E+02  0.157E+18  3.053E+09  9.451E+03  6.171E+02  8.401E-01  1.969E-01  2.265E-07  2.166E+02  5.639E+01  3.434E+04  8.130E+05
 297  4.247E-02  3.218E-01 5.99676999E-01   2.55111649E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.308E+09  2.694E+07  2.419E-01  3.881E-01 -1.132E-02  6.233E-01  0 Radv 0.743  4.689E-07 0.256 0.258E-09  0.813E-16  0.293E-06  0.227E-06  0.557E-04  0.107E-03  0.538E-04  0.268E+08  0.390E+02  0.146E+18  3.398E+09  1.058E+04  8.250E+02  8.794E-01  2.493E-01  2.776E-07  2.930E+02  7.633E+01  4.774E+04  1.162E+06
 298  4.333E-02  3.219E-01 5.99337766E-01   2.21188351E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.333E+09  2.823E+07  2.419E-01  3.899E-01 -7.213E-03  6.205E-01  0 Radv 0.744  5.486E-07 0.256 0.274E-09  0.101E-15  0.258E-06  0.104E-06  0.502E-04  0.114E-03  0.538E-04  0.263E+08  0.371E+02  0.137E+18  3.770E+09  1.185E+04  1.096E+03  9.177E-01  3.144E-01  3.389E-07  3.944E+02  1.028E+02  6.603E+04  1.652E+06
 299  4.429E-02  3.220E-01 5.99019713E-01   1.89383075E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.363E+09  2.996E+07  2.419E-01  3.899E-01 -6.190E-03  6.206E-01  0 Radv 0.745  6.524E-07 0.255 0.289E-09  0.128E-15  0.227E-06  0.642E-07  0.456E-04  0.119E-03  0.538E-04  0.258E+08  0.349E+02  0.126E+18  4.251E+09  1.357E+04  1.515E+03  9.654E-01  4.100E-01  4.259E-07  5.539E+02  1.445E+02  9.560E+04  2.468E+06
 300  4.505E-02  3.222E-01 5.98723589E-01   1.59770631E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.391E+09  3.198E+07  2.420E-01  3.899E-01 -7.439E-03  6.207E-01  0 Radv 0.746  7.852E-07 0.254 0.303E-09  0.162E-15  0.204E-06  0.576E-07  0.422E-04  0.123E-03  0.538E-04  0.253E+08  0.327E+02  0.116E+18  4.851E+09  1.583E+04  2.161E+03  1.020E+00  5.489E-01  5.476E-07  8.045E+02  2.101E+02  1.436E+05  3.837E+06
 301  4.598E-02  3.223E-01 5.98520564E-01   1.39468090E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.419E+09  3.363E+07  2.419E-01  3.898E-01 -4.227E-03  6.206E-01  0 Radv 0.746  9.037E-07 0.254 0.310E-09  0.194E-15  0.190E-06  0.538E-07  0.404E-04  0.125E-03  0.538E-04  0.249E+08  0.311E+02  0.108E+18  5.376E+09  1.792E+04  2.850E+03  1.065E+00  6.891E-01  6.660E-07  1.076E+03  2.812E+02  1.972E+05  5.412E+06
 302  4.714E-02  3.224E-01 5.98323348E-01   1.19746520E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.453E+09  3.574E+07  2.419E-01  3.898E-01 -3.396E-03  6.204E-01  0 Radv 0.746  1.067E-06 0.253 0.314E-09  0.236E-15  0.177E-06  0.503E-07  0.389E-04  0.127E-03  0.538E-04  0.244E+08  0.292E+02  0.100E+18  6.088E+09  2.092E+04  3.984E+03  1.121E+00  9.080E-01  8.445E-07  1.531E+03  4.006E+02  2.898E+05  8.217E+06
 303  4.833E-02  3.225E-01 5.98114918E-01   9.89035107E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.492E+09  3.847E+07  2.418E-01  3.898E-01 -3.593E-03  6.203E-01  0 Radv 0.747  1.297E-06 0.253 0.311E-09  0.294E-15  0.166E-06  0.470E-07  0.377E-04  0.128E-03  0.538E-04  0.238E+08  0.272E+02  0.908E+17  7.081E+09  2.542E+04  5.987E+03  1.193E+00  1.270E+00  1.127E-06  2.353E+03  6.161E+02  4.628E+05  1.366E+07
 304  4.912E-02  3.227E-01 5.97937220E-01   8.11337000E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.525E+09  4.141E+07  2.418E-01  3.898E-01 -4.698E-03  6.203E-01  0 Radv 0.747  1.568E-06 0.252 0.301E-09  0.357E-15  0.157E-06  0.445E-07  0.370E-04  0.129E-03  0.538E-04  0.233E+08  0.252E+02  0.824E+17  8.242E+09  3.113E+04  9.015E+03  1.270E+00  1.780E+00  1.507E-06  3.624E+03  9.500E+02  7.412E+05  2.278E+07
 305  5.038E-02  3.228E-01 5.97833652E-01   7.07768823E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.558E+09  4.345E+07  2.416E-01  3.897E-01 -1.764E-03  6.200E-01  0 Radv 0.748  1.769E-06 0.252 0.290E-09  0.400E-15  0.152E-06  0.431E-07  0.367E-04  0.130E-03  0.538E-04  0.229E+08  0.240E+02  0.774E+17  9.103E+09  3.568E+04  1.179E+04  1.322E+00  2.221E+00  1.823E-06  4.810E+03  1.262E+03  1.010E+06  3.185E+07
 306  5.129E-02  3.229E-01 5.97682952E-01   5.57069395E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.594E+09  4.681E+07  2.416E-01  3.897E-01 -3.619E-03  6.199E-01  0 Radv 0.748  2.126E-06 0.252 0.269E-09  0.469E-15  0.145E-06  0.412E-07  0.364E-04  0.130E-03  0.538E-04  0.224E+08  0.223E+02  0.702E+17  1.063E+10  4.437E+04  1.792E+04  1.408E+00  3.137E+00  2.453E-06  7.484E+03  1.966E+03  1.635E+06  5.376E+07
 307  5.215E-02  3.231E-01 5.97579466E-01   4.53583483E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.623E+09  4.936E+07  2.415E-01  3.897E-01 -2.684E-03  6.196E-01  0 Radv 0.748  2.415E-06 0.252 0.251E-09  0.518E-15  0.140E-06  0.399E-07  0.362E-04  0.130E-03  0.538E-04  0.220E+08  0.212E+02  0.654E+17  1.187E+10  5.200E+04  2.415E+04  1.472E+00  4.013E+00  3.031E-06  1.026E+04  2.696E+03  2.306E+06  7.811E+07
 308  5.322E-02  3.232E-01 5.97490069E-01   3.64186388E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.655E+09  5.185E+07  2.413E-01  3.897E-01 -1.901E-03  6.193E-01  0 Radv 0.748  2.713E-06 0.251 0.234E-09  0.562E-15  0.136E-06  0.388E-07  0.361E-04  0.130E-03  0.538E-04  0.217E+08  0.201E+02  0.614E+17  1.315E+10  6.042E+04  3.188E+04  1.533E+00  5.045E+00  3.691E-06  1.376E+04  3.618E+03  3.175E+06  1.106E+08
 309  5.386E-02  3.233E-01 5.97392116E-01   2.66233433E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.684E+09  5.506E+07  2.412E-01  3.896E-01 -3.523E-03  6.191E-01  0 Radv 0.749  3.121E-06 0.251 0.211E-09  0.615E-15  0.132E-06  0.376E-07  0.361E-04  0.130E-03  0.538E-04  0.213E+08  0.190E+02  0.567E+17  1.490E+10  7.281E+04  4.479E+04  1.612E+00  6.680E+00  4.697E-06  1.971E+04  5.188E+03  4.700E+06  1.693E+08
 310  5.415E-02  3.234E-01 5.97338865E-01   2.12982779E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.699E+09  5.705E+07  2.412E-01  3.896E-01 -4.297E-03  6.190E-01  0 Radv 0.749  3.387E-06 0.251 0.198E-09  0.646E-15  0.131E-06  0.373E-07  0.360E-04  0.130E-03  0.538E-04  0.210E+08  0.183E+02  0.541E+17  1.605E+10  8.142E+04  5.481E+04  1.660E+00  7.892E+00  5.420E-06  2.440E+04  6.425E+03  5.932E+06  2.180E+08
 311  5.431E-02  3.234E-01 5.97314180E-01   1.88297357E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.707E+09  5.796E+07  2.411E-01  3.896E-01 -3.680E-03  6.189E-01  0 Radv 0.749  3.513E-06 0.251 0.192E-09  0.659E-15  0.131E-06  0.376E-07  0.360E-04  0.130E-03  0.538E-04  0.209E+08  0.180E+02  0.530E+17  1.660E+10  8.561E+04  5.998E+04  1.683E+00  8.501E+00  5.778E-06  2.684E+04  7.070E+03  6.582E+06  2.441E+08
 312  5.437E-02  3.234E-01 5.97299914E-01   1.74031103E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.711E+09  5.846E+07  2.411E-01  3.896E-01 -5.795E-03  6.189E-01  0 Radv 0.749  3.583E-06 0.251 0.189E-09  0.666E-15  0.132E-06  0.381E-07  0.360E-04  0.130E-03  0.538E-04  0.209E+08  0.179E+02  0.524E+17  1.690E+10  8.798E+04  6.298E+04  1.695E+00  8.851E+00  5.982E-06  2.826E+04  7.445E+03  6.963E+06  2.595E+08
 313  5.439E-02  3.234E-01 5.97293495E-01   1.67611917E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.712E+09  5.864E+07  2.411E-01  3.896E-01 -6.065E-03  6.189E-01  0 Radv 0.749  3.609E-06 0.251 0.188E-09  0.669E-15  0.133E-06  0.385E-07  0.360E-04  0.130E-03  0.538E-04  0.209E+08  0.178E+02  0.522E+17  1.701E+10  8.886E+04  6.413E+04  1.699E+00  8.983E+00  6.058E-06  2.880E+04  7.588E+03  7.109E+06  2.654E+08
 314  5.440E-02  3.234E-01 5.97289928E-01   1.64045191E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.712E+09  5.872E+07  2.411E-01  3.896E-01 -1.054E-02  6.189E-01  0 Radv 0.749  3.620E-06 0.251 0.187E-09  0.670E-15  0.134E-06  0.387E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.521E+17  1.706E+10  8.925E+04  6.462E+04  1.701E+00  9.040E+00  6.092E-06  2.903E+04  7.651E+03  7.172E+06  2.680E+08
 315  5.440E-02  3.234E-01 5.97288602E-01   1.62719109E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.875E+07  2.411E-01  3.896E-01 -8.939E-03  6.189E-01  0 Radv 0.749  3.623E-06 0.251 0.187E-09  0.670E-15  0.134E-06  0.389E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.521E+17  1.707E+10  8.937E+04  6.478E+04  1.701E+00  9.059E+00  6.102E-06  2.911E+04  7.671E+03  7.193E+06  2.688E+08
 316  5.441E-02  3.234E-01 5.97287919E-01   1.62036490E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.876E+07  2.411E-01  3.896E-01 -4.602E-03  6.188E-01  0 Radv 0.749  3.625E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.389E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.521E+17  1.708E+10  8.942E+04  6.485E+04  1.702E+00  9.067E+00  6.107E-06  2.914E+04  7.679E+03  7.202E+06  2.692E+08
 317  5.441E-02  3.234E-01 5.97287237E-01   1.61353872E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.877E+07  2.411E-01  3.896E-01 -9.178E-03  6.188E-01  0 Radv 0.749  3.626E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.521E+17  1.709E+10  8.948E+04  6.492E+04  1.702E+00  9.075E+00  6.112E-06  2.918E+04  7.688E+03  7.211E+06  2.696E+08
 318  5.441E-02  3.234E-01 5.97286865E-01   1.60982179E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -1.249E-02  6.188E-01  0 Radv 0.749  3.627E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  8.950E+04  6.496E+04  1.702E+00  9.079E+00  6.114E-06  2.919E+04  7.693E+03  7.215E+06  2.697E+08
 319  5.441E-02  3.234E-01 5.97286716E-01   1.60833502E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -1.208E-02  6.188E-01  0 Radv 0.749  3.628E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  8.952E+04  6.497E+04  1.702E+00  9.081E+00  6.115E-06  2.920E+04  7.694E+03  7.217E+06  2.698E+08
 320  5.441E-02  3.234E-01 5.97286654E-01   1.60770950E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -1.524E-02  6.188E-01  0 Radv 0.749  3.628E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  8.952E+04  6.498E+04  1.702E+00  9.081E+00  6.115E-06  2.920E+04  7.695E+03  7.218E+06  2.698E+08
 321  5.441E-02  3.234E-01 5.97286633E-01   1.60750099E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -1.831E-02  6.188E-01  0 Radv 0.749  3.628E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  8.952E+04  6.498E+04  1.702E+00  9.082E+00  6.115E-06  2.920E+04  7.695E+03  7.218E+06  2.698E+08
 322  5.441E-02  3.234E-01 5.97286627E-01   1.60744246E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -1.028E-02  6.189E-01  0 Radv 0.749  3.628E-06 0.251 0.187E-09  0.671E-15  0.134E-06  0.390E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  8.952E+04  6.498E+04  1.702E+00  9.082E+00  6.115E-06  2.920E+04  7.695E+03  7.218E+06  2.699E+08
 323  5.441E-02  3.234E-01 5.97206309E-01   8.04267090E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.713E+09  5.878E+07  2.411E-01  3.896E-01 -7.052E+01  6.189E-01  0 Radv 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.223E+03  6.505E+04  1.702E+00  9.081E+00  6.115E-06  2.920E+04  7.695E+03  7.217E+06  2.698E+08
 324  5.441E-02  3.234E-01 5.97125883E-01   0.00000000E+00   1.678E+09  0.000E+00  1.678E+09  2.937E+00  0.000E+00  2.937E+00  1.713E+09  5.879E+07  2.412E-01  3.896E-01 -2.493E+01  6.189E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.224E+03  6.512E+04  1.702E+00  9.080E+00  6.114E-06  2.920E+04  7.694E+03  7.217E+06  2.698E+08
 325  5.441E-02  3.234E-01 5.97125909E-01   2.62829953E-08   3.356E+09  0.000E+00  3.356E+09  5.876E+00  0.000E+00  5.876E+00  1.713E+09  5.879E+07  2.412E-01  3.896E-01  5.649E-03  6.189E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.224E+03  6.512E+04  1.702E+00  9.080E+00  6.114E-06  2.920E+04  7.694E+03  7.217E+06  2.698E+08
 326  5.441E-02  3.234E-01 5.97125909E-01   2.63082216E-08   1.679E+09  0.000E+00  1.679E+09  2.940E+00  0.000E+00  2.940E+00  1.713E+09  5.879E+07  2.412E-01  3.896E-01  1.825E-06  6.189E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.224E+03  6.512E+04  1.702E+00  9.081E+00  6.115E-06  2.920E+04  7.695E+03  7.217E+06  2.698E+08
 327  5.441E-02  3.234E-01 5.97125909E-01   2.63831675E-08   2.345E+06  0.000E+00  2.345E+06  4.105E-03  0.000E+00  4.105E-03  1.713E+09  5.879E+07  2.412E-01  3.896E-01  2.051E-06  6.189E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.224E+03  6.513E+04  1.702E+00  9.081E+00  6.115E-06  2.920E+04  7.695E+03  7.218E+06  2.699E+08
 328  5.441E-02  3.234E-01 5.97125909E-01   2.65814213E-08   2.465E+06  0.000E+00  2.465E+06  4.316E-03  0.000E+00  4.316E-03  1.713E+09  5.879E+07  2.412E-01  3.896E-01  1.967E-06  6.189E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.709E+10  2.225E+03  6.515E+04  1.702E+00  9.083E+00  6.116E-06  2.921E+04  7.698E+03  7.220E+06  2.700E+08
 329  5.442E-02  3.234E-01 5.97125910E-01   2.71290530E-08   2.588E+06  0.000E+00  2.588E+06  4.531E-03  0.000E+00  4.531E-03  1.714E+09  5.880E+07  2.412E-01  3.896E-01  2.313E-06  6.190E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.710E+10  2.226E+03  6.519E+04  1.703E+00  9.089E+00  6.119E-06  2.924E+04  7.704E+03  7.226E+06  2.702E+08
 330  5.443E-02  3.234E-01 5.97125911E-01   2.84208708E-08   2.713E+06  0.000E+00  2.713E+06  4.749E-03  0.000E+00  4.749E-03  1.714E+09  5.882E+07  2.412E-01  3.896E-01  2.118E-06  6.190E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.711E+10  2.230E+03  6.531E+04  1.703E+00  9.102E+00  6.127E-06  2.929E+04  7.718E+03  7.241E+06  2.708E+08
 331  5.446E-02  3.234E-01 5.97125914E-01   3.17587573E-08   4.368E+06  0.000E+00  4.368E+06  7.643E-03  0.000E+00  7.643E-03  1.715E+09  5.886E+07  2.412E-01  3.896E-01  2.581E-06  6.190E-01  0 Thrm 0.749  1.461E-04 0.250 0.335E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.520E+17  1.713E+10  2.239E+03  6.560E+04  1.704E+00  9.135E+00  6.146E-06  2.943E+04  7.754E+03  7.278E+06  2.723E+08
 332  5.449E-02  3.234E-01 5.97125922E-01   3.88558359E-08   5.690E+06  0.000E+00  5.690E+06  9.950E-03  0.000E+00  9.950E-03  1.716E+09  5.896E+07  2.412E-01  3.896E-01  7.397E-06  6.190E-01  0 Thrm 0.749  1.461E-04 0.250 0.334E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.177E+02  0.518E+17  1.719E+10  2.260E+03  6.622E+04  1.707E+00  9.207E+00  6.187E-06  2.972E+04  7.832E+03  7.358E+06  2.755E+08
 333  5.456E-02  3.234E-01 5.97125927E-01   4.43802733E-08   3.953E+06  0.000E+00  3.953E+06  6.905E-03  0.000E+00  6.905E-03  1.717E+09  5.903E+07  2.412E-01  3.896E-01  1.725E-06  6.191E-01  0 Thrm 0.749  1.461E-04 0.250 0.334E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.177E+02  0.518E+17  1.724E+10  2.275E+03  6.668E+04  1.708E+00  9.260E+00  6.218E-06  2.994E+04  7.890E+03  7.417E+06  2.780E+08
 334  5.475E-02  3.234E-01 5.97125946E-01   6.38020503E-08   2.611E+06  0.000E+00  2.611E+06  4.549E-03  0.000E+00  4.549E-03  1.722E+09  5.927E+07  2.413E-01  3.896E-01  2.400E-06  6.193E-01  0 Thrm 0.749  1.462E-04 0.250 0.334E-08  0.196E-13  0.201E-04  0.310E-05  0.127E-04  0.130E-03  0.538E-04  0.208E+08  0.176E+02  0.515E+17  1.739E+10  2.326E+03  6.825E+04  1.714E+00  9.440E+00  6.322E-06  3.069E+04  8.088E+03  7.620E+06  2.862E+08
 335  5.534E-02  3.235E-01 5.97126000E-01   1.16834429E-07   3.592E+06  0.000E+00  3.592E+06  6.214E-03  0.000E+00  6.214E-03  1.734E+09  5.989E+07  2.415E-01  3.896E-01  2.166E-06  6.199E-01  0 Thrm 0.749  1.464E-04 0.250 0.331E-08  0.196E-13  0.201E-04  0.309E-05  0.127E-04  0.130E-03  0.538E-04  0.207E+08  0.174E+02  0.508E+17  1.777E+10  2.457E+03  7.240E+04  1.729E+00  9.913E+00  6.593E-06  3.267E+04  8.612E+03  8.158E+06  3.083E+08
 336  5.613E-02  3.235E-01 5.97126162E-01   2.78995875E-07   5.573E+06  0.000E+00  5.573E+06  9.516E-03  0.000E+00  9.516E-03  1.757E+09  6.179E+07  2.419E-01  3.896E-01  4.969E-06  6.208E-01  0 Thrm 0.749  1.472E-04 0.250 0.323E-08  0.195E-13  0.201E-04  0.309E-05  0.126E-04  0.130E-03  0.538E-04  0.205E+08  0.169E+02  0.488E+17  1.898E+10  2.903E+03  8.657E+04  1.774E+00  1.149E+01  7.487E-06  3.950E+04  1.041E+04  1.003E+07  3.860E+08
 337  5.718E-02  3.236E-01 5.97126396E-01   5.13743110E-07   7.871E+06  0.000E+00  7.871E+06  1.321E-02  0.000E+00  1.321E-02  1.787E+09  6.441E+07  2.423E-01  3.896E-01  5.481E-06  6.219E-01  0 Thrm 0.749  1.489E-04 0.250 0.308E-08  0.194E-13  0.201E-04  0.309E-05  0.126E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.462E+17  2.073E+10  3.614E+03  1.100E+05  1.837E+00  1.401E+01  8.876E-06  5.092E+04  1.343E+04  1.324E+07  5.216E+08
 338  5.816E-02  3.237E-01 5.97126704E-01   8.21763660E-07   9.890E+06  0.000E+00  9.890E+06  1.630E-02  0.000E+00  1.630E-02  1.821E+09  6.801E+07  2.427E-01  3.895E-01  7.820E-06  6.230E-01  0 Thrm 0.749  1.513E-04 0.250 0.286E-08  0.191E-13  0.201E-04  0.308E-05  0.126E-04  0.130E-03  0.538E-04  0.199E+08  0.154E+02  0.430E+17  2.328E+10  4.818E+03  1.509E+05  1.921E+00  1.820E+01  1.111E-05  7.120E+04  1.880E+04  1.908E+07  7.763E+08
 339  5.924E-02  3.238E-01 5.97127010E-01   1.12723889E-06   1.095E+07  0.000E+00  1.095E+07  1.772E-02  0.000E+00  1.772E-02  1.855E+09  7.149E+07  2.430E-01  3.895E-01  7.268E-06  6.239E-01  0 Thrm 0.749  1.545E-04 0.250 0.262E-08  0.187E-13  0.201E-04  0.307E-05  0.126E-04  0.130E-03  0.538E-04  0.196E+08  0.146E+02  0.402E+17  2.592E+10  6.253E+03  2.021E+05  2.003E+00  2.319E+01  1.367E-05  9.710E+04  2.566E+04  2.677E+07  1.122E+09
 340  6.036E-02  3.239E-01 5.97127336E-01   1.45312946E-06   1.159E+07  0.000E+00  1.159E+07  1.839E-02  0.000E+00  1.839E-02  1.891E+09  7.539E+07  2.433E-01  3.895E-01  7.544E-06  6.246E-01  0 Thrm 0.749  1.582E-04 0.250 0.235E-08  0.183E-13  0.201E-04  0.306E-05  0.126E-04  0.130E-03  0.538E-04  0.192E+08  0.139E+02  0.375E+17  2.907E+10  8.258E+03  2.767E+05  2.093E+00  3.006E+01  1.708E-05  1.355E+05  3.582E+04  3.850E+07  1.665E+09
 341  6.155E-02  3.241E-01 5.97127675E-01   1.79229137E-06   1.228E+07  0.000E+00  1.228E+07  1.910E-02  0.000E+00  1.910E-02  1.929E+09  7.962E+07  2.435E-01  3.895E-01  7.564E-06  6.252E-01  0 Thrm 0.749  1.625E-04 0.250 0.208E-08  0.177E-13  0.202E-04  0.305E-05  0.125E-04  0.130E-03  0.538E-04  0.189E+08  0.131E+02  0.349E+17  3.273E+10  1.098E+04  3.828E+05  2.190E+00  3.931E+01  2.151E-05  1.912E+05  5.058E+04  5.605E+07  2.505E+09
 342  6.285E-02  3.242E-01 5.97128027E-01   2.14393261E-06   1.302E+07  0.000E+00  1.302E+07  1.983E-02  0.000E+00  1.983E-02  1.970E+09  8.425E+07  2.437E-01  3.895E-01  7.322E-06  6.257E-01  0 Thrm 0.749  1.674E-04 0.250 0.181E-08  0.171E-13  0.202E-04  0.303E-05  0.125E-04  0.130E-03  0.538E-04  0.186E+08  0.124E+02  0.324E+17  3.703E+10  1.478E+04  5.372E+05  2.295E+00  5.203E+01  2.735E-05  2.739E+05  7.252E+04  8.298E+07  3.838E+09
 343  6.412E-02  3.243E-01 5.97128382E-01   2.49937034E-06   1.414E+07  0.000E+00  1.414E+07  2.107E-02  0.000E+00  2.107E-02  2.013E+09  8.951E+07  2.439E-01  3.895E-01  7.761E-06  6.262E-01  0 Thrm 0.749  1.725E-04 0.250 0.156E-08  0.164E-13  0.202E-04  0.302E-05  0.125E-04  0.130E-03  0.538E-04  0.182E+08  0.117E+02  0.298E+17  4.230E+10  2.037E+04  7.739E+05  2.413E+00  7.036E+01  3.542E-05  4.035E+05  1.069E+05  1.267E+08  6.079E+09
 344  6.535E-02  3.244E-01 5.97128720E-01   2.83772405E-06   1.506E+07  0.000E+00  1.506E+07  2.200E-02  0.000E+00  2.200E-02  2.054E+09  9.482E+07  2.440E-01  3.894E-01  7.791E-06  6.265E-01  0 Thrm 0.749  1.777E-04 0.250 0.133E-08  0.157E-13  0.203E-04  0.301E-05  0.124E-04  0.130E-03  0.538E-04  0.179E+08  0.110E+02  0.276E+17  4.803E+10  2.770E+04  1.099E+06  2.530E+00  9.398E+01  4.540E-05  5.852E+05  1.552E+05  1.900E+08  9.452E+09
 345  6.659E-02  3.245E-01 5.97129045E-01   3.16192794E-06   1.557E+07  0.000E+00  1.557E+07  2.229E-02  0.000E+00  2.229E-02  2.095E+09  1.001E+08  2.441E-01  3.894E-01  7.484E-06  6.267E-01  0 Thrm 0.749  1.829E-04 0.250 0.114E-08  0.150E-13  0.203E-04  0.299E-05  0.124E-04  0.130E-03  0.538E-04  0.176E+08  0.104E+02  0.257E+17  5.422E+10  3.712E+04  1.534E+06  2.647E+00  1.239E+02  5.751E-05  8.343E+05  2.214E+05  2.799E+08  1.440E+10
 346  6.786E-02  3.247E-01 5.97129363E-01   3.48039356E-06   1.612E+07  0.000E+00  1.612E+07  2.262E-02  0.000E+00  2.262E-02  2.137E+09  1.058E+08  2.441E-01  3.894E-01  7.371E-06  6.269E-01  0 Thrm 0.749  1.881E-04 0.250 0.969E-09  0.143E-13  0.203E-04  0.298E-05  0.124E-04  0.130E-03  0.538E-04  0.172E+08  0.986E+01  0.239E+17  6.120E+10  4.980E+04  2.145E+06  2.768E+00  1.634E+02  7.289E-05  1.191E+06  3.161E+05  4.126E+08  2.196E+10
 347  6.915E-02  3.248E-01 5.97129677E-01   3.79440355E-06   1.681E+07  0.000E+00  1.681E+07  2.314E-02  0.000E+00  2.314E-02  2.180E+09  1.117E+08  2.442E-01  3.894E-01  7.287E-06  6.270E-01  0 Thrm 0.749  1.935E-04 0.250 0.820E-09  0.135E-13  0.203E-04  0.297E-05  0.124E-04  0.130E-03  0.538E-04  0.170E+08  0.934E+01  0.222E+17  6.910E+10  6.690E+04  3.002E+06  2.895E+00  2.156E+02  9.245E-05  1.701E+06  4.518E+05  6.090E+08  3.355E+10
 348  7.047E-02  3.249E-01 5.97129987E-01   4.10383234E-06   1.755E+07  0.000E+00  1.755E+07  2.368E-02  0.000E+00  2.368E-02  2.223E+09  1.179E+08  2.442E-01  3.894E-01  7.201E-06  6.271E-01  0 Thrm 0.749  1.988E-04 0.250 0.691E-09  0.128E-13  0.203E-04  0.295E-05  0.123E-04  0.130E-03  0.538E-04  0.166E+08  0.884E+01  0.207E+17  7.803E+10  9.000E+04  4.204E+06  3.026E+00  2.847E+02  1.173E-04  2.432E+06  6.464E+05  8.998E+08  5.129E+10
 349  7.181E-02  3.250E-01 5.97130292E-01   4.40882969E-06   1.831E+07  0.000E+00  1.831E+07  2.422E-02  0.000E+00  2.422E-02  2.268E+09  1.244E+08  2.442E-01  3.893E-01  7.117E-06  6.272E-01  0 Thrm 0.749  2.042E-04 0.250 0.580E-09  0.121E-13  0.204E-04  0.294E-05  0.123E-04  0.130E-03  0.538E-04  0.164E+08  0.837E+01  0.193E+17  8.812E+10  1.213E+05  5.892E+06  3.163E+00  3.763E+02  1.489E-04  3.481E+06  9.255E+05  1.331E+09  7.852E+10
 350  7.316E-02  3.251E-01 5.97130592E-01   4.70953695E-06   1.911E+07  0.000E+00  1.911E+07  2.479E-02  0.000E+00  2.479E-02  2.313E+09  1.313E+08  2.442E-01  3.893E-01  7.037E-06  6.272E-01  0 Thrm 0.749  2.095E-04 0.250 0.485E-09  0.114E-13  0.204E-04  0.293E-05  0.123E-04  0.130E-03  0.538E-04  0.161E+08  0.793E+01  0.179E+17  9.953E+10  1.636E+05  8.266E+06  3.306E+00  4.976E+02  1.892E-04  4.988E+06  1.326E+06  1.971E+09  1.203E+11
 351  7.455E-02  3.252E-01 5.97130889E-01   5.00610763E-06   1.995E+07  0.000E+00  1.995E+07  2.537E-02  0.000E+00  2.537E-02  2.359E+09  1.386E+08  2.442E-01  3.893E-01  6.961E-06  6.272E-01  0 Thrm 0.749  2.149E-04 0.250 0.405E-09  0.107E-13  0.204E-04  0.292E-05  0.122E-04  0.130E-03  0.538E-04  0.158E+08  0.751E+01  0.167E+17  1.124E+11  2.211E+05  1.160E+07  3.454E+00  6.584E+02  2.404E-04  7.152E+06  1.902E+06  2.921E+09  1.846E+11
 352  7.595E-02  3.254E-01 5.97131181E-01   5.29868851E-06   2.082E+07  0.000E+00  2.082E+07  2.597E-02  0.000E+00  2.597E-02  2.405E+09  1.462E+08  2.442E-01  3.893E-01  6.887E-06  6.272E-01  0 Thrm 0.749  2.202E-04 0.250 0.337E-09  0.999E-14  0.204E-04  0.290E-05  0.122E-04  0.130E-03  0.538E-04  0.155E+08  0.712E+01  0.155E+17  1.270E+11  2.993E+05  1.630E+07  3.608E+00  8.717E+02  3.056E-04  1.026E+07  2.731E+06  4.333E+09  2.835E+11
 353  7.738E-02  3.255E-01 5.97131470E-01   5.58741533E-06   2.174E+07  0.000E+00  2.174E+07  2.659E-02  0.000E+00  2.659E-02  2.453E+09  1.542E+08  2.441E-01  3.893E-01  6.817E-06  6.271E-01  0 Thrm 0.749  2.254E-04 0.250 0.280E-09  0.934E-14  0.205E-04  0.289E-05  0.122E-04  0.130E-03  0.538E-04  0.153E+08  0.675E+01  0.145E+17  1.435E+11  4.056E+05  2.292E+07  3.768E+00  1.155E+03  3.887E-04  1.474E+07  3.922E+06  6.435E+09  4.358E+11
 354  7.883E-02  3.256E-01 5.97131755E-01   5.87240698E-06   2.270E+07  0.000E+00  2.270E+07  2.722E-02  0.000E+00  2.722E-02  2.502E+09  1.627E+08  2.441E-01  3.893E-01  6.750E-06  6.270E-01  0 Thrm 0.749  2.307E-04 0.250 0.232E-09  0.872E-14  0.205E-04  0.288E-05  0.122E-04  0.130E-03  0.538E-04  0.150E+08  0.639E+01  0.135E+17  1.621E+11  5.504E+05  3.225E+07  3.934E+00  1.530E+03  4.945E-04  2.119E+07  5.638E+06  9.563E+09  6.704E+11
 355  8.031E-02  3.257E-01 5.97132036E-01   6.15379088E-06   2.370E+07  0.000E+00  2.370E+07  2.788E-02  0.000E+00  2.788E-02  2.551E+09  1.716E+08  2.440E-01  3.892E-01  6.685E-06  6.269E-01  0 Thrm 0.749  2.358E-04 0.250 0.192E-09  0.813E-14  0.205E-04  0.287E-05  0.121E-04  0.130E-03  0.538E-04  0.147E+08  0.606E+01  0.126E+17  1.832E+11  7.479E+05  4.539E+07  4.107E+00  2.029E+03  6.294E-04  3.048E+07  8.109E+06  1.422E+10  1.032E+12
 356  8.181E-02  3.258E-01 5.97132314E-01   6.43155857E-06   2.476E+07  0.000E+00  2.476E+07  2.856E-02  0.000E+00  2.856E-02  2.601E+09  1.810E+08  2.439E-01  3.892E-01  6.621E-06  6.267E-01  0 Thrm 0.749  2.410E-04 0.250 0.159E-09  0.758E-14  0.205E-04  0.286E-05  0.121E-04  0.130E-03  0.538E-04  0.145E+08  0.575E+01  0.117E+17  2.070E+11  1.018E+06  6.394E+07  4.286E+00  2.691E+03  8.013E-04  4.387E+07  1.167E+07  2.117E+10  1.591E+12
 357  8.334E-02  3.260E-01 5.97132589E-01   6.70636719E-06   2.581E+07  0.000E+00  2.581E+07  2.919E-02  0.000E+00  2.919E-02  2.653E+09  1.908E+08  2.438E-01  3.892E-01  6.572E-06  6.265E-01  0 Thrm 0.749  2.460E-04 0.250 0.131E-09  0.704E-14  0.206E-04  0.284E-05  0.121E-04  0.130E-03  0.538E-04  0.142E+08  0.545E+01  0.109E+17  2.339E+11  1.386E+06  9.011E+07  4.472E+00  3.571E+03  1.021E-03  6.318E+07  1.681E+07  3.154E+10  2.453E+12
 358  8.491E-02  3.261E-01 5.97132862E-01   6.97967546E-06   2.688E+07  0.000E+00  2.688E+07  2.981E-02  0.000E+00  2.981E-02  2.705E+09  2.012E+08  2.438E-01  3.892E-01  6.448E-06  6.263E-01  0 Thrm 0.749  2.511E-04 0.250 0.108E-09  0.654E-14  0.206E-04  0.283E-05  0.121E-04  0.130E-03  0.538E-04  0.140E+08  0.517E+01  0.102E+17  2.643E+11  1.890E+06  1.271E+08  4.666E+00  4.741E+03  1.300E-03  9.105E+07  2.421E+07  4.702E+10  3.786E+12
 359  8.652E-02  3.262E-01 5.97133134E-01   7.25133716E-06   2.813E+07  0.000E+00  2.813E+07  3.058E-02  0.000E+00  3.058E-02  2.760E+09  2.123E+08  2.437E-01  3.892E-01  6.431E-06  6.261E-01  0 Thrm 0.749  2.561E-04 0.250 0.889E-10  0.606E-14  0.206E-04  0.282E-05  0.120E-04  0.130E-03  0.538E-04  0.138E+08  0.490E+01  0.947E+16  2.993E+11  2.594E+06  1.803E+08  4.870E+00  6.326E+03  1.664E-03  1.321E+08  3.512E+07  7.063E+10  5.891E+12
 360  8.814E-02  3.263E-01 5.97133403E-01   7.52012669E-06   2.946E+07  0.000E+00  2.946E+07  3.140E-02  0.000E+00  3.140E-02  2.815E+09  2.239E+08  2.436E-01  3.892E-01  6.386E-06  6.259E-01  0 Thrm 0.749  2.611E-04 0.250 0.731E-10  0.561E-14  0.206E-04  0.281E-05  0.120E-04  0.130E-03  0.538E-04  0.135E+08  0.464E+01  0.883E+16  3.389E+11  3.564E+06  2.559E+08  5.082E+00  8.444E+03  2.129E-03  1.918E+08  5.097E+07  1.062E+11  9.171E+12
 361  8.980E-02  3.264E-01 5.97133668E-01   7.78552603E-06   3.079E+07  0.000E+00  3.079E+07  3.218E-02  0.000E+00  3.218E-02  2.871E+09  2.362E+08  2.435E-01  3.891E-01  6.328E-06  6.256E-01  0 Thrm 0.749  2.660E-04 0.250 0.601E-10  0.519E-14  0.207E-04  0.280E-05  0.120E-04  0.130E-03  0.538E-04  0.133E+08  0.440E+01  0.823E+16  3.838E+11  4.901E+06  3.635E+08  5.302E+00  1.128E+04  2.726E-03  2.787E+08  7.399E+07  1.597E+11  1.429E+13
 362  9.148E-02  3.265E-01 5.97133930E-01   8.04764794E-06   3.218E+07  0.000E+00  3.218E+07  3.296E-02  0.000E+00  3.296E-02  2.928E+09  2.491E+08  2.434E-01  3.891E-01  6.273E-06  6.254E-01  0 Thrm 0.749  2.709E-04 0.250 0.494E-10  0.479E-14  0.207E-04  0.279E-05  0.120E-04  0.130E-03  0.538E-04  0.131E+08  0.417E+01  0.767E+16  4.346E+11  6.747E+06  5.164E+08  5.531E+00  1.506E+04  3.490E-03  4.050E+08  1.075E+08  2.403E+11  2.227E+13
 363  9.319E-02  3.267E-01 5.97134189E-01   8.30665400E-06   3.360E+07  0.000E+00  3.360E+07  3.375E-02  0.000E+00  3.375E-02  2.987E+09  2.626E+08  2.433E-01  3.891E-01  6.222E-06  6.252E-01  0 Thrm 0.749  2.757E-04 0.250 0.405E-10  0.443E-14  0.207E-04  0.278E-05  0.119E-04  0.130E-03  0.538E-04  0.128E+08  0.396E+01  0.715E+16  4.921E+11  9.295E+06  7.340E+08  5.768E+00  2.012E+04  4.470E-03  5.890E+08  1.561E+08  3.618E+11  3.472E+13
 364  9.493E-02  3.268E-01 5.97134445E-01   8.56183058E-06   3.519E+07  0.000E+00  3.519E+07  3.465E-02  0.000E+00  3.465E-02  3.046E+09  2.768E+08  2.432E-01  3.891E-01  6.153E-06  6.251E-01  0 Thrm 0.749  2.804E-04 0.250 0.334E-10  0.409E-14  0.207E-04  0.277E-05  0.119E-04  0.130E-03  0.538E-04  0.126E+08  0.375E+01  0.667E+16  5.572E+11  1.282E+07  1.044E+09  6.014E+00  2.689E+04  5.726E-03  8.569E+08  2.269E+08  5.452E+11  5.417E+13
 365  9.670E-02  3.269E-01 5.97134700E-01   8.81737661E-06   3.624E+07  0.000E+00  3.624E+07  3.500E-02  0.000E+00  3.500E-02  3.107E+09  2.917E+08  2.431E-01  3.891E-01  6.186E-06  6.249E-01  0 Thrm 0.749  2.852E-04 0.250 0.274E-10  0.376E-14  0.207E-04  0.276E-05  0.119E-04  0.130E-03  0.538E-04  0.124E+08  0.356E+01  0.622E+16  6.309E+11  1.769E+07  1.484E+09  6.268E+00  3.594E+04  7.335E-03  1.247E+09  3.299E+08  8.219E+11  8.456E+13
 366  9.875E-02  3.270E-01 5.97134967E-01   9.08461343E-06   3.706E+07  0.000E+00  3.706E+07  3.504E-02  0.000E+00  3.504E-02  3.173E+09  3.073E+08  2.430E-01  3.890E-01  5.666E-06  6.247E-01  0 Thrm 0.749  2.901E-04 0.250 0.222E-10  0.345E-14  0.207E-04  0.275E-05  0.119E-04  0.130E-03  0.538E-04  0.122E+08  0.338E+01  0.580E+16  7.144E+11  2.440E+07  2.111E+09  6.532E+00  4.804E+04  9.398E-03  1.816E+09  4.798E+08  1.240E+12  1.321E+14
 367  1.008E-01  3.272E-01 5.97135245E-01   9.36204474E-06   3.928E+07  0.000E+00  3.928E+07  3.632E-02  0.000E+00  3.632E-02  3.245E+09  3.262E+08  2.429E-01  3.890E-01  5.910E-06  6.245E-01  0 Thrm 0.749  2.953E-04 0.250 0.178E-10  0.314E-14  0.208E-04  0.274E-05  0.118E-04  0.130E-03  0.538E-04  0.120E+08  0.319E+01  0.536E+16  8.236E+11  3.537E+07  3.164E+09  6.847E+00  6.703E+04  1.249E-02  2.795E+09  7.374E+08  1.987E+12  0.000E+00
 368  1.030E-01  3.273E-01 5.97135522E-01   9.63940429E-06   4.204E+07  0.000E+00  4.204E+07  3.800E-02  0.000E+00  3.800E-02  3.319E+09  3.461E+08  2.429E-01  3.890E-01  5.936E-06  6.243E-01  0 Thrm 0.749  3.004E-04 0.250 0.142E-10  0.286E-14  0.208E-04  0.272E-05  0.118E-04  0.130E-03  0.538E-04  0.118E+08  0.300E+01  0.496E+16  9.495E+11  5.130E+07  4.743E+09  7.174E+00  9.355E+04  1.660E-02  4.305E+09  1.133E+09  3.188E+12  0.000E+00
 369  1.052E-01  3.274E-01 5.97135795E-01   9.91219010E-06   4.425E+07  0.000E+00  4.425E+07  3.912E-02  0.000E+00  3.912E-02  3.394E+09  3.672E+08  2.428E-01  3.890E-01  5.867E-06  6.241E-01  0 Thrm 0.749  3.054E-04 0.250 0.114E-10  0.260E-14  0.208E-04  0.271E-05  0.118E-04  0.130E-03  0.538E-04  0.115E+08  0.283E+01  0.459E+16  1.094E+12  7.447E+07  7.111E+09  7.514E+00  1.306E+05  2.206E-02  6.632E+09  1.743E+09  5.116E+12  0.000E+00
 370  1.074E-01  3.276E-01 5.97136064E-01   1.01811793E-05   4.645E+07  0.000E+00  4.645E+07  4.015E-02  0.000E+00  4.015E-02  3.471E+09  3.894E+08  2.427E-01  3.890E-01  5.814E-06  6.239E-01  0 Thrm 0.749  3.104E-04 0.250 0.911E-11  0.236E-14  0.208E-04  0.270E-05  0.118E-04  0.130E-03  0.538E-04  0.113E+08  0.267E+01  0.424E+16  1.261E+12  1.082E+08  1.066E+10  7.868E+00  1.823E+05  2.933E-02  1.022E+10  2.680E+09  8.214E+12  0.000E+00
 371  1.096E-01  3.277E-01 5.97136329E-01   1.04462978E-05   4.878E+07  0.000E+00  4.878E+07  4.123E-02  0.000E+00  4.123E-02  3.549E+09  4.129E+08  2.426E-01  3.889E-01  5.759E-06  6.238E-01  0 Thrm 0.749  3.153E-04 0.250 0.730E-11  0.214E-14  0.208E-04  0.269E-05  0.117E-04  0.130E-03  0.538E-04  0.111E+08  0.251E+01  0.393E+16  1.454E+12  1.572E+08  1.599E+10  8.236E+00  2.544E+05  3.898E-02  1.576E+10  4.122E+09  1.320E+13  0.000E+00
 372  1.119E-01  3.279E-01 5.97136590E-01   1.07076076E-05   5.120E+07  0.000E+00  5.120E+07  4.232E-02  0.000E+00  4.232E-02  3.629E+09  4.376E+08  2.425E-01  3.889E-01  5.706E-06  6.236E-01  0 Thrm 0.749  3.202E-04 0.250 0.586E-11  0.195E-14  0.209E-04  0.268E-05  0.117E-04  0.130E-03  0.538E-04  0.109E+08  0.237E+01  0.364E+16  1.675E+12  2.287E+08  2.399E+10  8.618E+00  3.552E+05  5.182E-02  2.430E+10  6.340E+09  2.121E+13  0.000E+00
 373  1.142E-01  3.280E-01 5.97136848E-01   1.09651483E-05   5.372E+07  0.000E+00  5.372E+07  4.343E-02  0.000E+00  4.343E-02  3.711E+09  4.637E+08  2.424E-01  3.889E-01  5.653E-06  6.234E-01  0 Thrm 0.749  3.249E-04 0.250 0.470E-11  0.177E-14  0.209E-04  0.267E-05  0.117E-04  0.130E-03  0.538E-04  0.107E+08  0.224E+01  0.337E+16  1.930E+12  3.327E+08  3.599E+10  9.015E+00  4.959E+05  6.887E-02  3.748E+10  9.751E+09  3.410E+13  0.000E+00
 374  1.166E-01  3.281E-01 5.97137102E-01   1.12189624E-05   5.636E+07  0.000E+00  5.636E+07  4.456E-02  0.000E+00  4.456E-02  3.794E+09  4.912E+08  2.423E-01  3.889E-01  5.601E-06  6.232E-01  0 Thrm 0.749  3.296E-04 0.250 0.378E-11  0.162E-14  0.209E-04  0.266E-05  0.117E-04  0.130E-03  0.538E-04  0.105E+08  0.211E+01  0.312E+16  2.223E+12  4.843E+08  5.398E+10  9.427E+00  6.922E+05  9.153E-02  5.782E+10  1.500E+10  5.484E+13  0.000E+00
 375  1.190E-01  3.283E-01 5.97137352E-01   1.14690920E-05   5.912E+07  0.000E+00  5.912E+07  4.572E-02  0.000E+00  4.572E-02  3.879E+09  5.202E+08  2.422E-01  3.888E-01  5.550E-06  6.230E-01  0 Thrm 0.749  3.342E-04 0.250 0.304E-11  0.147E-14  0.209E-04  0.265E-05  0.117E-04  0.130E-03  0.538E-04  0.103E+08  0.199E+01  0.289E+16  2.560E+12  7.052E+08  8.097E+10  9.855E+00  9.661E+05  1.216E-01  8.921E+10  2.306E+10  8.822E+13  0.000E+00
 376  1.214E-01  3.284E-01 5.97137598E-01   1.17155813E-05   6.199E+07  0.000E+00  6.199E+07  4.689E-02  0.000E+00  4.689E-02  3.966E+09  5.507E+08  2.422E-01  3.888E-01  5.500E-06  6.228E-01  0 Thrm 0.749  3.388E-04 0.250 0.245E-11  0.135E-14  0.209E-04  0.264E-05  0.117E-04  0.130E-03  0.538E-04  0.101E+08  0.188E+01  0.268E+16  2.947E+12  1.027E+09  1.214E+11  1.030E+01  1.348E+06  1.616E-01  1.377E+11  3.546E+10  1.419E+14  0.000E+00
 377  1.239E-01  3.285E-01 5.97137841E-01   1.19584759E-05   6.499E+07  0.000E+00  6.499E+07  4.808E-02  0.000E+00  4.808E-02  4.055E+09  5.829E+08  2.421E-01  3.888E-01  5.450E-06  6.226E-01  0 Thrm 0.749  3.433E-04 0.250 0.198E-11  0.124E-14  0.210E-04  0.263E-05  0.116E-04  0.130E-03  0.538E-04  0.994E+07  0.178E+01  0.249E+16  3.392E+12  1.496E+09  1.821E+11  1.076E+01  1.881E+06  2.147E-01  2.124E+11  5.451E+10  2.284E+14  0.000E+00
 378  1.264E-01  3.287E-01 5.97138081E-01   1.21978254E-05   6.811E+07  0.000E+00  6.811E+07  4.930E-02  0.000E+00  4.930E-02  4.145E+09  6.167E+08  2.420E-01  3.888E-01  5.402E-06  6.224E-01  0 Thrm 0.749  3.477E-04 0.250 0.160E-11  0.115E-14  0.210E-04  0.262E-05  0.116E-04  0.130E-03  0.538E-04  0.977E+07  0.168E+01  0.231E+16  3.904E+12  2.180E+09  2.729E+11  1.124E+01  2.624E+06  2.851E-01  3.277E+11  8.376E+10  3.677E+14  0.000E+00
 379  1.290E-01  3.288E-01 5.97138316E-01   1.24336460E-05   7.137E+07  0.000E+00  7.137E+07  5.053E-02  0.000E+00  5.053E-02  4.237E+09  6.523E+08  2.419E-01  3.887E-01  5.353E-06  6.222E-01  0 Thrm 0.749  3.520E-04 0.250 0.130E-11  0.106E-14  0.210E-04  0.262E-05  0.116E-04  0.130E-03  0.538E-04  0.959E+07  0.159E+01  0.214E+16  4.491E+12  3.176E+09  4.090E+11  1.173E+01  3.659E+06  3.786E-01  5.056E+11  1.287E+11  5.918E+14  0.000E+00
 380  1.316E-01  3.290E-01 5.97138549E-01   1.26661186E-05   7.472E+07  0.000E+00  7.472E+07  5.176E-02  0.000E+00  5.176E-02  4.331E+09  6.898E+08  2.417E-01  3.887E-01  5.309E-06  6.219E-01  0 Thrm 0.749  3.563E-04 0.250 0.105E-11  0.998E-15  0.210E-04  0.261E-05  0.116E-04  0.130E-03  0.538E-04  0.942E+07  0.150E+01  0.199E+16  5.166E+12  4.628E+09  6.127E+11  1.224E+01  5.101E+06  5.025E-01  7.798E+11  1.975E+11  9.525E+14  0.000E+00
 381  1.343E-01  3.291E-01 5.97138777E-01   1.28945128E-05   7.847E+07  0.000E+00  7.847E+07  5.318E-02  0.000E+00  5.318E-02  4.427E+09  7.292E+08  2.416E-01  3.887E-01  5.248E-06  6.216E-01  0 Thrm 0.749  3.605E-04 0.250 0.858E-12  0.947E-15  0.210E-04  0.260E-05  0.115E-04  0.130E-03  0.538E-04  0.926E+07  0.142E+01  0.185E+16  5.939E+12  6.742E+09  9.175E+11  1.277E+01  7.108E+06  6.668E-01  1.203E+12  3.032E+11  1.533E+15  0.000E+00
 382  1.369E-01  3.292E-01 5.97139000E-01   1.31170997E-05   8.251E+07  0.000E+00  8.251E+07  5.472E-02  0.000E+00  5.472E-02  4.523E+09  7.706E+08  2.415E-01  3.887E-01  5.285E-06  6.214E-01  0 Thrm 0.749  3.646E-04 0.250 0.703E-12  0.911E-15  0.210E-04  0.259E-05  0.115E-04  0.130E-03  0.538E-04  0.910E+07  0.134E+01  0.172E+16  6.827E+12  9.822E+09  1.373E+12  1.332E+01  9.900E+06  8.843E-01  1.854E+12  4.650E+11  2.467E+15  0.000E+00
 383  1.395E-01  3.294E-01 5.97139217E-01   1.33342716E-05   8.610E+07  0.000E+00  8.610E+07  5.590E-02  0.000E+00  5.590E-02  4.620E+09  8.129E+08  2.414E-01  3.886E-01  5.188E-06  6.211E-01  0 Thrm 0.749  3.686E-04 0.250 0.580E-12  0.891E-15  0.211E-04  0.258E-05  0.115E-04  0.130E-03  0.538E-04  0.894E+07  0.127E+01  0.160E+16  7.815E+12  1.416E+10  2.032E+12  1.387E+01  1.366E+07  1.164E+00  2.825E+12  7.048E+11  3.920E+15  0.000E+00
 384  1.422E-01  3.295E-01 5.97139430E-01   1.35476521E-05   8.965E+07  0.000E+00  8.965E+07  5.699E-02  0.000E+00  5.699E-02  4.719E+09  8.572E+08  2.413E-01  3.886E-01  5.129E-06  6.209E-01  0 Thrm 0.749  3.725E-04 0.250 0.482E-12  0.886E-15  0.211E-04  0.257E-05  0.115E-04  0.130E-03  0.538E-04  0.879E+07  0.121E+01  0.149E+16  8.944E+12  2.041E+10  3.006E+12  1.443E+01  1.885E+07  1.531E+00  4.302E+12  1.068E+12  6.226E+15  0.000E+00
 385  1.450E-01  3.296E-01 5.97139641E-01   1.37580745E-05   9.360E+07  0.000E+00  9.360E+07  5.826E-02  0.000E+00  5.826E-02  4.820E+09  9.037E+08  2.411E-01  3.886E-01  5.090E-06  6.206E-01  0 Thrm 0.749  3.764E-04 0.250 0.404E-12  0.899E-15  0.211E-04  0.257E-05  0.115E-04  0.130E-03  0.538E-04  0.864E+07  0.115E+01  0.139E+16  1.023E+13  2.942E+10  4.445E+12  1.502E+01  2.598E+07  2.013E+00  6.549E+12  1.616E+12  9.887E+15  0.000E+00
 386  1.478E-01  3.298E-01 5.97139848E-01   1.39651557E-05   9.790E+07  0.000E+00  9.790E+07  5.967E-02  0.000E+00  5.967E-02  4.922E+09  9.524E+08  2.410E-01  3.886E-01  5.042E-06  6.203E-01  0 Thrm 0.749  3.802E-04 0.250 0.342E-12  0.931E-15  0.211E-04  0.256E-05  0.115E-04  0.130E-03  0.538E-04  0.850E+07  0.109E+01  0.130E+16  1.170E+13  4.237E+10  6.566E+12  1.563E+01  3.580E+07  2.645E+00  9.965E+12  2.444E+12  1.569E+16  0.000E+00
 387  1.506E-01  3.299E-01 5.97140053E-01   1.41705867E-05   1.015E+08  0.000E+00  1.015E+08  6.060E-02  0.000E+00  6.060E-02  5.027E+09  1.003E+09  2.409E-01  3.885E-01  5.035E-06  6.201E-01  0 Thrm 0.749  3.840E-04 0.250 0.294E-12  0.985E-15  0.211E-04  0.255E-05  0.115E-04  0.130E-03  0.538E-04  0.836E+07  0.103E+01  0.121E+16  1.338E+13  6.100E+10  9.693E+12  1.625E+01  4.929E+07  3.473E+00  1.515E+13  3.693E+12  2.490E+16  0.000E+00
 388  1.534E-01  3.300E-01 5.97140248E-01   1.43654153E-05   1.101E+08  0.000E+00  1.101E+08  6.437E-02  0.000E+00  6.437E-02  5.133E+09  1.057E+09  2.408E-01  3.885E-01  4.807E-06  6.198E-01  0 Thrm 0.749  3.876E-04 0.250 0.259E-12  0.106E-14  0.211E-04  0.255E-05  0.114E-04  0.130E-03  0.538E-04  0.822E+07  0.980E+00  0.113E+16  1.528E+13  8.780E+10  1.430E+13  1.689E+01  6.783E+07  4.558E+00  2.303E+13  5.575E+12  3.950E+16  0.000E+00
 389  1.563E-01  3.302E-01 5.97140483E-01   1.45998556E-05   9.412E+07  0.000E+00  9.412E+07  5.387E-02  0.000E+00  5.387E-02  5.241E+09  1.113E+09  2.407E-01  3.885E-01  5.823E-06  6.196E-01  0 Thrm 0.749  3.919E-04 0.250 0.227E-12  0.118E-14  0.211E-04  0.254E-05  0.114E-04  0.130E-03  0.538E-04  0.809E+07  0.931E+00  0.106E+16  1.746E+13  1.261E+11  2.107E+13  1.756E+01  9.326E+07  5.979E+00  3.498E+13  8.409E+12  6.261E+16  0.000E+00
 390  1.593E-01  3.303E-01 5.97141000E-01   1.51176363E-05   4.381E+07  0.000E+00  4.381E+07  2.456E-02  0.000E+00  2.456E-02  5.352E+09  1.171E+09  2.406E-01  3.884E-01  1.295E-05  6.193E-01  0 Thrm 0.749  4.014E-04 0.250 0.180E-12  0.154E-14  0.212E-04  0.252E-05  0.114E-04  0.130E-03  0.538E-04  0.796E+07  0.884E+00  0.990E+15  1.993E+13  1.785E+11  3.103E+13  1.824E+01  1.281E+08  7.838E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 391  1.625E-01  3.304E-01 5.97142193E-01   1.63100664E-05   1.993E+07  0.000E+00  1.993E+07  1.093E-02  0.000E+00  1.093E-02  5.468E+09  1.232E+09  2.404E-01  3.884E-01  2.786E-05  6.190E-01  0 Thrm 0.749  4.233E-04 0.250 0.110E-12  0.267E-14  0.212E-04  0.248E-05  0.113E-04  0.130E-03  0.538E-04  0.784E+07  0.841E+00  0.926E+15  2.275E+13  2.453E+11  4.565E+13  1.894E+01  1.759E+08  1.027E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 392  1.656E-01  3.306E-01 5.97143243E-01   1.73607702E-05   2.372E+07  0.000E+00  2.372E+07  1.274E-02  0.000E+00  1.274E-02  5.588E+09  1.301E+09  2.403E-01  3.884E-01  2.626E-05  6.188E-01  0 Thrm 0.749  4.426E-04 0.250 0.706E-13  0.415E-14  0.213E-04  0.244E-05  0.112E-04  0.130E-03  0.538E-04  0.770E+07  0.796E+00  0.862E+15  2.621E+13  3.496E+11  6.914E+13  1.972E+01  2.473E+08  1.372E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 393  1.686E-01  3.307E-01 5.97144308E-01   1.84258054E-05   2.367E+07  0.000E+00  2.367E+07  1.245E-02  0.000E+00  1.245E-02  5.705E+09  1.369E+09  2.402E-01  3.884E-01  2.766E-05  6.186E-01  0 Thrm 0.749  4.621E-04 0.250 0.453E-13  0.647E-14  0.214E-04  0.240E-05  0.112E-04  0.130E-03  0.538E-04  0.758E+07  0.756E+00  0.806E+15  2.995E+13  4.870E+11  1.021E+14  2.048E+01  3.406E+08  1.803E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 394  1.730E-01  3.309E-01 5.97145472E-01   1.95897369E-05   2.394E+07  0.000E+00  2.394E+07  1.229E-02  0.000E+00  1.229E-02  5.847E+09  1.437E+09  2.400E-01  3.883E-01  2.115E-05  6.181E-01  0 Thrm 0.749  4.834E-04 0.250 0.273E-13  0.104E-13  0.214E-04  0.236E-05  0.111E-04  0.130E-03  0.538E-04  0.746E+07  0.720E+00  0.756E+15  3.405E+13  6.687E+11  1.489E+14  2.123E+01  4.640E+08  2.346E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 395  1.765E-01  3.310E-01 5.97146645E-01   2.07622970E-05   2.688E+07  0.000E+00  2.688E+07  1.344E-02  0.000E+00  1.344E-02  5.999E+09  1.541E+09  2.399E-01  3.883E-01  2.813E-05  6.179E-01  0 Thrm 0.749  5.049E-04 0.250 0.163E-13  0.170E-13  0.215E-04  0.232E-05  0.110E-04  0.130E-03  0.538E-04  0.730E+07  0.671E+00  0.689E+15  4.095E+13  1.077E+12  2.558E+14  2.235E+01  7.234E+08  3.425E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 396  1.800E-01  3.312E-01 5.97147752E-01   2.18693355E-05   2.852E+07  0.000E+00  2.852E+07  1.395E-02  0.000E+00  1.395E-02  6.136E+09  1.625E+09  2.398E-01  3.883E-01  2.608E-05  6.176E-01  0 Thrm 0.749  5.252E-04 0.250 0.101E-13  0.275E-13  0.216E-04  0.228E-05  0.109E-04  0.130E-03  0.538E-04  0.718E+07  0.637E+00  0.643E+15  4.712E+13  1.539E+12  3.863E+14  2.324E+01  1.015E+09  4.568E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 397  1.840E-01  3.313E-01 5.97148844E-01   2.29617384E-05   2.850E+07  0.000E+00  2.850E+07  1.361E-02  0.000E+00  1.361E-02  6.282E+09  1.715E+09  2.397E-01  3.882E-01  2.405E-05  6.173E-01  0 Thrm 0.749  5.452E-04 0.250 0.626E-14  0.441E-13  0.216E-04  0.225E-05  0.108E-04  0.130E-03  0.538E-04  0.706E+07  0.603E+00  0.599E+15  5.438E+13  2.223E+12  5.890E+14  2.418E+01  1.434E+09  6.134E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 398  1.880E-01  3.315E-01 5.97149961E-01   2.40778225E-05   3.002E+07  0.000E+00  3.002E+07  1.399E-02  0.000E+00  1.399E-02  6.438E+09  1.817E+09  2.395E-01  3.882E-01  2.448E-05  6.170E-01  0 Thrm 0.749  5.656E-04 0.250 0.381E-14  0.717E-13  0.217E-04  0.221E-05  0.108E-04  0.130E-03  0.538E-04  0.693E+07  0.569E+00  0.555E+15  6.344E+13  3.312E+12  9.270E+14  2.522E+01  2.080E+09  8.421E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 399  1.920E-01  3.317E-01 5.97151055E-01   2.51722998E-05   3.203E+07  0.000E+00  3.203E+07  1.457E-02  0.000E+00  1.457E-02  6.595E+09  1.925E+09  2.394E-01  3.882E-01  2.509E-05  6.167E-01  0 Thrm 0.749  5.857E-04 0.250 0.233E-14  0.117E-12  0.218E-04  0.217E-05  0.107E-04  0.130E-03  0.538E-04  0.680E+07  0.537E+00  0.514E+15  7.409E+13  4.965E+12  1.465E+15  2.631E+01  3.027E+09  1.159E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 400  1.961E-01  3.318E-01 5.97152137E-01   2.62540306E-05   3.317E+07  0.000E+00  3.317E+07  1.473E-02  0.000E+00  1.473E-02  6.756E+09  2.035E+09  2.393E-01  3.881E-01  2.432E-05  6.164E-01  0 Thrm 0.749  6.054E-04 0.250 0.143E-14  0.189E-12  0.218E-04  0.214E-05  0.106E-04  0.130E-03  0.538E-04  0.668E+07  0.508E+00  0.478E+15  8.600E+13  7.328E+12  2.274E+15  2.739E+01  4.341E+09  1.576E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 401  2.006E-01  3.320E-01 5.97153240E-01   2.73573346E-05   3.423E+07  0.000E+00  3.423E+07  1.482E-02  0.000E+00  1.482E-02  6.927E+09  2.154E+09  2.391E-01  3.881E-01  2.332E-05  6.161E-01  0 Thrm 0.749  6.256E-04 0.250 0.866E-15  0.310E-12  0.219E-04  0.210E-05  0.106E-04  0.130E-03  0.538E-04  0.657E+07  0.480E+00  0.444E+15  1.002E+14  1.093E+13  3.569E+15  2.854E+01  6.281E+09  2.160E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 402  2.052E-01  3.322E-01 5.97154354E-01   2.84712243E-05   3.638E+07  0.000E+00  3.638E+07  1.535E-02  0.000E+00  1.535E-02  7.110E+09  2.287E+09  2.390E-01  3.880E-01  2.363E-05  6.158E-01  0 Thrm 0.749  6.460E-04 0.250 0.517E-15  0.513E-12  0.219E-04  0.206E-05  0.105E-04  0.130E-03  0.538E-04  0.644E+07  0.452E+00  0.410E+15  1.179E+14  1.682E+13  5.779E+15  2.980E+01  9.324E+09  3.024E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 403  2.097E-01  3.323E-01 5.97155442E-01   2.95595307E-05   3.882E+07  0.000E+00  3.882E+07  1.597E-02  0.000E+00  1.597E-02  7.294E+09  2.428E+09  2.388E-01  3.880E-01  2.415E-05  6.155E-01  0 Thrm 0.749  6.659E-04 0.250 0.311E-15  0.793E-12  0.220E-04  0.203E-05  0.104E-04  0.130E-03  0.538E-04  0.632E+07  0.426E+00  0.379E+15  1.388E+14  2.594E+13  9.364E+15  3.112E+01  1.385E+10  4.235E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 404  2.144E-01  3.325E-01 5.97156511E-01   3.06278619E-05   4.035E+07  0.000E+00  4.035E+07  1.618E-02  0.000E+00  1.618E-02  7.481E+09  2.572E+09  2.387E-01  3.880E-01  2.346E-05  6.152E-01  0 Thrm 0.749  6.854E-04 0.250 0.189E-15  0.116E-11  0.221E-04  0.199E-05  0.103E-04  0.130E-03  0.538E-04  0.621E+07  0.402E+00  0.351E+15  1.623E+14  3.935E+13  1.489E+16  3.243E+01  2.025E+10  5.855E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 405  2.195E-01  3.327E-01 5.97157593E-01   3.17098201E-05   4.165E+07  0.000E+00  4.165E+07  1.627E-02  0.000E+00  1.627E-02  7.680E+09  2.725E+09  2.385E-01  3.879E-01  2.262E-05  6.149E-01  0 Thrm 0.749  7.051E-04 0.250 0.113E-15  0.164E-11  0.221E-04  0.196E-05  0.103E-04  0.130E-03  0.538E-04  0.610E+07  0.379E+00  0.325E+15  1.902E+14  6.012E+13  2.384E+16  3.380E+01  2.978E+10  8.133E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 406  2.248E-01  3.329E-01 5.97158697E-01   3.28139439E-05   4.378E+07  0.000E+00  4.378E+07  1.664E-02  0.000E+00  1.664E-02  7.892E+09  2.896E+09  2.384E-01  3.879E-01  2.255E-05  6.145E-01  0 Thrm 0.749  7.253E-04 0.250 0.666E-16  0.225E-11  0.222E-04  0.192E-05  0.102E-04  0.130E-03  0.538E-04  0.598E+07  0.357E+00  0.300E+15  2.249E+14  9.422E+13  3.919E+16  3.530E+01  4.475E+10  1.151E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 407  2.303E-01  3.331E-01 5.97159804E-01   3.39209315E-05   4.652E+07  0.000E+00  4.652E+07  1.720E-02  0.000E+00  1.720E-02  8.115E+09  3.082E+09  2.382E-01  3.878E-01  2.260E-05  6.141E-01  0 Thrm 0.749  7.455E-04 0.250 0.388E-16  0.300E-11  0.222E-04  0.189E-05  0.101E-04  0.130E-03  0.538E-04  0.587E+07  0.335E+00  0.277E+15  2.671E+14  1.498E+14  6.538E+16  3.690E+01  6.805E+10  1.645E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 408  2.358E-01  3.333E-01 5.97160894E-01   3.50117573E-05   4.934E+07  0.000E+00  4.934E+07  1.774E-02  0.000E+00  1.774E-02  8.345E+09  3.281E+09  2.380E-01  3.878E-01  2.253E-05  6.138E-01  0 Thrm 0.749  7.654E-04 0.250 0.227E-16  0.387E-11  0.223E-04  0.185E-05  0.101E-04  0.130E-03  0.538E-04  0.575E+07  0.315E+00  0.255E+15  3.176E+14  2.392E+14  1.094E+17  3.856E+01  1.037E+11  2.356E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 409  2.414E-01  3.335E-01 5.97161963E-01   3.60807153E-05   5.200E+07  0.000E+00  5.200E+07  1.818E-02  0.000E+00  1.818E-02  8.580E+09  3.489E+09  2.379E-01  3.878E-01  2.240E-05  6.134E-01  0 Thrm 0.749  7.849E-04 0.250 0.134E-16  0.486E-11  0.223E-04  0.182E-05  0.100E-04  0.130E-03  0.538E-04  0.564E+07  0.296E+00  0.235E+15  3.770E+14  3.812E+14  1.824E+17  4.028E+01  1.577E+11  3.366E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 410  2.473E-01  3.337E-01 5.97163026E-01   3.71430379E-05   5.414E+07  0.000E+00  5.414E+07  1.841E-02  0.000E+00  1.841E-02  8.823E+09  3.708E+09  2.377E-01  3.877E-01  2.199E-05  6.130E-01  0 Thrm 0.749  8.042E-04 0.250 0.787E-17  0.596E-11  0.224E-04  0.179E-05  0.995E-05  0.130E-03  0.538E-04  0.554E+07  0.279E+00  0.217E+15  4.468E+14  6.052E+14  3.027E+17  4.204E+01  2.387E+11  4.794E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 411  2.537E-01  3.339E-01 5.97164105E-01   3.82223936E-05   5.634E+07  0.000E+00  5.634E+07  1.861E-02  0.000E+00  1.861E-02  9.082E+09  3.944E+09  2.375E-01  3.877E-01  2.121E-05  6.126E-01  0 Thrm 0.749  8.239E-04 0.250 0.455E-17  0.718E-11  0.225E-04  0.175E-05  0.989E-05  0.130E-03  0.538E-04  0.543E+07  0.262E+00  0.200E+15  5.311E+14  9.691E+14  5.068E+17  4.389E+01  3.640E+11  6.870E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 412  2.605E-01  3.341E-01 5.97165238E-01   3.93556581E-05   5.811E+07  0.000E+00  5.811E+07  1.862E-02  0.000E+00  1.862E-02  9.365E+09  4.208E+09  2.373E-01  3.876E-01  2.130E-05  6.122E-01  0 Thrm 0.749  8.445E-04 0.250 0.251E-17  0.855E-11  0.225E-04  0.172E-05  0.982E-05  0.130E-03  0.538E-04  0.532E+07  0.245E+00  0.184E+15  6.375E+14  1.597E+15  8.747E+17  4.593E+01  5.691E+11  1.006E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 413  2.676E-01  3.343E-01 5.97166267E-01   4.03839305E-05   6.920E+07  0.000E+00  6.920E+07  2.147E-02  0.000E+00  2.147E-02  9.667E+09  4.502E+09  2.371E-01  3.876E-01  1.922E-05  6.118E-01  0 Thrm 0.749  8.632E-04 0.250 0.142E-17  0.989E-11  0.225E-04  0.168E-05  0.976E-05  0.130E-03  0.538E-04  0.521E+07  0.229E+00  0.168E+15  7.723E+14  2.711E+15  1.553E+18  4.815E+01  9.104E+11  1.501E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 414  2.712E-01  3.345E-01 5.97167110E-01   4.12272267E-05   7.785E+07  0.000E+00  7.785E+07  2.358E-02  0.000E+00  2.358E-02  9.904E+09  4.820E+09  2.371E-01  3.875E-01  3.188E-05  6.118E-01  0 Thrm 0.749  8.786E-04 0.250 0.904E-18  0.110E-10  0.226E-04  0.166E-05  0.971E-05  0.130E-03  0.538E-04  0.510E+07  0.214E+00  0.154E+15  9.375E+14  4.652E+15  2.775E+18  5.048E+01  1.464E+12  2.251E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 415  2.785E-01  3.347E-01 5.97167893E-01   4.20105352E-05   7.602E+07  0.000E+00  7.602E+07  2.249E-02  0.000E+00  2.249E-02  1.014E+10  4.985E+09  2.369E-01  3.875E-01  1.498E-05  6.113E-01  0 Thrm 0.749  8.929E-04 0.250 0.590E-18  0.121E-10  0.226E-04  0.164E-05  0.967E-05  0.130E-03  0.538E-04  0.505E+07  0.207E+00  0.147E+15  1.032E+15  6.037E+15  3.702E+18  5.167E+01  1.854E+12  2.753E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 416  2.822E-01  3.349E-01 5.97168647E-01   4.27643464E-05   7.862E+07  0.000E+00  7.862E+07  2.271E-02  0.000E+00  2.271E-02  1.039E+10  5.328E+09  2.368E-01  3.874E-01  2.906E-05  6.113E-01  0 Thrm 0.749  9.066E-04 0.250 0.393E-18  0.132E-10  0.227E-04  0.161E-05  0.963E-05  0.130E-03  0.538E-04  0.494E+07  0.194E+00  0.135E+15  1.249E+15  1.030E+16  6.562E+18  5.410E+01  2.961E+12  4.104E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 417  2.898E-01  3.350E-01 5.97169489E-01   4.36064721E-05   7.431E+07  0.000E+00  7.431E+07  2.096E-02  0.000E+00  2.096E-02  1.063E+10  5.506E+09  2.366E-01  3.874E-01  1.624E-05  6.108E-01  0 Thrm 0.749  9.219E-04 0.250 0.252E-18  0.144E-10  0.227E-04  0.159E-05  0.958E-05  0.130E-03  0.538E-04  0.489E+07  0.187E+00  0.129E+15  1.374E+15  1.332E+16  8.727E+18  5.534E+01  3.738E+12  5.008E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 418  2.978E-01  3.352E-01 5.97170515E-01   4.46318875E-05   7.195E+07  0.000E+00  7.195E+07  1.965E-02  0.000E+00  1.965E-02  1.098E+10  5.882E+09  2.364E-01  3.873E-01  1.945E-05  6.104E-01  0 Thrm 0.749  9.405E-04 0.250 0.141E-18  0.159E-10  0.228E-04  0.155E-05  0.952E-05  0.130E-03  0.538E-04  0.479E+07  0.175E+00  0.118E+15  1.662E+15  2.262E+16  1.547E+19  5.790E+01  5.971E+12  7.467E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 419  3.063E-01  3.355E-01 5.97171526E-01   4.56430619E-05   8.831E+07  0.000E+00  8.831E+07  2.333E-02  0.000E+00  2.333E-02  1.136E+10  6.290E+09  2.362E-01  3.873E-01  1.845E-05  6.100E-01  0 Thrm 0.749  9.589E-04 0.250 0.775E-19  0.174E-10  0.228E-04  0.153E-05  0.947E-05  0.130E-03  0.538E-04  0.470E+07  0.164E+00  0.108E+15  2.018E+15  3.891E+16  2.777E+19  6.062E+01  9.636E+12  1.123E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 420  3.108E-01  3.358E-01 5.97172290E-01   4.64076497E-05   1.088E+08  0.000E+00  1.088E+08  2.801E-02  0.000E+00  2.801E-02  1.166E+10  6.745E+09  2.362E-01  3.872E-01  2.772E-05  6.099E-01  0 Thrm 0.749  9.728E-04 0.250 0.495E-19  0.186E-10  0.228E-04  0.150E-05  0.943E-05  0.130E-03  0.538E-04  0.459E+07  0.153E+00  0.988E+14  2.473E+15  6.903E+16  5.120E+19  6.357E+01  1.589E+13  1.722E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 421  3.153E-01  3.359E-01 5.97172952E-01   4.70694982E-05   1.014E+08  0.000E+00  1.014E+08  2.564E-02  0.000E+00  2.564E-02  1.186E+10  6.987E+09  2.361E-01  3.872E-01  2.399E-05  6.097E-01  0 Thrm 0.749  9.843E-04 0.250 0.347E-19  0.196E-10  0.229E-04  0.148E-05  0.939E-05  0.130E-03  0.538E-04  0.454E+07  0.147E+00  0.943E+14  2.741E+15  9.180E+16  6.976E+19  6.510E+01  2.047E+13  2.137E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 422  3.241E-01  3.360E-01 5.97173614E-01   4.77313482E-05   9.375E+07  0.000E+00  9.375E+07  2.312E-02  0.000E+00  2.312E-02  1.216E+10  7.237E+09  2.359E-01  3.872E-01  1.253E-05  6.092E-01  0 Thrm 0.749  9.968E-04 0.250 0.228E-19  0.206E-10  0.229E-04  0.146E-05  0.935E-05  0.130E-03  0.538E-04  0.450E+07  0.142E+00  0.901E+14  3.038E+15  1.221E+17  9.514E+19  6.666E+01  2.638E+13  2.654E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 423  3.285E-01  3.363E-01 5.97174332E-01   4.84496606E-05   1.058E+08  0.000E+00  1.058E+08  2.544E-02  0.000E+00  2.544E-02  1.248E+10  7.740E+09  2.358E-01  3.871E-01  2.819E-05  6.092E-01  0 Thrm 0.749  1.010E-03 0.250 0.148E-19  0.217E-10  0.229E-04  0.144E-05  0.932E-05  0.130E-03  0.538E-04  0.440E+07  0.133E+00  0.824E+14  3.701E+15  2.137E+17  1.728E+20  6.976E+01  4.296E+13  4.024E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 424  3.371E-01  3.364E-01 5.97175032E-01   4.91489329E-05   1.117E+08  0.000E+00  1.117E+08  2.622E-02  0.000E+00  2.622E-02  1.278E+10  7.995E+09  2.356E-01  3.871E-01  1.417E-05  6.087E-01  0 Thrm 0.749  1.023E-03 0.250 0.964E-20  0.228E-10  0.230E-04  0.142E-05  0.928E-05  0.130E-03  0.538E-04  0.436E+07  0.129E+00  0.790E+14  4.073E+15  2.786E+17  2.307E+20  7.130E+01  5.442E+13  4.924E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 425  3.415E-01  3.367E-01 5.97175693E-01   4.98099824E-05   1.152E+08  0.000E+00  1.152E+08  2.640E-02  0.000E+00  2.640E-02  1.309E+10  8.513E+09  2.356E-01  3.870E-01  2.720E-05  6.088E-01  0 Thrm 0.749  1.035E-03 0.250 0.640E-20  0.238E-10  0.230E-04  0.140E-05  0.924E-05  0.130E-03  0.538E-04  0.427E+07  0.121E+00  0.727E+14  4.905E+15  4.723E+17  4.047E+20  7.436E+01  8.616E+13  7.290E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 426  3.503E-01  3.368E-01 5.97176356E-01   5.04728996E-05   1.196E+08  0.000E+00  1.196E+08  2.677E-02  0.000E+00  2.677E-02  1.340E+10  8.780E+09  2.354E-01  3.870E-01  1.385E-05  6.084E-01  0 Thrm 0.749  1.047E-03 0.250 0.424E-20  0.248E-10  0.230E-04  0.138E-05  0.921E-05  0.130E-03  0.538E-04  0.423E+07  0.117E+00  0.698E+14  5.377E+15  6.096E+17  5.343E+20  7.592E+01  1.081E+14  8.852E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 427  3.548E-01  3.371E-01 5.97176987E-01   5.11041187E-05   1.242E+08  0.000E+00  1.242E+08  2.716E-02  0.000E+00  2.716E-02  1.372E+10  9.329E+09  2.354E-01  3.870E-01  2.678E-05  6.084E-01  0 Thrm 0.749  1.058E-03 0.250 0.285E-20  0.258E-10  0.231E-04  0.137E-05  0.918E-05  0.130E-03  0.538E-04  0.415E+07  0.110E+00  0.645E+14  6.447E+15  1.022E+18  9.256E+20  7.906E+01  1.694E+14  1.299E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 428  3.637E-01  3.372E-01 5.97177622E-01   5.17392488E-05   1.286E+08  0.000E+00  1.286E+08  2.748E-02  0.000E+00  2.748E-02  1.404E+10  9.612E+09  2.353E-01  3.869E-01  1.369E-05  6.081E-01  0 Thrm 0.749  1.070E-03 0.250 0.191E-20  0.268E-10  0.231E-04  0.135E-05  0.914E-05  0.130E-03  0.538E-04  0.412E+07  0.107E+00  0.620E+14  7.052E+15  1.312E+18  1.215E+21  8.065E+01  2.116E+14  1.570E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 429  3.682E-01  3.374E-01 5.97178220E-01   5.23371072E-05   1.351E+08  0.000E+00  1.351E+08  2.820E-02  0.000E+00  2.820E-02  1.437E+10  1.019E+10  2.353E-01  3.869E-01  2.617E-05  6.082E-01  0 Thrm 0.749  1.080E-03 0.250 0.132E-20  0.277E-10  0.231E-04  0.133E-05  0.911E-05  0.130E-03  0.538E-04  0.404E+07  0.101E+00  0.573E+14  8.418E+15  2.175E+18  2.078E+21  8.386E+01  3.281E+14  2.285E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 430  3.773E-01  3.376E-01 5.97178880E-01   5.29969917E-05   1.273E+08  0.000E+00  1.273E+08  2.598E-02  0.000E+00  2.598E-02  1.470E+10  1.049E+10  2.352E-01  3.868E-01  1.467E-05  6.080E-01  0 Thrm 0.749  1.092E-03 0.250 0.880E-21  0.287E-10  0.231E-04  0.131E-05  0.908E-05  0.130E-03  0.538E-04  0.400E+07  0.978E-01  0.552E+14  9.188E+15  2.776E+18  2.710E+21  8.549E+01  4.076E+14  2.750E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 431  3.865E-01  3.378E-01 5.97179662E-01   5.37795620E-05   1.238E+08  0.000E+00  1.238E+08  2.451E-02  0.000E+00  2.451E-02  1.515E+10  1.110E+10  2.352E-01  3.868E-01  1.777E-05  6.080E-01  0 Thrm 0.749  1.107E-03 0.250 0.534E-21  0.300E-10  0.232E-04  0.129E-05  0.904E-05  0.130E-03  0.538E-04  0.394E+07  0.923E-01  0.512E+14  1.092E+16  4.533E+18  4.578E+21  8.877E+01  6.256E+14  3.967E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 432  3.973E-01  3.381E-01 5.97180524E-01   5.46416936E-05   1.360E+08  0.000E+00  1.360E+08  2.607E-02  0.000E+00  2.607E-02  1.565E+10  1.174E+10  2.351E-01  3.867E-01  1.721E-05  6.080E-01  0 Thrm 0.749  1.122E-03 0.250 0.307E-21  0.313E-10  0.232E-04  0.126E-05  0.900E-05  0.130E-03  0.538E-04  0.387E+07  0.873E-01  0.475E+14  1.294E+16  7.338E+18  7.673E+21  9.208E+01  9.539E+14  5.689E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 433  4.082E-01  3.384E-01 5.97181396E-01   5.55137981E-05   1.464E+08  0.000E+00  1.464E+08  2.712E-02  0.000E+00  2.712E-02  1.619E+10  1.250E+10  2.351E-01  3.867E-01  1.785E-05  6.081E-01  0 Thrm 0.749  1.138E-03 0.250 0.172E-21  0.326E-10  0.232E-04  0.124E-05  0.895E-05  0.130E-03  0.538E-04  0.379E+07  0.818E-01  0.437E+14  1.571E+16  1.276E+19  1.385E+22  9.598E+01  1.545E+15  8.595E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 434  4.191E-01  3.387E-01 5.97182254E-01   5.63710899E-05   1.572E+08  0.000E+00  1.572E+08  2.815E-02  0.000E+00  2.815E-02  1.675E+10  1.329E+10  2.352E-01  3.866E-01  1.799E-05  6.083E-01  0 Thrm 0.749  1.154E-03 0.250 0.972E-22  0.340E-10  0.233E-04  0.122E-05  0.891E-05  0.130E-03  0.538E-04  0.372E+07  0.769E-01  0.403E+14  1.901E+16  2.195E+19  2.473E+22  9.993E+01  2.481E+15  1.289E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 435  4.302E-01  3.390E-01 5.97183080E-01   5.71972560E-05   1.659E+08  0.000E+00  1.659E+08  2.874E-02  0.000E+00  2.874E-02  1.731E+10  1.411E+10  2.352E-01  3.865E-01  1.777E-05  6.086E-01  0 Thrm 0.749  1.169E-03 0.250 0.555E-22  0.353E-10  0.233E-04  0.119E-05  0.887E-05  0.130E-03  0.538E-04  0.365E+07  0.723E-01  0.372E+14  2.290E+16  3.741E+19  4.368E+22  1.039E+02  3.948E+15  1.917E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 436  4.414E-01  3.393E-01 5.97183879E-01   5.79960457E-05   1.743E+08  0.000E+00  1.743E+08  2.923E-02  0.000E+00  2.923E-02  1.789E+10  1.495E+10  2.353E-01  3.865E-01  1.762E-05  6.089E-01  0 Thrm 0.749  1.183E-03 0.250 0.320E-22  0.365E-10  0.233E-04  0.117E-05  0.883E-05  0.130E-03  0.538E-04  0.358E+07  0.681E-01  0.344E+14  2.749E+16  6.312E+19  7.632E+22  1.079E+02  6.226E+15  2.831E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 437  4.526E-01  3.396E-01 5.97184651E-01   5.87686279E-05   1.829E+08  0.000E+00  1.829E+08  2.970E-02  0.000E+00  2.970E-02  1.848E+10  1.582E+10  2.355E-01  3.864E-01  1.747E-05  6.093E-01  0 Thrm 0.749  1.197E-03 0.250 0.186E-22  0.377E-10  0.234E-04  0.115E-05  0.879E-05  0.130E-03  0.538E-04  0.352E+07  0.643E-01  0.319E+14  3.288E+16  1.055E+20  1.319E+23  1.120E+02  9.734E+15  4.150E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 438  4.639E-01  3.399E-01 5.97185396E-01   5.95131396E-05   1.925E+08  0.000E+00  1.925E+08  3.027E-02  0.000E+00  3.027E-02  1.907E+10  1.671E+10  2.356E-01  3.864E-01  1.726E-05  6.099E-01  0 Thrm 0.749  1.210E-03 0.250 0.110E-22  0.389E-10  0.234E-04  0.113E-05  0.876E-05  0.130E-03  0.538E-04  0.346E+07  0.607E-01  0.296E+14  3.919E+16  1.747E+20  2.258E+23  1.160E+02  1.509E+16  6.040E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 439  4.753E-01  3.402E-01 5.97186129E-01   6.02464541E-05   1.979E+08  0.000E+00  1.979E+08  3.018E-02  0.000E+00  3.018E-02  1.968E+10  1.762E+10  2.358E-01  3.863E-01  1.743E-05  6.104E-01  0 Thrm 0.749  1.224E-03 0.250 0.654E-23  0.400E-10  0.235E-04  0.111E-05  0.872E-05  0.130E-03  0.538E-04  0.340E+07  0.575E-01  0.276E+14  4.654E+16  2.865E+20  3.824E+23  1.201E+02  2.320E+16  8.728E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 440  4.891E-01  3.405E-01 5.97186896E-01   6.10130741E-05   2.014E+08  0.000E+00  2.014E+08  2.969E-02  0.000E+00  2.969E-02  2.035E+10  1.856E+10  2.360E-01  3.863E-01  1.555E-05  6.111E-01  0 Thrm 0.749  1.238E-03 0.250 0.375E-23  0.412E-10  0.235E-04  0.109E-05  0.869E-05  0.130E-03  0.538E-04  0.334E+07  0.545E-01  0.257E+14  5.507E+16  4.652E+20  6.412E+23  1.242E+02  3.537E+16  1.253E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 441  5.030E-01  3.408E-01 5.97187686E-01   6.18029720E-05   2.150E+08  0.000E+00  2.150E+08  3.056E-02  0.000E+00  3.056E-02  2.111E+10  1.971E+10  2.364E-01  3.862E-01  1.652E-05  6.121E-01  0 Thrm 0.749  1.252E-03 0.250 0.208E-23  0.425E-10  0.235E-04  0.107E-05  0.865E-05  0.130E-03  0.538E-04  0.328E+07  0.511E-01  0.236E+14  6.715E+16  8.254E+20  1.180E+24  1.291E+02  5.816E+16  1.918E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 442  5.169E-01  3.412E-01 5.97188459E-01   6.25767802E-05   2.321E+08  0.000E+00  2.321E+08  3.183E-02  0.000E+00  3.183E-02  2.188E+10  2.090E+10  2.368E-01  3.862E-01  1.667E-05  6.132E-01  0 Thrm 0.749  1.266E-03 0.250 0.116E-23  0.437E-10  0.235E-04  0.105E-05  0.861E-05  0.130E-03  0.538E-04  0.322E+07  0.481E-01  0.218E+14  8.149E+16  1.446E+21  2.140E+24  1.341E+02  9.454E+16  2.908E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 443  5.310E-01  3.416E-01 5.97189201E-01   6.33186830E-05   2.449E+08  0.000E+00  2.449E+08  3.243E-02  0.000E+00  3.243E-02  2.266E+10  2.211E+10  2.372E-01  3.861E-01  1.647E-05  6.145E-01  0 Thrm 0.749  1.279E-03 0.250 0.653E-24  0.448E-10  0.236E-04  0.103E-05  0.858E-05  0.130E-03  0.538E-04  0.316E+07  0.453E-01  0.202E+14  9.843E+16  2.501E+21  3.831E+24  1.390E+02  1.520E+17  4.369E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 444  5.451E-01  3.419E-01 5.97189915E-01   6.40326546E-05   2.571E+08  0.000E+00  2.571E+08  3.290E-02  0.000E+00  3.290E-02  2.345E+10  2.333E+10  2.378E-01  3.861E-01  1.633E-05  6.160E-01  0 Thrm 0.749  1.292E-03 0.250 0.373E-24  0.460E-10  0.236E-04  0.101E-05  0.854E-05  0.130E-03  0.538E-04  0.310E+07  0.428E-01  0.187E+14  1.183E+17  4.274E+21  6.768E+24  1.439E+02  2.418E+17  6.503E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 445  5.592E-01  3.423E-01 5.97190603E-01   6.47199349E-05   2.696E+08  0.000E+00  2.696E+08  3.335E-02  0.000E+00  3.335E-02  2.425E+10  2.458E+10  2.384E-01  3.860E-01  1.620E-05  6.177E-01  0 Thrm 0.749  1.305E-03 0.250 0.216E-24  0.470E-10  0.236E-04  0.991E-06  0.851E-05  0.130E-03  0.538E-04  0.305E+07  0.405E-01  0.174E+14  1.417E+17  7.221E+21  1.181E+25  1.488E+02  3.805E+17  9.595E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 446  5.734E-01  3.426E-01 5.97191262E-01   6.53797802E-05   2.832E+08  0.000E+00  2.832E+08  3.390E-02  0.000E+00  3.390E-02  2.506E+10  2.584E+10  2.391E-01  3.860E-01  1.602E-05  6.196E-01  0 Thrm 0.749  1.317E-03 0.250 0.127E-24  0.480E-10  0.236E-04  0.973E-06  0.848E-05  0.130E-03  0.538E-04  0.300E+07  0.383E-01  0.162E+14  1.689E+17  1.206E+22  2.035E+25  1.537E+02  5.930E+17  1.404E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 447  5.876E-01  3.430E-01 5.97191907E-01   6.60242711E-05   2.921E+08  0.000E+00  2.921E+08  3.385E-02  0.000E+00  3.385E-02  2.589E+10  2.711E+10  2.399E-01  3.859E-01  1.611E-05  6.217E-01  0 Thrm 0.749  1.328E-03 0.250 0.752E-25  0.491E-10  0.237E-04  0.957E-06  0.845E-05  0.130E-03  0.538E-04  0.295E+07  0.364E-01  0.151E+14  2.005E+17  1.993E+22  3.466E+25  1.585E+02  9.152E+17  2.037E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 448  6.041E-01  3.434E-01 5.97192566E-01   6.66831939E-05   2.987E+08  0.000E+00  2.987E+08  3.347E-02  0.000E+00  3.347E-02  2.678E+10  2.840E+10  2.408E-01  3.859E-01  1.472E-05  6.240E-01  0 Thrm 0.749  1.340E-03 0.250 0.435E-25  0.501E-10  0.237E-04  0.939E-06  0.842E-05  0.130E-03  0.538E-04  0.290E+07  0.346E-01  0.142E+14  2.371E+17  3.256E+22  5.836E+25  1.633E+02  1.399E+18  2.932E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 449  6.206E-01  3.438E-01 5.97193232E-01   6.73495541E-05   3.170E+08  0.000E+00  3.170E+08  3.426E-02  0.000E+00  3.426E-02  2.775E+10  2.989E+10  2.419E-01  3.859E-01  1.539E-05  6.269E-01  0 Thrm 0.749  1.352E-03 0.250 0.247E-25  0.511E-10  0.237E-04  0.922E-06  0.839E-05  0.130E-03  0.538E-04  0.285E+07  0.326E-01  0.131E+14  2.863E+17  5.673E+22  1.051E+26  1.688E+02  2.260E+18  4.423E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 450  6.372E-01  3.442E-01 5.97193881E-01   6.79984014E-05   3.387E+08  0.000E+00  3.387E+08  3.536E-02  0.000E+00  3.536E-02  2.874E+10  3.139E+10  2.430E-01  3.858E-01  1.549E-05  6.299E-01  0 Thrm 0.749  1.364E-03 0.250 0.141E-25  0.522E-10  0.238E-04  0.905E-06  0.836E-05  0.130E-03  0.538E-04  0.280E+07  0.309E-01  0.122E+14  3.442E+17  9.755E+22  1.866E+26  1.741E+02  3.607E+18  6.608E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 451  6.538E-01  3.446E-01 5.97194498E-01   6.86157349E-05   3.577E+08  0.000E+00  3.577E+08  3.609E-02  0.000E+00  3.609E-02  2.973E+10  3.290E+10  2.443E-01  3.858E-01  1.523E-05  6.332E-01  0 Thrm 0.749  1.375E-03 0.250 0.825E-26  0.531E-10  0.238E-04  0.889E-06  0.834E-05  0.130E-03  0.538E-04  0.275E+07  0.293E-01  0.114E+14  4.117E+17  1.657E+23  3.270E+26  1.795E+02  5.694E+18  9.779E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 452  6.692E-01  3.450E-01 5.97195068E-01   6.91853506E-05   3.824E+08  0.000E+00  3.824E+08  3.737E-02  0.000E+00  3.737E-02  3.070E+10  3.440E+10  2.456E-01  3.858E-01  1.557E-05  6.365E-01  0 Thrm 0.749  1.385E-03 0.250 0.509E-26  0.540E-10  0.238E-04  0.875E-06  0.831E-05  0.130E-03  0.538E-04  0.271E+07  0.278E-01  0.106E+14  4.903E+17  2.781E+23  5.656E+26  1.847E+02  8.894E+18  1.434E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 453  6.847E-01  3.454E-01 5.97195636E-01   6.97529274E-05   3.727E+08  0.000E+00  3.727E+08  3.534E-02  0.000E+00  3.534E-02  3.164E+10  3.581E+10  2.468E-01  3.858E-01  1.598E-05  6.398E-01  0 Thrm 0.749  1.396E-03 0.250 0.331E-26  0.549E-10  0.238E-04  0.860E-06  0.829E-05  0.130E-03  0.538E-04  0.267E+07  0.266E-01  0.100E+14  5.747E+17  4.457E+23  9.320E+26  1.894E+02  1.335E+19  2.033E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 454  7.155E-01  3.458E-01 5.97196351E-01   7.04680005E-05   3.638E+08  0.000E+00  3.638E+08  3.304E-02  0.000E+00  3.304E-02  3.303E+10  3.720E+10  2.486E-01  3.858E-01  1.053E-05  6.444E-01  0 Thrm 0.749  1.409E-03 0.250 0.213E-26  0.560E-10  0.239E-04  0.842E-06  0.825E-05  0.130E-03  0.538E-04  0.263E+07  0.254E-01  0.942E+13  6.712E+17  7.058E+23  1.520E+27  1.941E+02  1.988E+19  2.862E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 455  7.380E-01  3.466E-01 5.97197098E-01   7.12157772E-05   4.295E+08  0.000E+00  4.295E+08  3.712E-02  0.000E+00  3.712E-02  3.471E+10  3.999E+10  2.512E-01  3.858E-01  1.590E-05  6.512E-01  0 Thrm 0.749  1.422E-03 0.250 0.198E-26  0.572E-10  0.239E-04  0.823E-06  0.822E-05  0.130E-03  0.538E-04  0.256E+07  0.233E-01  0.841E+13  9.061E+17  1.735E+24  3.923E+27  2.032E+02  4.298E+19  5.551E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 456  7.604E-01  3.472E-01 5.97197791E-01   7.19088133E-05   4.684E+08  0.000E+00  4.684E+08  3.892E-02  0.000E+00  3.892E-02  3.611E+10  4.199E+10  2.534E-01  3.858E-01  1.536E-05  6.569E-01  0 Thrm 0.749  1.435E-03 0.250 0.308E-26  0.583E-10  0.239E-04  0.805E-06  0.819E-05  0.130E-03  0.538E-04  0.251E+07  0.220E-01  0.778E+13  1.118E+18  3.261E+24  7.645E+27  2.095E+02  7.394E+19  8.848E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 457  7.883E-01  3.478E-01 5.97198470E-01   7.25868834E-05   4.645E+08  0.000E+00  4.645E+08  3.697E-02  0.000E+00  3.697E-02  3.769E+10  4.396E+10  2.561E-01  3.858E-01  1.258E-05  6.637E-01  0 Thrm 0.749  1.447E-03 0.250 0.582E-26  0.593E-10  0.239E-04  0.788E-06  0.816E-05  0.130E-03  0.538E-04  0.246E+07  0.208E-01  0.721E+13  1.371E+18  6.023E+24  1.463E+28  2.156E+02  1.253E+20  1.392E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 458  8.161E-01  3.485E-01 5.97199194E-01   7.33108630E-05   4.772E+08  0.000E+00  4.772E+08  3.628E-02  0.000E+00  3.628E-02  3.946E+10  4.635E+10  2.594E-01  3.858E-01  1.413E-05  6.723E-01  0 Thrm 0.749  1.460E-03 0.250 0.126E-25  0.605E-10  0.239E-04  0.770E-06  0.813E-05  0.130E-03  0.538E-04  0.240E+07  0.194E-01  0.659E+13  1.754E+18  1.270E+25  3.215E+28  2.230E+02  2.375E+20  2.413E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 459  8.544E-01  3.492E-01 5.97199947E-01   7.40646650E-05   5.261E+08  0.000E+00  5.261E+08  3.798E-02  0.000E+00  3.798E-02  4.156E+10  4.864E+10  2.636E-01  3.859E-01  1.124E-05  6.830E-01  0 Thrm 0.749  1.473E-03 0.250 0.296E-25  0.617E-10  0.240E-04  0.751E-06  0.810E-05  0.130E-03  0.538E-04  0.235E+07  0.182E-01  0.604E+13  2.225E+18  2.613E+25  6.895E+28  2.299E+02  4.413E+20  4.112E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 460  8.795E-01  3.502E-01 5.97200607E-01   7.47241003E-05   6.195E+08  0.000E+00  6.195E+08  4.260E-02  0.000E+00  4.260E-02  4.363E+10  5.166E+10  2.684E-01  3.860E-01  1.575E-05  6.954E-01  0 Thrm 0.749  1.485E-03 0.250 0.684E-25  0.627E-10  0.240E-04  0.734E-06  0.807E-05  0.130E-03  0.538E-04  0.228E+07  0.168E-01  0.540E+13  3.053E+18  6.895E+25  1.914E+29  2.389E+02  1.010E+21  8.387E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 461  9.045E-01  3.508E-01 5.97201158E-01   7.52750023E-05   6.665E+08  0.000E+00  6.665E+08  4.418E-02  0.000E+00  4.418E-02  4.526E+10  5.352E+10  2.724E-01  3.861E-01  1.373E-05  7.056E-01  0 Thrm 0.749  1.495E-03 0.250 0.146E-24  0.636E-10  0.240E-04  0.720E-06  0.805E-05  0.130E-03  0.538E-04  0.224E+07  0.160E-01  0.504E+13  3.734E+18  1.280E+26  3.675E+29  2.444E+02  1.715E+21  1.323E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 462  9.323E-01  3.515E-01 5.97201736E-01   7.58536866E-05   5.723E+08  0.000E+00  5.723E+08  3.656E-02  0.000E+00  3.656E-02  4.696E+10  5.528E+10  2.769E-01  3.861E-01  1.345E-05  7.171E-01  0 Thrm 0.749  1.506E-03 0.250 0.307E-24  0.645E-10  0.240E-04  0.706E-06  0.802E-05  0.130E-03  0.538E-04  0.220E+07  0.152E-01  0.471E+13  4.541E+18  2.341E+26  6.952E+29  2.495E+02  2.876E+21  2.064E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 463  9.599E-01  3.522E-01 5.97201948E-01   7.60649390E-05   3.369E+08  0.000E+00  1.626E+09  2.073E-02  0.000E+00  1.000E-01  4.876E+10  5.712E+10  2.821E-01  3.862E-01  5.135E-06  7.303E-01  1 O/sh 0.749  1.509E-03 0.250 0.432E-24  0.648E-10  0.240E-04  0.701E-06  0.801E-05  0.130E-03  0.538E-04  0.215E+07  0.144E-01  0.438E+13  5.620E+18  4.556E+26  1.397E+30  2.549E+02  5.062E+21  3.358E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 464  9.809E-01  3.530E-01 5.97202001E-01   7.61184060E-05   1.280E+08  0.000E+00  6.119E+09  7.631E-03  0.000E+00  3.646E-01  5.034E+10  5.880E+10  2.870E-01  3.864E-01  1.762E-06  7.428E-01  1 O/sh 0.749  1.510E-03 0.250 0.488E-24  0.649E-10  0.241E-04  0.699E-06  0.801E-05  0.130E-03  0.538E-04  0.211E+07  0.137E-01  0.409E+13  6.915E+18  8.755E+26  2.765E+30  2.598E+02  8.799E+21  5.405E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 465  1.021E+00  3.536E-01 5.97202020E-01   7.61375870E-05   3.852E+07  0.000E+00  1.814E+10  2.211E-03  0.000E+00  1.041E+00  5.228E+10  5.999E+10  2.934E-01  3.865E-01  3.442E-07  7.592E-01  1 O/sh 0.749  1.511E-03 0.250 0.517E-24  0.649E-10  0.241E-04  0.699E-06  0.801E-05  0.130E-03  0.538E-04  0.208E+07  0.132E-01  0.389E+13  8.078E+18  1.432E+27  4.623E+30  2.632E+02  1.334E+22  7.735E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 466  1.066E+00  3.546E-01 5.97202025E-01   7.61418915E-05   8.713E+06  0.000E+00  1.024E+11  4.754E-04  0.000E+00  5.586E+00  5.498E+10  6.200E+10  3.036E-01  3.867E-01  7.284E-08  7.851E-01  1 O/sh 0.749  1.511E-03 0.250 0.526E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.203E+07  0.124E-01  0.354E+13  1.081E+19  3.624E+27  1.219E+31  2.691E+02  2.923E+22  1.520E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 467  1.099E+00  3.559E-01 5.97202025E-01   7.61427569E-05   2.372E+06  0.000E+00  5.536E+11  1.238E-04  0.000E+00  2.888E+01  5.750E+10  6.383E+10  3.145E-01  3.870E-01  2.039E-08  8.126E-01  1 O/sh 0.749  1.511E-03 0.250 0.529E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.197E+07  0.116E-01  0.321E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 468  1.147E+00  3.568E-01 5.97202026E-01   7.61430088E-05   7.253E+05  0.000E+00  1.881E+12  3.626E-05  0.000E+00  9.404E+01  6.001E+10  6.487E+10  3.271E-01  3.873E-01  4.318E-09  8.448E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.192E+07  0.110E-01  0.299E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 469  1.188E+00  3.582E-01 5.97202026E-01   7.61430637E-05   2.301E+05  0.000E+00  8.791E+12  1.100E-05  0.000E+00  4.204E+02  6.274E+10  6.581E+10  3.434E-01  3.876E-01  1.172E-09  8.860E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.186E+07  0.103E-01  0.271E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 470  1.217E+00  3.594E-01 5.97202026E-01   7.61430791E-05   1.177E+05  0.000E+00  2.887E+13  5.449E-06  0.000E+00  1.336E+03  6.482E+10  6.602E+10  3.584E-01  3.879E-01  4.713E-10  9.238E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.181E+07  0.982E-02  0.251E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 471  1.237E+00  3.603E-01 5.97202026E-01   7.61430843E-05   1.034E+05  0.000E+00  6.479E+13  4.681E-06  0.000E+00  2.933E+03  6.626E+10  6.580E+10  3.705E-01  3.882E-01  2.307E-10  9.544E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.178E+07  0.949E-02  0.237E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 472  1.246E+00  3.609E-01 5.97202026E-01   7.61430863E-05   1.213E+05  0.000E+00  1.118E+14  5.423E-06  0.000E+00  4.998E+03  6.709E+10  6.545E+10  3.782E-01  3.883E-01  2.104E-10  9.741E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.175E+07  0.927E-02  0.228E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 473  1.255E+00  3.611E-01 5.97202026E-01   7.61430872E-05   5.252E+05  0.000E+00  1.406E+14  2.332E-05  0.000E+00  6.240E+03  6.757E+10  6.524E+10  3.831E-01  3.884E-01  1.013E-10  9.865E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.174E+07  0.918E-02  0.225E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 474  1.263E+00  3.614E-01 5.97202026E-01   7.61430878E-05   1.712E+06  0.000E+00  1.760E+14  7.549E-05  0.000E+00  7.760E+03  6.805E+10  6.500E+10  3.883E-01  3.885E-01  6.079E-11  9.994E-01  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.173E+07  0.909E-02  0.221E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 475  1.272E+00  3.617E-01 5.97202026E-01   7.61430882E-05   0.000E+00  2.195E+14  2.195E+14  0.000E+00  9.613E+03  9.613E+03  6.852E+10  6.473E+10  3.935E-01  3.886E-01  4.895E-11  1.013E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.172E+07  0.900E-02  0.218E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 476  1.280E+00  3.619E-01 5.97202026E-01   7.61430886E-05   0.000E+00  2.793E+14  2.793E+14  0.000E+00  1.215E+04  1.215E+04  6.898E+10  6.446E+10  3.987E-01  3.887E-01  3.850E-11  1.026E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.171E+07  0.892E-02  0.215E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 477  1.293E+00  3.622E-01 5.97202026E-01   7.61430889E-05   0.000E+00  3.299E+14  3.299E+14  0.000E+00  1.423E+04  1.423E+04  6.956E+10  6.419E+10  4.053E-01  3.888E-01  2.454E-11  1.042E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.170E+07  0.884E-02  0.212E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 478  1.303E+00  3.626E-01 5.97202026E-01   7.61430892E-05   0.000E+00  3.710E+14  3.710E+14  0.000E+00  1.586E+04  1.586E+04  7.016E+10  6.378E+10  4.123E-01  3.889E-01  3.303E-11  1.060E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.169E+07  0.872E-02  0.207E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 479  1.331E+00  3.629E-01 5.97202026E-01   7.61430896E-05   0.000E+00  4.255E+14  4.255E+14  0.000E+00  1.794E+04  1.794E+04  7.117E+10  6.348E+10  4.242E-01  3.891E-01  1.357E-11  1.090E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.168E+07  0.863E-02  0.203E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 480  1.396E+00  3.638E-01 5.97202026E-01   7.61430903E-05   0.000E+00  5.239E+14  5.239E+14  0.000E+00  2.136E+04  2.136E+04  7.359E+10  6.258E+10  4.544E-01  3.895E-01  1.050E-11  1.167E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.164E+07  0.838E-02  0.194E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 481  1.449E+00  3.659E-01 5.97202026E-01   7.61430911E-05   0.000E+00  6.194E+14  6.194E+14  0.000E+00  2.421E+04  2.421E+04  7.675E+10  6.049E+10  4.957E-01  3.900E-01  1.693E-11  1.271E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.158E+07  0.786E-02  0.174E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 482  1.525E+00  3.676E-01 5.97202026E-01   7.61430920E-05   0.000E+00  7.018E+14  7.018E+14  0.000E+00  2.629E+04  2.629E+04  8.008E+10  5.884E+10  5.429E-01  3.905E-01  1.238E-11  1.390E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.153E+07  0.747E-02  0.160E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 483  1.585E+00  3.702E-01 5.97202026E-01   7.61430928E-05   0.000E+00  7.788E+14  7.788E+14  0.000E+00  2.792E+04  2.792E+04  8.368E+10  5.651E+10  5.972E-01  3.911E-01  1.496E-11  1.527E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.146E+07  0.696E-02  0.143E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 484  1.645E+00  3.723E-01 5.97202026E-01   7.61430935E-05   0.000E+00  8.387E+14  8.387E+14  0.000E+00  2.900E+04  2.900E+04  8.677E+10  5.472E+10  6.477E-01  3.915E-01  1.378E-11  1.655E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.141E+07  0.660E-02  0.131E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 485  1.700E+00  3.745E-01 5.97202026E-01   7.61430941E-05   0.000E+00  8.918E+14  8.918E+14  0.000E+00  2.982E+04  2.982E+04  8.970E+10  5.296E+10  6.993E-01  3.918E-01  1.305E-11  1.785E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.136E+07  0.628E-02  0.120E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 486  1.752E+00  3.765E-01 5.97202026E-01   7.61430946E-05   0.000E+00  9.378E+14  9.378E+14  0.000E+00  3.045E+04  3.045E+04  9.239E+10  5.137E+10  7.498E-01  3.921E-01  1.263E-11  1.912E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.132E+07  0.600E-02  0.111E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 487  1.802E+00  3.784E-01 5.97202026E-01   7.61430950E-05   0.000E+00  9.793E+14  9.793E+14  0.000E+00  3.096E+04  3.096E+04  9.491E+10  4.990E+10  8.006E-01  3.924E-01  1.184E-11  2.040E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.129E+07  0.576E-02  0.104E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 488  1.845E+00  3.803E-01 5.97202026E-01   7.61430954E-05   0.000E+00  1.016E+15  1.016E+15  0.000E+00  3.135E+04  3.135E+04  9.719E+10  4.850E+10  8.494E-01  3.927E-01  1.249E-11  2.163E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.126E+07  0.554E-02  0.975E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 489  1.912E+00  3.820E-01 5.97202026E-01   7.61430958E-05   0.000E+00  1.055E+15  1.055E+15  0.000E+00  3.173E+04  3.173E+04  9.978E+10  4.732E+10  9.089E-01  3.929E-01  8.217E-12  2.313E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.123E+07  0.536E-02  0.924E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 490  1.945E+00  3.846E-01 5.97202026E-01   7.61430962E-05   0.000E+00  1.091E+15  1.091E+15  0.000E+00  3.204E+04  3.204E+04  1.022E+11  4.554E+10  9.670E-01  3.932E-01  1.601E-11  2.460E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.119E+07  0.510E-02  0.852E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 491  2.018E+00  3.859E-01 5.97202026E-01   7.61430966E-05   0.000E+00  1.127E+15  1.127E+15  0.000E+00  3.231E+04  3.231E+04  1.046E+11  4.468E+10  1.031E+00  3.934E-01  7.175E-12  2.620E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.117E+07  0.498E-02  0.820E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 492  2.069E+00  3.889E-01 5.97202026E-01   7.61430969E-05   0.000E+00  1.168E+15  1.168E+15  0.000E+00  3.258E+04  3.258E+04  1.075E+11  4.282E+10  1.110E+00  3.936E-01  1.080E-11  2.821E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.114E+07  0.473E-02  0.752E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 493  2.112E+00  3.910E-01 5.97202026E-01   7.61430973E-05   0.000E+00  1.197E+15  1.197E+15  0.000E+00  3.275E+04  3.275E+04  1.096E+11  4.158E+10  1.173E+00  3.938E-01  1.204E-11  2.980E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.111E+07  0.457E-02  0.710E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 494  2.147E+00  3.928E-01 5.97202026E-01   7.61430976E-05   0.000E+00  1.221E+15  1.221E+15  0.000E+00  3.287E+04  3.287E+04  1.114E+11  4.056E+10  1.228E+00  3.940E-01  1.147E-11  3.116E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.109E+07  0.444E-02  0.677E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 495  2.187E+00  3.943E-01 5.97202026E-01   7.61430978E-05   0.000E+00  1.242E+15  1.242E+15  0.000E+00  3.297E+04  3.297E+04  1.130E+11  3.975E+10  1.281E+00  3.941E-01  8.917E-12  3.250E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.107E+07  0.434E-02  0.652E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 496  2.221E+00  3.960E-01 5.97202026E-01   7.61430980E-05   0.000E+00  1.263E+15  1.263E+15  0.000E+00  3.307E+04  3.307E+04  1.146E+11  3.886E+10  1.336E+00  3.942E-01  9.824E-12  3.388E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.106E+07  0.423E-02  0.624E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 497  2.265E+00  3.974E-01 5.97202026E-01   7.61430982E-05   0.000E+00  1.285E+15  1.285E+15  0.000E+00  3.315E+04  3.315E+04  1.163E+11  3.810E+10  1.395E+00  3.944E-01  7.734E-12  3.538E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.104E+07  0.414E-02  0.602E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 498  2.318E+00  3.994E-01 5.97202026E-01   7.61430984E-05   0.000E+00  1.311E+15  1.311E+15  0.000E+00  3.324E+04  3.324E+04  1.183E+11  3.715E+10  1.472E+00  3.945E-01  7.229E-12  3.732E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.102E+07  0.403E-02  0.575E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 499  2.367E+00  4.017E-01 5.97202026E-01   7.61430987E-05   0.000E+00  1.338E+15  1.338E+15  0.000E+00  3.332E+04  3.332E+04  1.205E+11  3.604E+10  1.557E+00  3.947E-01  8.535E-12  3.946E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.100E+07  0.390E-02  0.545E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 500  2.418E+00  4.039E-01 5.97202026E-01   7.61430989E-05   0.000E+00  1.363E+15  1.363E+15  0.000E+00  3.339E+04  3.339E+04  1.225E+11  3.503E+10  1.644E+00  3.948E-01  8.329E-12  4.164E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.980E+06  0.378E-02  0.518E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 501  2.466E+00  4.063E-01 5.97202026E-01   7.61430992E-05   0.000E+00  1.388E+15  1.388E+15  0.000E+00  3.344E+04  3.344E+04  1.245E+11  3.404E+10  1.733E+00  3.950E-01  8.566E-12  4.387E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.960E+06  0.367E-02  0.492E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 502  2.512E+00  4.084E-01 5.97202026E-01   7.61430994E-05   0.000E+00  1.410E+15  1.410E+15  0.000E+00  3.348E+04  3.348E+04  1.263E+11  3.314E+10  1.820E+00  3.951E-01  8.424E-12  4.606E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.943E+06  0.356E-02  0.470E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 503  2.550E+00  4.106E-01 5.97202026E-01   7.61430996E-05   0.000E+00  1.429E+15  1.429E+15  0.000E+00  3.351E+04  3.351E+04  1.279E+11  3.230E+10  1.902E+00  3.952E-01  9.331E-12  4.811E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.927E+06  0.347E-02  0.450E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 504  2.580E+00  4.123E-01 5.97202026E-01   7.61430998E-05   0.000E+00  1.445E+15  1.445E+15  0.000E+00  3.354E+04  3.354E+04  1.292E+11  3.161E+10  1.970E+00  3.953E-01  9.792E-12  4.984E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.914E+06  0.340E-02  0.434E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 505  2.621E+00  4.138E-01 5.97202026E-01   7.61430999E-05   0.000E+00  1.460E+15  1.460E+15  0.000E+00  3.356E+04  3.356E+04  1.305E+11  3.107E+10  2.044E+00  3.954E-01  6.754E-12  5.170E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.903E+06  0.334E-02  0.421E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 506  2.668E+00  4.157E-01 5.97202026E-01   7.61431001E-05   0.000E+00  1.479E+15  1.479E+15  0.000E+00  3.358E+04  3.358E+04  1.321E+11  3.035E+10  2.139E+00  3.955E-01  6.457E-12  5.407E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.890E+06  0.326E-02  0.406E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 507  2.715E+00  4.180E-01 5.97202026E-01   7.61431003E-05   0.000E+00  1.499E+15  1.499E+15  0.000E+00  3.359E+04  3.359E+04  1.338E+11  2.954E+10  2.245E+00  3.956E-01  7.204E-12  5.676E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.875E+06  0.318E-02  0.389E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 508  2.765E+00  4.203E-01 5.97202026E-01   7.61431005E-05   0.000E+00  1.519E+15  1.519E+15  0.000E+00  3.361E+04  3.361E+04  1.356E+11  2.873E+10  2.361E+00  3.957E-01  7.095E-12  5.966E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.860E+06  0.310E-02  0.372E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 509  2.795E+00  4.227E-01 5.97202026E-01   7.61431006E-05   0.000E+00  1.535E+15  1.535E+15  0.000E+00  3.362E+04  3.362E+04  1.369E+11  2.790E+10  2.459E+00  3.958E-01  1.099E-11  6.213E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.845E+06  0.301E-02  0.356E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 510  2.837E+00  4.242E-01 5.97202026E-01   7.61431008E-05   0.000E+00  1.548E+15  1.548E+15  0.000E+00  3.362E+04  3.362E+04  1.381E+11  2.742E+10  2.550E+00  3.959E-01  6.521E-12  6.442E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.836E+06  0.297E-02  0.346E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 511  2.870E+00  4.263E-01 5.97202026E-01   7.61431009E-05   0.000E+00  1.562E+15  1.562E+15  0.000E+00  3.363E+04  3.363E+04  1.394E+11  2.675E+10  2.649E+00  3.959E-01  8.034E-12  6.691E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.824E+06  0.290E-02  0.334E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 512  2.919E+00  4.279E-01 5.97202026E-01   7.61431011E-05   0.000E+00  1.577E+15  1.577E+15  0.000E+00  3.363E+04  3.363E+04  1.407E+11  2.623E+10  2.761E+00  3.960E-01  5.663E-12  6.973E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.814E+06  0.285E-02  0.324E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 513  2.964E+00  4.303E-01 5.97202026E-01   7.61431012E-05   0.000E+00  1.594E+15  1.594E+15  0.000E+00  3.363E+04  3.363E+04  1.422E+11  2.547E+10  2.898E+00  3.961E-01  6.733E-12  7.315E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.801E+06  0.278E-02  0.311E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 514  3.006E+00  4.327E-01 5.97202026E-01   7.61431014E-05   0.000E+00  1.610E+15  1.610E+15  0.000E+00  3.363E+04  3.363E+04  1.436E+11  2.477E+10  3.029E+00  3.962E-01  7.480E-12  7.646E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.789E+06  0.272E-02  0.299E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 515  3.048E+00  4.348E-01 5.97202026E-01   7.61431015E-05   0.000E+00  1.624E+15  1.624E+15  0.000E+00  3.363E+04  3.363E+04  1.449E+11  2.415E+10  3.162E+00  3.963E-01  6.841E-12  7.979E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.778E+06  0.266E-02  0.289E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 516  3.088E+00  4.370E-01 5.97202026E-01   7.61431017E-05   0.000E+00  1.638E+15  1.638E+15  0.000E+00  3.362E+04  3.362E+04  1.461E+11  2.352E+10  3.296E+00  3.964E-01  7.056E-12  8.317E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.767E+06  0.260E-02  0.279E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 517  3.117E+00  4.390E-01 5.97202026E-01   7.61431018E-05   0.000E+00  1.649E+15  1.649E+15  0.000E+00  3.362E+04  3.362E+04  1.471E+11  2.295E+10  3.414E+00  3.964E-01  8.571E-12  8.611E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.757E+06  0.255E-02  0.270E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 518  3.156E+00  4.405E-01 5.97202026E-01   7.61431019E-05   0.000E+00  1.659E+15  1.659E+15  0.000E+00  3.362E+04  3.362E+04  1.481E+11  2.254E+10  3.534E+00  3.965E-01  5.765E-12  8.914E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.750E+06  0.251E-02  0.263E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 519  3.201E+00  4.426E-01 5.97202026E-01   7.61431020E-05   0.000E+00  1.672E+15  1.672E+15  0.000E+00  3.361E+04  3.361E+04  1.493E+11  2.198E+10  3.688E+00  3.965E-01  5.586E-12  9.300E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.740E+06  0.247E-02  0.255E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 520  3.243E+00  4.449E-01 5.97202026E-01   7.61431022E-05   0.000E+00  1.685E+15  1.685E+15  0.000E+00  3.361E+04  3.361E+04  1.505E+11  2.137E+10  3.853E+00  3.966E-01  6.483E-12  9.715E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.730E+06  0.241E-02  0.246E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 521  3.277E+00  4.471E-01 5.97202026E-01   7.61431023E-05   0.000E+00  1.697E+15  1.697E+15  0.000E+00  3.360E+04  3.360E+04  1.515E+11  2.081E+10  4.007E+00  3.967E-01  7.431E-12  1.010E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.720E+06  0.236E-02  0.238E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 522  3.328E+00  4.490E-01 5.97202026E-01   7.61431024E-05   0.000E+00  1.709E+15  1.709E+15  0.000E+00  3.359E+04  3.359E+04  1.526E+11  2.035E+10  4.183E+00  3.967E-01  5.077E-12  1.054E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.712E+06  0.232E-02  0.231E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 523  3.367E+00  4.516E-01 5.97202026E-01   7.61431025E-05   0.000E+00  1.721E+15  1.721E+15  0.000E+00  3.358E+04  3.358E+04  1.537E+11  1.970E+10  4.379E+00  3.968E-01  6.800E-12  1.104E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.701E+06  0.227E-02  0.222E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 524  3.415E+00  4.538E-01 5.97202026E-01   7.61431027E-05   0.000E+00  1.733E+15  1.733E+15  0.000E+00  3.358E+04  3.358E+04  1.548E+11  1.920E+10  4.578E+00  3.969E-01  5.701E-12  1.153E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.692E+06  0.223E-02  0.215E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 525  3.450E+00  4.563E-01 5.97202026E-01   7.61431028E-05   0.000E+00  1.743E+15  1.743E+15  0.000E+00  3.357E+04  3.357E+04  1.558E+11  1.861E+10  4.774E+00  3.969E-01  7.367E-12  1.203E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.682E+06  0.218E-02  0.207E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 526  3.485E+00  4.582E-01 5.97202026E-01   7.61431029E-05   0.000E+00  1.752E+15  1.752E+15  0.000E+00  3.356E+04  3.356E+04  1.566E+11  1.819E+10  4.946E+00  3.970E-01  6.544E-12  1.246E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.674E+06  0.214E-02  0.202E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 527  3.514E+00  4.601E-01 5.97202026E-01   7.61431030E-05   0.000E+00  1.760E+15  1.760E+15  0.000E+00  3.356E+04  3.356E+04  1.574E+11  1.777E+10  5.113E+00  3.970E-01  6.700E-12  1.288E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.667E+06  0.211E-02  0.196E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 528  3.553E+00  4.617E-01 5.97202026E-01   7.61431031E-05   0.000E+00  1.769E+15  1.769E+15  0.000E+00  3.355E+04  3.355E+04  1.581E+11  1.742E+10  5.295E+00  3.971E-01  5.089E-12  1.334E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.661E+06  0.208E-02  0.192E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 529  3.593E+00  4.639E-01 5.97202026E-01   7.61431032E-05   0.000E+00  1.778E+15  1.778E+15  0.000E+00  3.354E+04  3.354E+04  1.590E+11  1.698E+10  5.512E+00  3.971E-01  5.379E-12  1.388E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.653E+06  0.204E-02  0.186E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 530  3.621E+00  4.661E-01 5.97202026E-01   7.61431033E-05   0.000E+00  1.786E+15  1.786E+15  0.000E+00  3.354E+04  3.354E+04  1.597E+11  1.653E+10  5.707E+00  3.972E-01  7.552E-12  1.437E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.645E+06  0.200E-02  0.180E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 531  3.657E+00  4.676E-01 5.97202026E-01   7.61431033E-05   0.000E+00  1.793E+15  1.793E+15  0.000E+00  3.353E+04  3.353E+04  1.604E+11  1.622E+10  5.895E+00  3.972E-01  5.346E-12  1.484E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.640E+06  0.198E-02  0.177E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 532  3.691E+00  4.696E-01 5.97202026E-01   7.61431034E-05   0.000E+00  1.800E+15  1.800E+15  0.000E+00  3.352E+04  3.352E+04  1.611E+11  1.584E+10  6.109E+00  3.972E-01  5.482E-12  1.538E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.633E+06  0.195E-02  0.172E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 533  3.743E+00  4.715E-01 5.97202026E-01   7.61431035E-05   0.000E+00  1.810E+15  1.810E+15  0.000E+00  3.352E+04  3.352E+04  1.620E+11  1.547E+10  6.385E+00  3.973E-01  4.255E-12  1.607E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.627E+06  0.192E-02  0.168E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 534  3.778E+00  4.744E-01 5.97202026E-01   7.61431036E-05   0.000E+00  1.819E+15  1.819E+15  0.000E+00  3.351E+04  3.351E+04  1.628E+11  1.493E+10  6.674E+00  3.973E-01  6.915E-12  1.680E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.617E+06  0.187E-02  0.161E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 535  3.815E+00  4.763E-01 5.97202026E-01   7.61431037E-05   0.000E+00  1.826E+15  1.826E+15  0.000E+00  3.350E+04  3.350E+04  1.635E+11  1.458E+10  6.924E+00  3.974E-01  5.845E-12  1.743E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.611E+06  0.184E-02  0.157E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 536  3.868E+00  4.784E-01 5.97202026E-01   7.61431038E-05   0.000E+00  1.834E+15  1.834E+15  0.000E+00  3.350E+04  3.350E+04  1.643E+11  1.421E+10  7.253E+00  3.974E-01  4.177E-12  1.825E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.604E+06  0.181E-02  0.153E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 537  3.899E+00  4.814E-01 5.97202026E-01   7.61431039E-05   0.000E+00  1.842E+15  1.842E+15  0.000E+00  3.349E+04  3.349E+04  1.650E+11  1.370E+10  7.573E+00  3.975E-01  7.520E-12  1.905E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.595E+06  0.177E-02  0.147E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 538  3.925E+00  4.831E-01 5.97202026E-01   7.61431040E-05   0.000E+00  1.848E+15  1.848E+15  0.000E+00  3.349E+04  3.349E+04  1.655E+11  1.341E+10  7.801E+00  3.975E-01  7.068E-12  1.963E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.589E+06  0.175E-02  0.144E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 539  3.967E+00  4.846E-01 5.97202026E-01   7.61431041E-05   0.000E+00  1.853E+15  1.853E+15  0.000E+00  3.348E+04  3.348E+04  1.661E+11  1.316E+10  8.079E+00  3.975E-01  4.067E-12  2.032E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.585E+06  0.172E-02  0.141E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 540  4.015E+00  4.870E-01 5.97202026E-01   7.61431042E-05   0.000E+00  1.861E+15  1.861E+15  0.000E+00  3.348E+04  3.348E+04  1.668E+11  1.279E+10  8.460E+00  3.976E-01  4.275E-12  2.128E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.578E+06  0.169E-02  0.136E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 541  4.043E+00  4.897E-01 5.97202026E-01   7.61431043E-05   0.000E+00  1.868E+15  1.868E+15  0.000E+00  3.348E+04  3.348E+04  1.674E+11  1.236E+10  8.798E+00  3.976E-01  7.689E-12  2.213E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.570E+06  0.166E-02  0.132E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 542  4.078E+00  4.913E-01 5.97202026E-01   7.61431044E-05   0.000E+00  1.873E+15  1.873E+15  0.000E+00  3.347E+04  3.347E+04  1.678E+11  1.212E+10  9.088E+00  3.977E-01  5.114E-12  2.285E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.565E+06  0.164E-02  0.129E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 543  4.106E+00  4.933E-01 5.97202026E-01   7.61431044E-05   0.000E+00  1.878E+15  1.878E+15  0.000E+00  3.347E+04  3.347E+04  1.683E+11  1.182E+10  9.389E+00  3.977E-01  5.724E-12  2.361E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.559E+06  0.161E-02  0.126E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 544  4.143E+00  4.949E-01 5.97202026E-01   7.61431045E-05   0.000E+00  1.882E+15  1.882E+15  0.000E+00  3.347E+04  3.347E+04  1.687E+11  1.159E+10  9.713E+00  3.977E-01  4.360E-12  2.442E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.555E+06  0.159E-02  0.123E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 545  4.175E+00  4.971E-01 5.97202026E-01   7.61431046E-05   0.000E+00  1.888E+15  1.888E+15  0.000E+00  3.347E+04  3.347E+04  1.692E+11  1.129E+10  1.007E+01  3.978E-01  5.346E-12  2.531E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.549E+06  0.157E-02  0.120E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 546  4.213E+00  4.989E-01 5.97202026E-01   7.61431046E-05   0.000E+00  1.893E+15  1.893E+15  0.000E+00  3.347E+04  3.347E+04  1.697E+11  1.104E+10  1.044E+01  3.978E-01  4.524E-12  2.624E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.544E+06  0.155E-02  0.117E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 547  4.250E+00  5.011E-01 5.97202026E-01   7.61431047E-05   0.000E+00  1.898E+15  1.898E+15  0.000E+00  3.347E+04  3.347E+04  1.701E+11  1.074E+10  1.085E+01  3.978E-01  4.886E-12  2.728E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.538E+06  0.152E-02  0.114E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 548  4.284E+00  5.032E-01 5.97202026E-01   7.61431048E-05   0.000E+00  1.903E+15  1.903E+15  0.000E+00  3.347E+04  3.347E+04  1.706E+11  1.046E+10  1.126E+01  3.979E-01  5.257E-12  2.830E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.532E+06  0.150E-02  0.111E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 549  4.317E+00  5.051E-01 5.97202026E-01   7.61431049E-05   0.000E+00  1.907E+15  1.907E+15  0.000E+00  3.347E+04  3.347E+04  1.709E+11  1.021E+10  1.166E+01  3.979E-01  5.077E-12  2.929E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.527E+06  0.148E-02  0.109E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 550  4.363E+00  5.070E-01 5.97202026E-01   7.61431049E-05   0.000E+00  1.912E+15  1.912E+15  0.000E+00  3.347E+04  3.347E+04  1.714E+11  9.968E+09  1.214E+01  3.979E-01  3.812E-12  3.052E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.522E+06  0.146E-02  0.106E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 551  4.400E+00  5.097E-01 5.97202026E-01   7.61431050E-05   0.000E+00  1.917E+15  1.917E+15  0.000E+00  3.347E+04  3.347E+04  1.718E+11  9.641E+09  1.268E+01  3.980E-01  5.134E-12  3.187E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.516E+06  0.143E-02  0.103E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 552  4.448E+00  5.118E-01 5.97202026E-01   7.61431051E-05   0.000E+00  1.922E+15  1.922E+15  0.000E+00  3.347E+04  3.347E+04  1.723E+11  9.382E+09  1.326E+01  3.980E-01  4.150E-12  3.332E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.510E+06  0.140E-02  0.100E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 553  4.486E+00  5.146E-01 5.97202026E-01   7.61431052E-05   0.000E+00  1.927E+15  1.927E+15  0.000E+00  3.348E+04  3.348E+04  1.727E+11  9.060E+09  1.388E+01  3.980E-01  5.181E-12  3.486E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.504E+06  0.138E-02  0.966E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 554  4.522E+00  5.168E-01 5.97202026E-01   7.61431053E-05   0.000E+00  1.931E+15  1.931E+15  0.000E+00  3.348E+04  3.348E+04  1.730E+11  8.808E+09  1.443E+01  3.981E-01  5.152E-12  3.625E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.498E+06  0.135E-02  0.941E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 555  4.558E+00  5.189E-01 5.97202026E-01   7.61431053E-05   0.000E+00  1.935E+15  1.935E+15  0.000E+00  3.349E+04  3.349E+04  1.733E+11  8.578E+09  1.499E+01  3.981E-01  4.615E-12  3.765E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.493E+06  0.133E-02  0.917E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 556  4.586E+00  5.210E-01 5.97202026E-01   7.61431054E-05   0.000E+00  1.938E+15  1.938E+15  0.000E+00  3.349E+04  3.349E+04  1.736E+11  8.350E+09  1.551E+01  3.981E-01  5.559E-12  3.895E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.488E+06  0.131E-02  0.894E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 557  4.623E+00  5.227E-01 5.97202026E-01   7.61431055E-05   0.000E+00  1.941E+15  1.941E+15  0.000E+00  3.350E+04  3.350E+04  1.738E+11  8.179E+09  1.605E+01  3.981E-01  3.926E-12  4.031E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.484E+06  0.130E-02  0.877E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 558  4.663E+00  5.248E-01 5.97202026E-01   7.61431055E-05   0.000E+00  1.944E+15  1.944E+15  0.000E+00  3.350E+04  3.350E+04  1.741E+11  7.956E+09  1.672E+01  3.982E-01  3.964E-12  4.198E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.479E+06  0.128E-02  0.854E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 559  4.699E+00  5.271E-01 5.97202026E-01   7.61431056E-05   0.000E+00  1.948E+15  1.948E+15  0.000E+00  3.351E+04  3.351E+04  1.744E+11  7.722E+09  1.740E+01  3.982E-01  4.721E-12  4.371E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.474E+06  0.126E-02  0.831E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 560  4.733E+00  5.292E-01 5.97202026E-01   7.61431057E-05   0.000E+00  1.951E+15  1.951E+15  0.000E+00  3.352E+04  3.352E+04  1.746E+11  7.517E+09  1.807E+01  3.982E-01  4.615E-12  4.538E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.469E+06  0.124E-02  0.810E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 561  4.774E+00  5.312E-01 5.97202026E-01   7.61431057E-05   0.000E+00  1.954E+15  1.954E+15  0.000E+00  3.353E+04  3.353E+04  1.748E+11  7.322E+09  1.881E+01  3.982E-01  3.876E-12  4.724E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.465E+06  0.122E-02  0.791E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 562  4.814E+00  5.336E-01 5.97202026E-01   7.61431058E-05   0.000E+00  1.957E+15  1.957E+15  0.000E+00  3.354E+04  3.354E+04  1.751E+11  7.098E+09  1.965E+01  3.983E-01  4.160E-12  4.935E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.460E+06  0.120E-02  0.769E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 563  4.851E+00  5.359E-01 5.97202026E-01   7.61431059E-05   0.000E+00  1.960E+15  1.960E+15  0.000E+00  3.355E+04  3.355E+04  1.753E+11  6.882E+09  2.049E+01  3.983E-01  4.600E-12  5.145E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.455E+06  0.118E-02  0.748E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 564  4.888E+00  5.381E-01 5.97202026E-01   7.61431059E-05   0.000E+00  1.963E+15  1.963E+15  0.000E+00  3.356E+04  3.356E+04  1.754E+11  6.690E+09  2.133E+01  3.983E-01  4.261E-12  5.355E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.450E+06  0.116E-02  0.729E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 565  4.921E+00  5.402E-01 5.97202026E-01   7.61431060E-05   0.000E+00  1.965E+15  1.965E+15  0.000E+00  3.357E+04  3.357E+04  1.756E+11  6.499E+09  2.216E+01  3.983E-01  4.612E-12  5.563E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.445E+06  0.114E-02  0.710E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 566  4.955E+00  5.421E-01 5.97202026E-01   7.61431061E-05   0.000E+00  1.967E+15  1.967E+15  0.000E+00  3.358E+04  3.358E+04  1.757E+11  6.335E+09  2.300E+01  3.984E-01  4.087E-12  5.773E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.441E+06  0.113E-02  0.694E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 567  4.995E+00  5.442E-01 5.97202026E-01   7.61431061E-05   0.000E+00  1.969E+15  1.969E+15  0.000E+00  3.360E+04  3.360E+04  1.758E+11  6.163E+09  2.396E+01  3.984E-01  3.689E-12  6.015E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.437E+06  0.111E-02  0.678E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 568  5.029E+00  5.465E-01 5.97202026E-01   7.61431062E-05   0.000E+00  1.971E+15  1.971E+15  0.000E+00  3.361E+04  3.361E+04  1.760E+11  5.973E+09  2.496E+01  3.984E-01  4.386E-12  6.266E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.432E+06  0.109E-02  0.660E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 569  5.057E+00  5.485E-01 5.97202026E-01   7.61431062E-05   0.000E+00  1.973E+15  1.973E+15  0.000E+00  3.363E+04  3.363E+04  1.760E+11  5.812E+09  2.584E+01  3.984E-01  4.975E-12  6.485E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.428E+06  0.108E-02  0.644E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 570  5.095E+00  5.501E-01 5.97202026E-01   7.61431063E-05   0.000E+00  1.975E+15  1.975E+15  0.000E+00  3.364E+04  3.364E+04  1.761E+11  5.685E+09  2.680E+01  3.985E-01  3.392E-12  6.726E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.425E+06  0.107E-02  0.632E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 571  5.136E+00  5.523E-01 5.97202026E-01   7.61431063E-05   0.000E+00  1.977E+15  1.977E+15  0.000E+00  3.366E+04  3.366E+04  1.762E+11  5.514E+09  2.802E+01  3.985E-01  3.460E-12  7.032E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.421E+06  0.105E-02  0.616E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 572  5.181E+00  5.547E-01 5.97202026E-01   7.61431064E-05   0.000E+00  1.979E+15  1.979E+15  0.000E+00  3.368E+04  3.368E+04  1.763E+11  5.331E+09  2.943E+01  3.985E-01  3.620E-12  7.385E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.416E+06  0.103E-02  0.598E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 573  5.219E+00  5.573E-01 5.97202026E-01   7.61431065E-05   0.000E+00  1.981E+15  1.981E+15  0.000E+00  3.370E+04  3.370E+04  1.763E+11  5.138E+09  3.085E+01  3.985E-01  4.330E-12  7.742E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.411E+06  0.101E-02  0.580E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 574  5.257E+00  5.595E-01 5.97202026E-01   7.61431065E-05   0.000E+00  1.982E+15  1.982E+15  0.000E+00  3.372E+04  3.372E+04  1.763E+11  4.978E+09  3.223E+01  3.986E-01  4.040E-12  8.086E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.406E+06  0.997E-03  0.565E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 575  5.296E+00  5.617E-01 5.97202026E-01   7.61431066E-05   0.000E+00  1.984E+15  1.984E+15  0.000E+00  3.374E+04  3.374E+04  1.763E+11  4.823E+09  3.370E+01  3.986E-01  3.715E-12  8.455E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.402E+06  0.981E-03  0.550E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 576  5.340E+00  5.639E-01 5.97202026E-01   7.61431067E-05   0.000E+00  1.985E+15  1.985E+15  0.000E+00  3.377E+04  3.377E+04  1.763E+11  4.665E+09  3.538E+01  3.986E-01  3.442E-12  8.877E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.398E+06  0.965E-03  0.536E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 577  5.381E+00  5.665E-01 5.97202026E-01   7.61431067E-05   0.000E+00  1.986E+15  1.986E+15  0.000E+00  3.379E+04  3.379E+04  1.763E+11  4.492E+09  3.719E+01  3.986E-01  3.842E-12  9.331E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.393E+06  0.948E-03  0.520E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 578  5.416E+00  5.688E-01 5.97202026E-01   7.61431068E-05   0.000E+00  1.987E+15  1.987E+15  0.000E+00  3.382E+04  3.382E+04  1.763E+11  4.336E+09  3.890E+01  3.987E-01  4.254E-12  9.758E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.389E+06  0.932E-03  0.505E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 579  5.461E+00  5.708E-01 5.97202026E-01   7.61431069E-05   0.000E+00  1.988E+15  1.988E+15  0.000E+00  3.385E+04  3.385E+04  1.762E+11  4.206E+09  4.082E+01  3.987E-01  3.141E-12  1.024E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.385E+06  0.919E-03  0.493E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 580  5.502E+00  5.734E-01 5.97202026E-01   7.61431069E-05   0.000E+00  1.989E+15  1.989E+15  0.000E+00  3.388E+04  3.388E+04  1.762E+11  4.040E+09  4.300E+01  3.987E-01  3.707E-12  1.079E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.380E+06  0.902E-03  0.478E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 581  5.544E+00  5.757E-01 5.97202026E-01   7.61431070E-05   0.000E+00  1.990E+15  1.990E+15  0.000E+00  3.391E+04  3.391E+04  1.761E+11  3.896E+09  4.522E+01  3.987E-01  3.616E-12  1.134E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.376E+06  0.887E-03  0.465E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 582  5.583E+00  5.781E-01 5.97202026E-01   7.61431070E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.394E+04  3.394E+04  1.760E+11  3.751E+09  4.752E+01  3.987E-01  3.729E-12  1.192E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.372E+06  0.871E-03  0.451E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 583  5.612E+00  5.803E-01 5.97202026E-01   7.61431071E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.396E+04  3.396E+04  1.759E+11  3.620E+09  4.955E+01  3.988E-01  4.504E-12  1.243E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.368E+06  0.857E-03  0.439E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 584  5.651E+00  5.820E-01 5.97202026E-01   7.61431071E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.399E+04  3.399E+04  1.758E+11  3.525E+09  5.170E+01  3.988E-01  3.042E-12  1.296E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.365E+06  0.847E-03  0.431E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 585  5.694E+00  5.842E-01 5.97202026E-01   7.61431072E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.402E+04  3.402E+04  1.756E+11  3.399E+09  5.443E+01  3.988E-01  3.018E-12  1.365E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.361E+06  0.833E-03  0.419E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 586  5.736E+00  5.866E-01 5.97202026E-01   7.61431073E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.406E+04  3.406E+04  1.755E+11  3.265E+09  5.747E+01  3.988E-01  3.368E-12  1.441E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.357E+06  0.819E-03  0.407E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 587  5.778E+00  5.890E-01 5.97202026E-01   7.61431073E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.410E+04  3.410E+04  1.753E+11  3.135E+09  6.069E+01  3.988E-01  3.389E-12  1.522E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.352E+06  0.804E-03  0.395E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 588  5.814E+00  5.914E-01 5.97202026E-01   7.61431074E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.413E+04  3.413E+04  1.751E+11  3.009E+09  6.383E+01  3.989E-01  3.821E-12  1.600E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.348E+06  0.790E-03  0.384E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 589  5.845E+00  5.934E-01 5.97202026E-01   7.61431074E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.416E+04  3.416E+04  1.749E+11  2.906E+09  6.665E+01  3.989E-01  3.918E-12  1.671E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.345E+06  0.779E-03  0.374E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 590  5.883E+00  5.951E-01 5.97202026E-01   7.61431075E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.420E+04  3.420E+04  1.748E+11  2.820E+09  6.976E+01  3.989E-01  2.885E-12  1.749E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.342E+06  0.769E-03  0.366E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 591  5.922E+00  5.973E-01 5.97202026E-01   7.61431075E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.424E+04  3.424E+04  1.745E+11  2.714E+09  7.342E+01  3.989E-01  3.100E-12  1.841E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.338E+06  0.756E-03  0.357E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 592  5.957E+00  5.994E-01 5.97202026E-01   7.61431076E-05   0.000E+00  1.992E+15  1.992E+15  0.000E+00  3.427E+04  3.428E+04  1.743E+11  2.611E+09  7.717E+01  3.989E-01  3.405E-12  1.935E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.335E+06  0.744E-03  0.347E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 593  5.997E+00  6.014E-01 5.97202026E-01   7.61431076E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.431E+04  3.431E+04  1.741E+11  2.517E+09  8.120E+01  3.989E-01  3.016E-12  2.036E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.332E+06  0.733E-03  0.339E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 594  6.028E+00  6.036E-01 5.97202026E-01   7.61431077E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.435E+04  3.435E+04  1.739E+11  2.417E+09  8.520E+01  3.990E-01  3.724E-12  2.136E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.328E+06  0.721E-03  0.329E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 595  6.056E+00  6.053E-01 5.97202026E-01   7.61431077E-05   0.000E+00  1.990E+15  1.990E+15  0.000E+00  3.439E+04  3.439E+04  1.737E+11  2.341E+09  8.874E+01  3.990E-01  3.610E-12  2.224E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.325E+06  0.712E-03  0.322E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 596  6.098E+00  6.069E-01 5.97202026E-01   7.61431077E-05   0.000E+00  1.990E+15  1.990E+15  0.000E+00  3.443E+04  3.443E+04  1.734E+11  2.273E+09  9.315E+01  3.990E-01  2.415E-12  2.335E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.322E+06  0.703E-03  0.316E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 597  6.151E+00  6.091E-01 5.97202026E-01   7.61431078E-05   0.000E+00  1.989E+15  1.989E+15  0.000E+00  3.448E+04  3.448E+04  1.730E+11  2.175E+09  9.957E+01  3.990E-01  2.369E-12  2.495E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.319E+06  0.691E-03  0.307E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 598  6.194E+00  6.121E-01 5.97202026E-01   7.61431079E-05   0.000E+00  1.988E+15  1.988E+15  0.000E+00  3.454E+04  3.454E+04  1.727E+11  2.054E+09  1.066E+02  3.990E-01  3.380E-12  2.671E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.314E+06  0.676E-03  0.296E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 599  6.234E+00  6.144E-01 5.97202026E-01   7.61431079E-05   0.000E+00  1.987E+15  1.987E+15  0.000E+00  3.459E+04  3.459E+04  1.723E+11  1.960E+09  1.131E+02  3.990E-01  3.369E-12  2.834E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.310E+06  0.663E-03  0.287E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 600  6.273E+00  6.166E-01 5.97202026E-01   7.61431080E-05   0.000E+00  1.986E+15  1.986E+15  0.000E+00  3.464E+04  3.464E+04  1.720E+11  1.876E+09  1.197E+02  3.991E-01  3.096E-12  3.000E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.307E+06  0.652E-03  0.279E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 601  6.303E+00  6.187E-01 5.97202026E-01   7.61431080E-05   0.000E+00  1.985E+15  1.985E+15  0.000E+00  3.468E+04  3.468E+04  1.717E+11  1.797E+09  1.259E+02  3.991E-01  3.601E-12  3.154E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.303E+06  0.642E-03  0.271E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 602  6.341E+00  6.203E-01 5.97202026E-01   7.61431081E-05   0.000E+00  1.984E+15  1.984E+15  0.000E+00  3.473E+04  3.473E+04  1.714E+11  1.737E+09  1.323E+02  3.991E-01  2.651E-12  3.315E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.301E+06  0.633E-03  0.265E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 603  6.376E+00  6.223E-01 5.97202026E-01   7.61431081E-05   0.000E+00  1.983E+15  1.983E+15  0.000E+00  3.478E+04  3.478E+04  1.710E+11  1.665E+09  1.397E+02  3.991E-01  2.844E-12  3.499E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.298E+06  0.623E-03  0.258E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 604  6.411E+00  6.242E-01 5.97202026E-01   7.61431081E-05   0.000E+00  1.982E+15  1.982E+15  0.000E+00  3.483E+04  3.483E+04  1.707E+11  1.599E+09  1.471E+02  3.991E-01  3.000E-12  3.686E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.295E+06  0.614E-03  0.252E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 605  6.451E+00  6.260E-01 5.97202026E-01   7.61431082E-05   0.000E+00  1.981E+15  1.981E+15  0.000E+00  3.488E+04  3.488E+04  1.703E+11  1.537E+09  1.557E+02  3.991E-01  2.521E-12  3.900E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.292E+06  0.605E-03  0.246E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 606  6.499E+00  6.281E-01 5.97202026E-01   7.61431082E-05   0.000E+00  1.979E+15  1.979E+15  0.000E+00  3.494E+04  3.494E+04  1.699E+11  1.465E+09  1.664E+02  3.991E-01  2.401E-12  4.170E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.288E+06  0.594E-03  0.239E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 607  6.553E+00  6.306E-01 5.97202026E-01   7.61431083E-05   0.000E+00  1.977E+15  1.977E+15  0.000E+00  3.502E+04  3.502E+04  1.694E+11  1.386E+09  1.800E+02  3.992E-01  2.409E-12  4.508E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.284E+06  0.583E-03  0.231E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 608  6.610E+00  6.335E-01 5.97202026E-01   7.61431084E-05   0.000E+00  1.975E+15  1.975E+15  0.000E+00  3.511E+04  3.511E+04  1.687E+11  1.299E+09  1.963E+02  3.992E-01  2.523E-12  4.917E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.280E+06  0.569E-03  0.222E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 609  6.654E+00  6.364E-01 5.97202026E-01   7.61431084E-05   0.000E+00  1.972E+15  1.972E+15  0.000E+00  3.519E+04  3.519E+04  1.682E+11  1.212E+09  2.126E+02  3.992E-01  3.220E-12  5.326E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.276E+06  0.555E-03  0.213E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 610  6.689E+00  6.387E-01 5.97202026E-01   7.61431085E-05   0.000E+00  1.971E+15  1.971E+15  0.000E+00  3.525E+04  3.525E+04  1.677E+11  1.148E+09  2.265E+02  3.992E-01  3.417E-12  5.673E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.272E+06  0.544E-03  0.206E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 611  6.738E+00  6.405E-01 5.97202026E-01   7.61431085E-05   0.000E+00  1.969E+15  1.969E+15  0.000E+00  3.532E+04  3.532E+04  1.672E+11  1.099E+09  2.423E+02  3.992E-01  2.188E-12  6.068E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.269E+06  0.536E-03  0.201E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 612  6.774E+00  6.430E-01 5.97202026E-01   7.61431086E-05   0.000E+00  1.966E+15  1.966E+15  0.000E+00  3.539E+04  3.539E+04  1.667E+11  1.033E+09  2.596E+02  3.992E-01  2.999E-12  6.502E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.266E+06  0.525E-03  0.194E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 613  6.811E+00  6.448E-01 5.97202026E-01   7.61431086E-05   0.000E+00  1.965E+15  1.965E+15  0.000E+00  3.546E+04  3.546E+04  1.662E+11  9.868E+08  2.757E+02  3.992E-01  2.745E-12  6.905E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.263E+06  0.517E-03  0.189E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 614  6.853E+00  6.467E-01 5.97202026E-01   7.61431086E-05   0.000E+00  1.962E+15  1.962E+15  0.000E+00  3.553E+04  3.553E+04  1.657E+11  9.409E+08  2.942E+02  3.993E-01  2.327E-12  7.369E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.260E+06  0.508E-03  0.184E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 615  6.910E+00  6.488E-01 5.97202026E-01   7.61431087E-05   0.000E+00  1.960E+15  1.960E+15  0.000E+00  3.562E+04  3.562E+04  1.651E+11  8.918E+08  3.196E+02  3.993E-01  1.918E-12  8.004E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.257E+06  0.499E-03  0.178E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 616  6.951E+00  6.516E-01 5.97202026E-01   7.61431088E-05   0.000E+00  1.957E+15  1.957E+15  0.000E+00  3.571E+04  3.571E+04  1.644E+11  8.267E+08  3.474E+02  3.993E-01  2.953E-12  8.700E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.252E+06  0.487E-03  0.171E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 617  6.996E+00  6.536E-01 5.97202026E-01   7.61431088E-05   0.000E+00  1.954E+15  1.954E+15  0.000E+00  3.579E+04  3.579E+04  1.638E+11  7.828E+08  3.737E+02  3.993E-01  2.517E-12  9.359E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.249E+06  0.478E-03  0.166E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 618  7.031E+00  6.558E-01 5.97202026E-01   7.61431088E-05   0.000E+00  1.952E+15  1.952E+15  0.000E+00  3.587E+04  3.587E+04  1.633E+11  7.374E+08  4.003E+02  3.993E-01  2.825E-12  1.002E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.246E+06  0.468E-03  0.161E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 619  7.075E+00  6.575E-01 5.97202026E-01   7.61431089E-05   0.000E+00  1.949E+15  1.949E+15  0.000E+00  3.595E+04  3.595E+04  1.627E+11  7.030E+08  4.289E+02  3.993E-01  2.138E-12  1.074E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.244E+06  0.461E-03  0.156E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 620  7.118E+00  6.596E-01 5.97202026E-01   7.61431089E-05   0.000E+00  1.946E+15  1.946E+15  0.000E+00  3.603E+04  3.603E+04  1.620E+11  6.616E+08  4.631E+02  3.993E-01  2.261E-12  1.160E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.240E+06  0.452E-03  0.151E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 621  7.175E+00  6.617E-01 5.97202026E-01   7.61431090E-05   0.000E+00  1.943E+15  1.943E+15  0.000E+00  3.614E+04  3.614E+04  1.613E+11  6.231E+08  5.065E+02  3.994E-01  1.890E-12  1.268E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.237E+06  0.443E-03  0.147E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 622  7.225E+00  6.644E-01 5.97202026E-01   7.61431090E-05   0.000E+00  1.939E+15  1.939E+15  0.000E+00  3.625E+04  3.625E+04  1.605E+11  5.747E+08  5.581E+02  3.994E-01  2.350E-12  1.397E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.233E+06  0.432E-03  0.140E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 623  7.275E+00  6.668E-01 5.97202026E-01   7.61431091E-05   0.000E+00  1.936E+15  1.936E+15  0.000E+00  3.636E+04  3.636E+04  1.597E+11  5.349E+08  6.116E+02  3.994E-01  2.314E-12  1.531E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.230E+06  0.422E-03  0.135E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 624  7.325E+00  6.691E-01 5.97202026E-01   7.61431091E-05   0.000E+00  1.932E+15  1.932E+15  0.000E+00  3.648E+04  3.648E+04  1.589E+11  4.974E+08  6.708E+02  3.994E-01  2.207E-12  1.680E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.226E+06  0.413E-03  0.130E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 625  7.374E+00  6.714E-01 5.97202026E-01   7.61431092E-05   0.000E+00  1.928E+15  1.928E+15  0.000E+00  3.659E+04  3.659E+04  1.581E+11  4.624E+08  7.359E+02  3.994E-01  2.196E-12  1.843E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.223E+06  0.403E-03  0.125E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 626  7.419E+00  6.737E-01 5.97202026E-01   7.61431092E-05   0.000E+00  1.925E+15  1.925E+15  0.000E+00  3.670E+04  3.670E+04  1.573E+11  4.297E+08  8.053E+02  3.994E-01  2.267E-12  2.016E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.220E+06  0.394E-03  0.121E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 627  7.454E+00  6.758E-01 5.97202026E-01   7.61431093E-05   0.000E+00  1.921E+15  1.921E+15  0.000E+00  3.680E+04  3.680E+04  1.566E+11  4.010E+08  8.700E+02  3.994E-01  2.657E-12  2.178E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.216E+06  0.386E-03  0.116E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 628  7.508E+00  6.773E-01 5.97202026E-01   7.61431093E-05   0.000E+00  1.918E+15  1.918E+15  0.000E+00  3.691E+04  3.691E+04  1.559E+11  3.802E+08  9.483E+02  3.994E-01  1.633E-12  2.374E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.214E+06  0.380E-03  0.113E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 629  7.571E+00  6.797E-01 5.97202026E-01   7.61431094E-05   0.000E+00  1.913E+15  1.913E+15  0.000E+00  3.706E+04  3.706E+04  1.548E+11  3.498E+08  1.063E+03  3.995E-01  1.668E-12  2.662E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.210E+06  0.370E-03  0.109E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 630  7.638E+00  6.825E-01 5.97202026E-01   7.61431094E-05   0.000E+00  1.907E+15  1.907E+15  0.000E+00  3.723E+04  3.723E+04  1.537E+11  3.171E+08  1.209E+03  3.995E-01  1.839E-12  3.027E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.206E+06  0.360E-03  0.103E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 631  7.687E+00  6.854E-01 5.97202026E-01   7.61431095E-05   0.000E+00  1.902E+15  1.902E+15  0.000E+00  3.738E+04  3.738E+04  1.526E+11  2.853E+08  1.357E+03  3.995E-01  2.484E-12  3.397E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.202E+06  0.348E-03  0.980E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 632  7.737E+00  6.875E-01 5.97202026E-01   7.61431095E-05   0.000E+00  1.897E+15  1.897E+15  0.000E+00  3.752E+04  3.752E+04  1.517E+11  2.642E+08  1.499E+03  3.995E-01  2.065E-12  3.752E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.199E+06  0.340E-03  0.943E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 633  7.792E+00  6.897E-01 5.97202026E-01   7.61431096E-05   0.000E+00  1.893E+15  1.893E+15  0.000E+00  3.767E+04  3.767E+04  1.507E+11  2.437E+08  1.669E+03  3.995E-01  1.751E-12  4.177E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.196E+06  0.332E-03  0.906E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 634  7.850E+00  6.920E-01 5.97202026E-01   7.61431096E-05   0.000E+00  1.887E+15  1.887E+15  0.000E+00  3.783E+04  3.783E+04  1.496E+11  2.228E+08  1.877E+03  3.995E-01  1.745E-12  4.697E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.192E+06  0.323E-03  0.866E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 635  7.908E+00  6.944E-01 5.97202026E-01   7.61431097E-05   0.000E+00  1.881E+15  1.881E+15  0.000E+00  3.801E+04  3.801E+04  1.485E+11  2.023E+08  2.118E+03  3.995E-01  1.817E-12  5.301E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.189E+06  0.314E-03  0.826E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 636  7.960E+00  6.968E-01 5.97202026E-01   7.61431097E-05   0.000E+00  1.876E+15  1.876E+15  0.000E+00  3.818E+04  3.818E+04  1.474E+11  1.839E+08  2.378E+03  3.996E-01  1.923E-12  5.951E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.185E+06  0.305E-03  0.788E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 637  8.012E+00  6.989E-01 5.97202026E-01   7.61431098E-05   0.000E+00  1.870E+15  1.870E+15  0.000E+00  3.834E+04  3.834E+04  1.463E+11  1.685E+08  2.653E+03  3.996E-01  1.831E-12  6.639E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.182E+06  0.298E-03  0.754E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 638  8.069E+00  7.010E-01 5.97202026E-01   7.61431098E-05   0.000E+00  1.865E+15  1.865E+15  0.000E+00  3.852E+04  3.852E+04  1.452E+11  1.547E+08  2.973E+03  3.996E-01  1.610E-12  7.441E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.179E+06  0.290E-03  0.723E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 639  8.129E+00  7.032E-01 5.97202026E-01   7.61431099E-05   0.000E+00  1.858E+15  1.858E+15  0.000E+00  3.871E+04  3.871E+04  1.440E+11  1.408E+08  3.364E+03  3.996E-01  1.593E-12  8.419E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.176E+06  0.282E-03  0.689E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 640  8.185E+00  7.055E-01 5.97202026E-01   7.61431099E-05   0.000E+00  1.852E+15  1.852E+15  0.000E+00  3.891E+04  3.891E+04  1.428E+11  1.274E+08  3.804E+03  3.996E-01  1.725E-12  9.520E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.172E+06  0.273E-03  0.655E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 641  8.240E+00  7.077E-01 5.97202026E-01   7.61431100E-05   0.000E+00  1.845E+15  1.845E+15  0.000E+00  3.911E+04  3.911E+04  1.416E+11  1.161E+08  4.281E+03  3.996E-01  1.669E-12  1.071E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.169E+06  0.266E-03  0.624E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 642  8.305E+00  7.098E-01 5.97202026E-01   7.61431100E-05   0.000E+00  1.838E+15  1.838E+15  0.000E+00  3.932E+04  3.932E+04  1.403E+11  1.059E+08  4.856E+03  3.996E-01  1.433E-12  1.215E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.166E+06  0.258E-03  0.595E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 643  8.373E+00  7.121E-01 5.97202026E-01   7.61431101E-05   0.000E+00  1.831E+15  1.831E+15  0.000E+00  3.957E+04  3.957E+04  1.388E+11  9.540E+07  5.573E+03  3.996E-01  1.427E-12  1.394E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.162E+06  0.250E-03  0.563E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 644  8.442E+00  7.146E-01 5.97202026E-01   7.61431101E-05   0.000E+00  1.822E+15  1.822E+15  0.000E+00  3.983E+04  3.983E+04  1.372E+11  8.562E+07  6.415E+03  3.997E-01  1.472E-12  1.605E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.158E+06  0.241E-03  0.530E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 645  8.504E+00  7.171E-01 5.97202026E-01   7.61431102E-05   0.000E+00  1.814E+15  1.814E+15  0.000E+00  4.009E+04  4.009E+04  1.357E+11  7.689E+07  7.332E+03  3.997E-01  1.589E-12  1.834E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.154E+06  0.232E-03  0.499E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 646  8.559E+00  7.192E-01 5.97202026E-01   7.61431102E-05   0.000E+00  1.806E+15  1.806E+15  0.000E+00  4.034E+04  4.034E+04  1.343E+11  6.988E+07  8.252E+03  3.997E-01  1.617E-12  2.065E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.151E+06  0.225E-03  0.472E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 647  8.609E+00  7.211E-01 5.97202026E-01   7.61431103E-05   0.000E+00  1.799E+15  1.799E+15  0.000E+00  4.056E+04  4.056E+04  1.331E+11  6.432E+07  9.157E+03  3.997E-01  1.582E-12  2.291E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.148E+06  0.218E-03  0.449E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 648  8.662E+00  7.228E-01 5.97202026E-01   7.61431103E-05   0.000E+00  1.779E+15  1.779E+15  0.000E+00  4.056E+04  4.056E+04  1.316E+11  5.982E+07  1.012E+04  3.940E-01  1.369E-12  2.568E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.145E+06  0.212E-03  0.429E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 649  8.748E+00  7.246E-01 5.97202026E-01   7.61431103E-05   0.000E+00  1.756E+15  1.756E+15  0.000E+00  4.062E+04  4.062E+04  1.297E+11  5.264E+07  1.148E+04  3.874E-01  9.502E-13  2.963E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.142E+06  0.207E-03  0.408E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 650  8.802E+00  7.274E-01 5.97202026E-01   7.61431104E-05   0.000E+00  1.745E+15  1.745E+15  0.000E+00  4.089E+04  4.089E+04  1.280E+11  4.706E+07  1.295E+04  3.857E-01  1.681E-12  3.356E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.138E+06  0.197E-03  0.377E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 651  8.884E+00  7.291E-01 5.97202026E-01   7.61431105E-05   0.000E+00  1.733E+15  1.733E+15  0.000E+00  4.115E+04  4.115E+04  1.264E+11  4.402E+07  1.446E+04  3.838E-01  1.086E-12  3.768E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.135E+06  0.191E-03  0.358E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 652  8.940E+00  7.316E-01 5.97202026E-01   7.61431105E-05   0.000E+00  1.722E+15  1.722E+15  0.000E+00  4.142E+04  4.142E+04  1.247E+11  4.000E+07  1.611E+04  3.817E-01  1.537E-12  4.221E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.131E+06  0.182E-03  0.330E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 653  9.000E+00  7.333E-01 5.97202026E-01   7.61431105E-05   0.000E+00  1.712E+15  1.712E+15  0.000E+00  4.165E+04  4.165E+04  1.233E+11  3.764E+07  1.757E+04  3.796E-01  1.288E-12  4.627E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.129E+06  0.176E-03  0.313E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 654  9.091E+00  7.351E-01 5.97202026E-01   7.61431106E-05   0.000E+00  1.698E+15  1.698E+15  0.000E+00  4.195E+04  4.195E+04  1.214E+11  3.535E+07  1.953E+04  3.765E-01  8.642E-13  5.188E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.126E+06  0.170E-03  0.295E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 655  9.152E+00  7.377E-01 5.97202026E-01   7.61431106E-05   0.000E+00  1.683E+15  1.683E+15  0.000E+00  4.225E+04  4.225E+04  1.195E+11  3.242E+07  2.159E+04  3.731E-01  1.434E-12  5.788E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.121E+06  0.160E-03  0.269E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 656  9.228E+00  7.394E-01 5.97202026E-01   7.61431107E-05   0.000E+00  1.670E+15  1.670E+15  0.000E+00  4.252E+04  4.252E+04  1.178E+11  3.079E+07  2.346E+04  3.696E-01  1.076E-12  6.347E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.119E+06  0.154E-03  0.253E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 657  9.273E+00  7.415E-01 5.97202026E-01   7.61431107E-05   0.000E+00  1.658E+15  1.658E+15  0.000E+00  4.276E+04  4.276E+04  1.163E+11  2.901E+07  2.518E+04  3.663E-01  1.550E-12  6.873E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.115E+06  0.147E-03  0.234E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 658  9.325E+00  7.426E-01 5.97202026E-01   7.61431108E-05   0.000E+00  1.648E+15  1.648E+15  0.000E+00  4.295E+04  4.295E+04  1.151E+11  2.804E+07  2.661E+04  3.634E-01  1.109E-12  7.324E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.113E+06  0.143E-03  0.223E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 659  9.378E+00  7.440E-01 5.97202026E-01   7.61431108E-05   0.000E+00  1.637E+15  1.637E+15  0.000E+00  4.316E+04  4.316E+04  1.138E+11  2.697E+07  2.818E+04  3.600E-01  1.002E-12  7.828E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.111E+06  0.138E-03  0.211E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 660  9.429E+00  7.453E-01 5.97202026E-01   7.61431108E-05   0.000E+00  1.626E+15  1.626E+15  0.000E+00  4.337E+04  4.337E+04  1.125E+11  2.603E+07  2.971E+04  3.566E-01  1.059E-12  8.333E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.109E+06  0.133E-03  0.199E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 661  9.476E+00  7.466E-01 5.97202026E-01   7.61431109E-05   0.000E+00  1.616E+15  1.616E+15  0.000E+00  4.357E+04  4.357E+04  1.113E+11  2.524E+07  3.118E+04  3.532E-01  1.060E-12  8.829E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.107E+06  0.129E-03  0.189E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 662  9.519E+00  7.477E-01 5.97202026E-01   7.61431109E-05   0.000E+00  1.607E+15  1.607E+15  0.000E+00  4.376E+04  4.376E+04  1.102E+11  2.454E+07  3.255E+04  3.499E-01  1.085E-12  9.303E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.105E+06  0.124E-03  0.179E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 663  9.575E+00  7.487E-01 5.97202026E-01   7.61431109E-05   0.000E+00  1.597E+15  1.597E+15  0.000E+00  4.396E+04  4.396E+04  1.089E+11  2.397E+07  3.409E+04  3.464E-01  8.146E-13  9.843E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.103E+06  0.121E-03  0.171E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 664  9.641E+00  7.500E-01 5.97202026E-01   7.61431110E-05   0.000E+00  1.584E+15  1.584E+15  0.000E+00  4.423E+04  4.423E+04  1.074E+11  2.324E+07  3.609E+04  3.419E-01  7.863E-13  1.056E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.101E+06  0.116E-03  0.161E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 665  9.687E+00  7.515E-01 5.97202026E-01   7.61431110E-05   0.000E+00  1.573E+15  1.573E+15  0.000E+00  4.449E+04  4.449E+04  1.061E+11  2.244E+07  3.801E+04  3.378E-01  1.161E-12  1.125E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.983E+05  0.111E-03  0.149E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 666  9.757E+00  7.525E-01 5.97202026E-01   7.61431110E-05   0.000E+00  1.562E+15  1.562E+15  0.000E+00  4.477E+04  4.477E+04  1.047E+11  2.194E+07  4.003E+04  3.337E-01  7.289E-13  1.199E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.966E+05  0.107E-03  0.141E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 667  9.805E+00  7.539E-01 5.97202026E-01   7.61431111E-05   0.000E+00  1.551E+15  1.551E+15  0.000E+00  4.508E+04  4.508E+04  1.032E+11  2.127E+07  4.217E+04  3.297E-01  1.058E-12  1.279E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.940E+05  0.101E-03  0.130E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 668  9.845E+00  7.549E-01 5.97202026E-01   7.61431111E-05   0.000E+00  1.544E+15  1.544E+15  0.000E+00  4.533E+04  4.533E+04  1.022E+11  2.086E+07  4.385E+04  3.269E-01  1.102E-12  1.341E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.922E+05  0.976E-04  0.123E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 669  9.926E+00  7.557E-01 5.97202026E-01   7.61431111E-05   0.000E+00  1.534E+15  1.534E+15  0.000E+00  4.571E+04  4.571E+04  1.007E+11  2.054E+07  4.632E+04  3.235E-01  5.349E-13  1.432E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.908E+05  0.946E-04  0.117E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 670  9.986E+00  7.572E-01 5.97202026E-01   7.61431112E-05   0.000E+00  1.524E+15  1.524E+15  0.000E+00  4.619E+04  4.619E+04  9.900E+10  1.995E+07  4.943E+04  3.200E-01  8.796E-13  1.544E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.880E+05  0.888E-04  0.106E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 671  1.004E+01  7.583E-01 5.97202026E-01   7.61431112E-05   0.000E+00  1.518E+15  1.518E+15  0.000E+00  4.660E+04  4.660E+04  9.769E+10  1.957E+07  5.205E+04  3.179E-01  9.805E-13  1.637E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.859E+05  0.846E-04  0.989E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 672  1.009E+01  7.592E-01 5.97202026E-01   7.61431113E-05   0.000E+00  1.512E+15  1.512E+15  0.000E+00  4.705E+04  4.705E+04  9.641E+10  1.930E+07  5.479E+04  3.164E-01  7.350E-13  1.732E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.842E+05  0.812E-04  0.930E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 673  1.014E+01  7.602E-01 5.97202026E-01   7.61431113E-05   0.000E+00  1.508E+15  1.508E+15  0.000E+00  4.753E+04  4.753E+04  9.515E+10  1.904E+07  5.772E+04  3.155E-01  8.131E-13  1.829E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.824E+05  0.775E-04  0.866E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 674  1.021E+01  7.610E-01 5.97202026E-01   7.61431113E-05   0.000E+00  1.504E+15  1.504E+15  0.000E+00  4.816E+04  4.816E+04  9.367E+10  1.884E+07  6.157E+04  3.153E-01  5.459E-13  1.952E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.808E+05  0.744E-04  0.815E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 675  1.028E+01  7.621E-01 5.97202026E-01   7.61431113E-05   0.000E+00  1.501E+15  1.501E+15  0.000E+00  4.896E+04  4.896E+04  9.195E+10  1.855E+07  6.665E+04  3.162E-01  6.742E-13  2.108E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.784E+05  0.698E-04  0.741E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 676  1.032E+01  7.631E-01 5.97202026E-01   7.61431114E-05   0.000E+00  1.499E+15  1.499E+15  0.000E+00  4.965E+04  4.965E+04  9.060E+10  1.831E+07  7.118E+04  3.177E-01  9.808E-13  2.241E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.763E+05  0.659E-04  0.679E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 677  1.036E+01  7.637E-01 5.97202026E-01   7.61431114E-05   0.000E+00  1.499E+15  1.499E+15  0.000E+00  5.024E+04  5.024E+04  8.951E+10  1.815E+07  7.521E+04  3.195E-01  7.306E-13  2.354E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.749E+05  0.635E-04  0.642E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 678  1.040E+01  7.644E-01 5.97202026E-01   7.61431114E-05   0.000E+00  1.499E+15  1.499E+15  0.000E+00  5.082E+04  5.082E+04  8.850E+10  1.799E+07  7.936E+04  3.216E-01  7.103E-13  2.468E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.735E+05  0.611E-04  0.605E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 679  1.046E+01  7.648E-01 5.97202026E-01   7.61431115E-05   0.000E+00  1.500E+15  1.500E+15  0.000E+00  5.157E+04  5.157E+04  8.724E+10  1.784E+07  8.507E+04  3.248E-01  4.453E-13  2.619E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.724E+05  0.592E-04  0.576E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 680  1.050E+01  7.656E-01 5.97202026E-01   7.61431115E-05   0.000E+00  1.501E+15  1.501E+15  0.000E+00  5.239E+04  5.239E+04  8.594E+10  1.756E+07  9.170E+04  3.286E-01  7.373E-13  2.790E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.704E+05  0.560E-04  0.530E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 681  1.056E+01  7.661E-01 5.97202026E-01   7.61431115E-05   0.000E+00  1.502E+15  1.502E+15  0.000E+00  5.329E+04  5.329E+04  8.456E+10  1.734E+07  9.978E+04  3.332E-01  4.541E-13  2.994E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.692E+05  0.541E-04  0.503E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 682  1.060E+01  7.669E-01 5.97202026E-01   7.61431115E-05   0.000E+00  1.503E+15  1.503E+15  0.000E+00  5.430E+04  5.430E+04  8.305E+10  1.689E+07  1.100E+05  3.386E-01  6.068E-13  3.247E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.672E+05  0.511E-04  0.460E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 683  1.065E+01  7.674E-01 5.97202026E-01   7.61431115E-05   0.000E+00  1.504E+15  1.504E+15  0.000E+00  5.522E+04  5.522E+04  8.169E+10  1.648E+07  1.205E+05  3.437E-01  5.590E-13  3.505E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.657E+05  0.489E-04  0.430E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 684  1.069E+01  7.680E-01 5.97202026E-01   7.61431116E-05   0.000E+00  1.503E+15  1.503E+15  0.000E+00  5.609E+04  5.609E+04  8.042E+10  1.598E+07  1.315E+05  3.484E-01  5.926E-13  3.776E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.641E+05  0.467E-04  0.401E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 685  1.073E+01  7.684E-01 5.97202026E-01   7.61431116E-05   0.000E+00  1.502E+15  1.502E+15  0.000E+00  5.689E+04  5.689E+04  7.923E+10  1.554E+07  1.431E+05  3.526E-01  5.014E-13  4.060E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.628E+05  0.450E-04  0.378E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 686  1.077E+01  7.688E-01 5.97202026E-01   7.61431116E-05   0.000E+00  1.500E+15  1.500E+15  0.000E+00  5.771E+04  5.771E+04  7.800E+10  1.500E+07  1.568E+05  3.567E-01  4.675E-13  4.397E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.615E+05  0.433E-04  0.356E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 687  1.081E+01  7.693E-01 5.97202026E-01   7.61431116E-05   0.000E+00  1.497E+15  1.497E+15  0.000E+00  5.854E+04  5.854E+04  7.673E+10  1.439E+07  1.727E+05  3.605E-01  4.591E-13  4.791E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.601E+05  0.416E-04  0.334E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 688  1.085E+01  7.697E-01 5.97202026E-01   7.61431116E-05   0.000E+00  1.493E+15  1.493E+15  0.000E+00  5.937E+04  5.937E+04  7.543E+10  1.373E+07  1.910E+05  3.639E-01  4.325E-13  5.248E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.587E+05  0.400E-04  0.314E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 689  1.090E+01  7.700E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.486E+15  1.486E+15  0.000E+00  6.027E+04  6.027E+04  7.397E+10  1.303E+07  2.140E+05  3.669E-01  3.728E-13  5.832E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.574E+05  0.384E-04  0.294E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 690  1.093E+01  7.705E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.478E+15  1.478E+15  0.000E+00  6.110E+04  6.110E+04  7.258E+10  1.218E+07  2.386E+05  3.691E-01  5.006E-13  6.464E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.557E+05  0.366E-04  0.272E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 691  1.097E+01  7.708E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.470E+15  1.470E+15  0.000E+00  6.184E+04  6.184E+04  7.131E+10  1.155E+07  2.638E+05  3.703E-01  3.951E-13  7.125E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.545E+05  0.353E-04  0.256E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 692  1.100E+01  7.712E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.460E+15  1.460E+15  0.000E+00  6.253E+04  6.253E+04  7.007E+10  1.082E+07  2.910E+05  3.708E-01  4.330E-13  7.848E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.531E+05  0.338E-04  0.239E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 693  1.103E+01  7.714E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.452E+15  1.452E+15  0.000E+00  6.309E+04  6.309E+04  6.902E+10  1.025E+07  3.158E+05  3.707E-01  4.368E-13  8.519E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.520E+05  0.327E-04  0.226E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 694  1.107E+01  7.717E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.440E+15  1.440E+15  0.000E+00  6.373E+04  6.373E+04  6.780E+10  9.763E+06  3.463E+05  3.699E-01  2.863E-13  9.361E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.511E+05  0.316E-04  0.215E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 695  1.111E+01  7.720E-01 5.97202026E-01   7.61431117E-05   0.000E+00  1.426E+15  1.426E+15  0.000E+00  6.445E+04  6.445E+04  6.636E+10  9.111E+06  3.846E+05  3.682E-01  3.272E-13  1.045E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.497E+05  0.302E-04  0.200E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 696  1.114E+01  7.723E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.413E+15  1.413E+15  0.000E+00  6.504E+04  6.504E+04  6.516E+10  8.523E+06  4.188E+05  3.660E-01  4.569E-13  1.144E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.483E+05  0.289E-04  0.185E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 697  1.117E+01  7.725E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.401E+15  1.401E+15  0.000E+00  6.552E+04  6.552E+04  6.414E+10  8.144E+06  4.489E+05  3.636E-01  3.515E-13  1.234E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.474E+05  0.279E-04  0.176E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 698  1.121E+01  7.728E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.387E+15  1.387E+15  0.000E+00  6.605E+04  6.605E+04  6.300E+10  7.772E+06  4.832E+05  3.604E-01  2.773E-13  1.341E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.464E+05  0.270E-04  0.166E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 699  1.124E+01  7.730E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.372E+15  1.372E+15  0.000E+00  6.659E+04  6.659E+04  6.179E+10  7.377E+06  5.195E+05  3.562E-01  3.121E-13  1.458E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.453E+05  0.258E-04  0.155E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 700  1.127E+01  7.732E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.357E+15  1.357E+15  0.000E+00  6.706E+04  6.706E+04  6.070E+10  7.054E+06  5.514E+05  3.519E-01  3.476E-13  1.567E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.442E+05  0.248E-04  0.145E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 701  1.131E+01  7.734E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.339E+15  1.339E+15  0.000E+00  6.758E+04  6.758E+04  5.946E+10  6.816E+06  5.854E+05  3.462E-01  2.275E-13  1.691E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.434E+05  0.239E-04  0.137E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 702  1.134E+01  7.737E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.322E+15  1.322E+15  0.000E+00  6.808E+04  6.808E+04  5.824E+10  6.520E+06  6.176E+05  3.399E-01  3.595E-13  1.817E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.420E+05  0.226E-04  0.126E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 703  1.137E+01  7.739E-01 5.97202026E-01   7.61431118E-05   0.000E+00  1.307E+15  1.307E+15  0.000E+00  6.847E+04  6.847E+04  5.725E+10  6.359E+06  6.408E+05  3.343E-01  3.086E-13  1.917E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.412E+05  0.218E-04  0.118E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 704  1.140E+01  7.740E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.291E+15  1.291E+15  0.000E+00  6.886E+04  6.886E+04  5.627E+10  6.223E+06  6.614E+05  3.282E-01  2.744E-13  2.015E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.404E+05  0.209E-04  0.111E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 705  1.143E+01  7.742E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.277E+15  1.277E+15  0.000E+00  6.921E+04  6.921E+04  5.536E+10  6.118E+06  6.776E+05  3.222E-01  2.863E-13  2.103E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.395E+05  0.201E-04  0.104E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 706  1.146E+01  7.743E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.262E+15  1.262E+15  0.000E+00  6.957E+04  6.957E+04  5.443E+10  6.055E+06  6.902E+05  3.157E-01  2.313E-13  2.186E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.388E+05  0.194E-04  0.988E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 707  1.149E+01  7.745E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.244E+15  1.244E+15  0.000E+00  7.000E+04  7.000E+04  5.333E+10  6.015E+06  7.001E+05  3.076E-01  2.114E-13  2.276E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.380E+05  0.185E-04  0.922E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 708  1.152E+01  7.747E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.229E+15  1.229E+15  0.000E+00  7.040E+04  7.040E+04  5.236E+10  6.016E+06  7.051E+05  3.002E-01  3.282E-13  2.349E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.370E+05  0.175E-04  0.847E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 709  1.154E+01  7.748E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.216E+15  1.216E+15  0.000E+00  7.074E+04  7.074E+04  5.156E+10  6.044E+06  7.058E+05  2.940E-01  2.462E-13  2.400E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.364E+05  0.169E-04  0.801E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 710  1.157E+01  7.749E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.202E+15  1.202E+15  0.000E+00  7.113E+04  7.113E+04  5.071E+10  6.100E+06  7.035E+05  2.874E-01  2.194E-13  2.448E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.357E+05  0.162E-04  0.753E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 711  1.161E+01  7.751E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.188E+15  1.188E+15  0.000E+00  7.160E+04  7.160E+04  4.976E+10  6.191E+06  6.965E+05  2.799E-01  1.931E-13  2.488E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.350E+05  0.154E-04  0.703E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 712  1.163E+01  7.752E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.175E+15  1.175E+15  0.000E+00  7.203E+04  7.203E+04  4.895E+10  6.361E+06  6.875E+05  2.737E-01  3.330E-13  2.512E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.342E+05  0.146E-04  0.647E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 713  1.166E+01  7.753E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.164E+15  1.164E+15  0.000E+00  7.250E+04  7.250E+04  4.817E+10  6.487E+06  6.750E+05  2.678E-01  1.728E-13  2.520E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.337E+05  0.141E-04  0.616E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 714  1.168E+01  7.754E-01 5.97202026E-01   7.61431119E-05   0.000E+00  1.154E+15  1.154E+15  0.000E+00  7.299E+04  7.299E+04  4.742E+10  6.756E+06  6.612E+05  2.623E-01  3.046E-13  2.521E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.330E+05  0.133E-04  0.567E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 715  1.171E+01  7.755E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.144E+15  1.144E+15  0.000E+00  7.350E+04  7.350E+04  4.671E+10  6.932E+06  6.459E+05  2.573E-01  1.669E-13  2.510E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.326E+05  0.129E-04  0.541E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 716  1.173E+01  7.756E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.135E+15  1.135E+15  0.000E+00  7.410E+04  7.410E+04  4.595E+10  7.281E+06  6.281E+05  2.521E-01  2.193E-13  2.492E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.319E+05  0.122E-04  0.499E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 717  1.176E+01  7.757E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.127E+15  1.127E+15  0.000E+00  7.471E+04  7.471E+04  4.526E+10  7.581E+06  6.104E+05  2.476E-01  1.929E-13  2.465E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.314E+05  0.117E-04  0.470E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 718  1.178E+01  7.758E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.120E+15  1.120E+15  0.000E+00  7.530E+04  7.530E+04  4.463E+10  7.988E+06  5.933E+05  2.438E-01  2.503E-13  2.434E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.308E+05  0.111E-04  0.437E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 719  1.180E+01  7.758E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.114E+15  1.114E+15  0.000E+00  7.588E+04  7.588E+04  4.406E+10  8.308E+06  5.766E+05  2.404E-01  1.721E-13  2.398E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.305E+05  0.107E-04  0.416E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 720  1.182E+01  7.759E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.108E+15  1.108E+15  0.000E+00  7.658E+04  7.658E+04  4.342E+10  8.765E+06  5.571E+05  2.368E-01  1.649E-13  2.352E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.300E+05  0.102E-04  0.390E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 721  1.185E+01  7.760E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.103E+15  1.103E+15  0.000E+00  7.735E+04  7.735E+04  4.277E+10  9.298E+06  5.367E+05  2.334E-01  1.787E-13  2.299E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.295E+05  0.976E-05  0.365E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 722  1.186E+01  7.760E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.099E+15  1.099E+15  0.000E+00  7.798E+04  7.798E+04  4.227E+10  9.907E+06  5.207E+05  2.309E-01  2.729E-13  2.255E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.291E+05  0.929E-05  0.341E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 723  1.188E+01  7.761E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.095E+15  1.095E+15  0.000E+00  7.862E+04  7.862E+04  4.179E+10  1.028E+07  5.052E+05  2.286E-01  1.357E-13  2.210E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.288E+05  0.904E-05  0.328E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 724  1.190E+01  7.761E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.091E+15  1.091E+15  0.000E+00  7.943E+04  7.943E+04  4.120E+10  1.096E+07  4.863E+05  2.258E-01  1.566E-13  2.153E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.284E+05  0.862E-05  0.308E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 725  1.192E+01  7.762E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.087E+15  1.087E+15  0.000E+00  8.014E+04  8.014E+04  4.071E+10  1.167E+07  4.705E+05  2.236E-01  2.096E-13  2.104E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.280E+05  0.823E-05  0.289E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 726  1.194E+01  7.762E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.084E+15  1.084E+15  0.000E+00  8.089E+04  8.089E+04  4.021E+10  1.224E+07  4.543E+05  2.215E-01  1.314E-13  2.051E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.277E+05  0.796E-05  0.276E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 727  1.196E+01  7.763E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.081E+15  1.081E+15  0.000E+00  8.178E+04  8.178E+04  3.965E+10  1.312E+07  4.361E+05  2.190E-01  1.539E-13  1.991E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.272E+05  0.759E-05  0.258E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 728  1.198E+01  7.763E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.078E+15  1.078E+15  0.000E+00  8.269E+04  8.269E+04  3.910E+10  1.402E+07  4.182E+05  2.167E-01  1.437E-13  1.930E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.269E+05  0.725E-05  0.242E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 729  1.201E+01  7.764E-01 5.97202026E-01   7.61431120E-05   0.000E+00  1.074E+15  1.074E+15  0.000E+00  8.370E+04  8.370E+04  3.850E+10  1.507E+07  3.991E+05  2.141E-01  1.320E-13  1.864E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.265E+05  0.690E-05  0.226E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 730  1.203E+01  7.764E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.070E+15  1.070E+15  0.000E+00  8.484E+04  8.484E+04  3.785E+10  1.635E+07  3.784E+05  2.112E-01  1.297E-13  1.791E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.260E+05  0.653E-05  0.210E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 731  1.205E+01  7.765E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.067E+15  1.067E+15  0.000E+00  8.584E+04  8.584E+04  3.730E+10  1.789E+07  3.611E+05  2.088E-01  1.919E-13  1.730E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.256E+05  0.614E-05  0.193E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 732  1.207E+01  7.765E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.064E+15  1.064E+15  0.000E+00  8.686E+04  8.686E+04  3.675E+10  1.899E+07  3.441E+05  2.062E-01  1.075E-13  1.669E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.253E+05  0.590E-05  0.183E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 733  1.209E+01  7.765E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.061E+15  1.061E+15  0.000E+00  8.789E+04  8.789E+04  3.621E+10  2.082E+07  3.276E+05  2.036E-01  1.686E-13  1.610E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.248E+05  0.554E-05  0.168E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 734  1.212E+01  7.766E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.057E+15  1.057E+15  0.000E+00  8.901E+04  8.901E+04  3.563E+10  2.211E+07  3.104E+05  2.006E-01  9.703E-14  1.547E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.246E+05  0.532E-05  0.159E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 735  1.214E+01  7.766E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.053E+15  1.053E+15  0.000E+00  9.023E+04  9.023E+04  3.502E+10  2.453E+07  2.926E+05  1.974E-01  1.466E-13  1.482E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.241E+05  0.495E-05  0.144E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 736  1.216E+01  7.767E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.050E+15  1.050E+15  0.000E+00  9.132E+04  9.132E+04  3.449E+10  2.642E+07  2.772E+05  1.944E-01  1.186E-13  1.426E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.238E+05  0.471E-05  0.135E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 737  1.218E+01  7.767E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.046E+15  1.046E+15  0.000E+00  9.253E+04  9.253E+04  3.392E+10  2.877E+07  2.609E+05  1.911E-01  1.067E-13  1.365E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.234E+05  0.444E-05  0.125E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 738  1.220E+01  7.767E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.043E+15  1.043E+15  0.000E+00  9.366E+04  9.366E+04  3.340E+10  3.148E+07  2.462E+05  1.880E-01  1.295E-13  1.310E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.230E+05  0.417E-05  0.115E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 739  1.222E+01  7.767E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.039E+15  1.039E+15  0.000E+00  9.480E+04  9.481E+04  3.289E+10  3.396E+07  2.321E+05  1.849E-01  1.009E-13  1.255E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.227E+05  0.397E-05  0.107E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 740  1.224E+01  7.768E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.036E+15  1.036E+15  0.000E+00  9.591E+04  9.591E+04  3.241E+10  3.719E+07  2.191E+05  1.819E-01  1.278E-13  1.204E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.224E+05  0.373E-05  0.989E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 741  1.226E+01  7.768E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.033E+15  1.033E+15  0.000E+00  9.698E+04  9.698E+04  3.197E+10  3.990E+07  2.072E+05  1.791E-01  9.873E-14  1.157E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.221E+05  0.356E-05  0.929E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 742  1.228E+01  7.768E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.030E+15  1.030E+15  0.000E+00  9.821E+04  9.821E+04  3.147E+10  4.345E+07  1.944E+05  1.759E-01  8.710E-14  1.105E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.218E+05  0.336E-05  0.862E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 743  1.229E+01  7.768E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.028E+15  1.028E+15  0.000E+00  9.923E+04  9.923E+04  3.108E+10  4.762E+07  1.844E+05  1.733E-01  1.583E-13  1.064E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.215E+05  0.316E-05  0.795E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 744  1.231E+01  7.768E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.026E+15  1.026E+15  0.000E+00  1.002E+05  1.002E+05  3.070E+10  5.024E+07  1.749E+05  1.709E-01  7.721E-14  1.024E+06  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.213E+05  0.305E-05  0.759E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 745  1.233E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.023E+15  1.023E+15  0.000E+00  1.015E+05  1.015E+05  3.023E+10  5.510E+07  1.637E+05  1.678E-01  8.283E-14  9.750E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.210E+05  0.287E-05  0.702E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 746  1.235E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.021E+15  1.021E+15  0.000E+00  1.028E+05  1.028E+05  2.979E+10  6.035E+07  1.532E+05  1.650E-01  9.394E-14  9.286E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.207E+05  0.271E-05  0.650E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 747  1.237E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.019E+15  1.019E+15  0.000E+00  1.041E+05  1.041E+05  2.936E+10  6.607E+07  1.431E+05  1.622E-01  8.692E-14  8.825E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.205E+05  0.256E-05  0.603E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 748  1.238E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.018E+15  1.018E+15  0.000E+00  1.054E+05  1.054E+05  2.897E+10  7.278E+07  1.344E+05  1.597E-01  1.047E-13  8.414E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.202E+05  0.241E-05  0.558E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 749  1.240E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.016E+15  1.016E+15  0.000E+00  1.066E+05  1.066E+05  2.861E+10  7.858E+07  1.265E+05  1.574E-01  7.597E-14  8.033E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.200E+05  0.230E-05  0.526E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 750  1.242E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.015E+15  1.015E+15  0.000E+00  1.081E+05  1.081E+05  2.817E+10  8.601E+07  1.171E+05  1.547E-01  6.342E-14  7.568E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.198E+05  0.218E-05  0.490E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 751  1.244E+01  7.769E-01 5.97202026E-01   7.61431121E-05   0.000E+00  1.014E+15  1.014E+15  0.000E+00  1.098E+05  1.098E+05  2.769E+10  9.732E+07  1.074E+05  1.517E-01  7.858E-14  7.078E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.195E+05  0.203E-05  0.446E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 752  1.246E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.013E+15  1.013E+15  0.000E+00  1.116E+05  1.116E+05  2.724E+10  1.093E+08  9.874E+04  1.490E-01  7.988E-14  6.627E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.192E+05  0.189E-05  0.408E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 753  1.248E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.013E+15  1.013E+15  0.000E+00  1.132E+05  1.132E+05  2.682E+10  1.230E+08  9.109E+04  1.465E-01  7.604E-14  6.217E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.189E+05  0.177E-05  0.374E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 754  1.250E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.012E+15  1.012E+15  0.000E+00  1.149E+05  1.149E+05  2.644E+10  1.371E+08  8.427E+04  1.442E-01  7.408E-14  5.843E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.187E+05  0.166E-05  0.346E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 755  1.251E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.012E+15  1.012E+15  0.000E+00  1.166E+05  1.166E+05  2.605E+10  1.532E+08  7.783E+04  1.420E-01  6.769E-14  5.481E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.185E+05  0.156E-05  0.319E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 756  1.253E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.013E+15  1.013E+15  0.000E+00  1.182E+05  1.182E+05  2.571E+10  1.717E+08  7.244E+04  1.401E-01  8.416E-14  5.170E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.183E+05  0.147E-05  0.295E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 757  1.254E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.013E+15  1.013E+15  0.000E+00  1.197E+05  1.197E+05  2.540E+10  1.878E+08  6.760E+04  1.384E-01  6.071E-14  4.886E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.181E+05  0.140E-05  0.277E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 758  1.256E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.014E+15  1.014E+15  0.000E+00  1.214E+05  1.214E+05  2.505E+10  2.091E+08  6.255E+04  1.365E-01  6.084E-14  4.583E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.179E+05  0.132E-05  0.257E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 759  1.257E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.014E+15  1.014E+15  0.000E+00  1.228E+05  1.228E+05  2.479E+10  2.344E+08  5.881E+04  1.350E-01  9.987E-14  4.355E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.177E+05  0.124E-05  0.238E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 760  1.258E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.015E+15  1.015E+15  0.000E+00  1.243E+05  1.243E+05  2.451E+10  2.493E+08  5.501E+04  1.336E-01  4.274E-14  4.119E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.176E+05  0.120E-05  0.229E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 761  1.259E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.016E+15  1.016E+15  0.000E+00  1.258E+05  1.258E+05  2.422E+10  2.839E+08  5.140E+04  1.321E-01  8.271E-14  3.892E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.174E+05  0.113E-05  0.210E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 762  1.261E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.017E+15  1.017E+15  0.000E+00  1.274E+05  1.274E+05  2.396E+10  3.032E+08  4.815E+04  1.307E-01  4.706E-14  3.684E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.173E+05  0.109E-05  0.201E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 763  1.262E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.018E+15  1.018E+15  0.000E+00  1.293E+05  1.293E+05  2.363E+10  3.430E+08  4.437E+04  1.290E-01  5.283E-14  3.438E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.171E+05  0.102E-05  0.186E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 764  1.263E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.019E+15  1.019E+15  0.000E+00  1.307E+05  1.307E+05  2.339E+10  3.846E+08  4.181E+04  1.279E-01  9.456E-14  3.269E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.169E+05  0.963E-06  0.172E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 765  1.264E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.021E+15  1.021E+15  0.000E+00  1.323E+05  1.323E+05  2.315E+10  4.080E+08  3.923E+04  1.267E-01  3.594E-14  3.097E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.168E+05  0.935E-06  0.166E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 766  1.266E+01  7.770E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.022E+15  1.022E+15  0.000E+00  1.345E+05  1.345E+05  2.281E+10  4.632E+08  3.594E+04  1.251E-01  4.379E-14  2.873E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.166E+05  0.877E-06  0.153E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 767  1.267E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.024E+15  1.024E+15  0.000E+00  1.362E+05  1.362E+05  2.255E+10  5.274E+08  3.355E+04  1.239E-01  8.640E-14  2.708E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.164E+05  0.823E-06  0.141E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 768  1.268E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.026E+15  1.026E+15  0.000E+00  1.381E+05  1.381E+05  2.228E+10  5.672E+08  3.113E+04  1.226E-01  3.555E-14  2.539E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.164E+05  0.794E-06  0.135E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 769  1.270E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.027E+15  1.027E+15  0.000E+00  1.402E+05  1.402E+05  2.198E+10  6.577E+08  2.860E+04  1.212E-01  5.414E-14  2.359E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.162E+05  0.739E-06  0.124E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 770  1.271E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.029E+15  1.029E+15  0.000E+00  1.421E+05  1.421E+05  2.173E+10  7.282E+08  2.663E+04  1.201E-01  4.759E-14  2.217E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.160E+05  0.704E-06  0.116E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 771  1.272E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.031E+15  1.031E+15  0.000E+00  1.441E+05  1.441E+05  2.146E+10  8.123E+08  2.466E+04  1.190E-01  4.147E-14  2.073E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.159E+05  0.669E-06  0.109E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 772  1.273E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.033E+15  1.033E+15  0.000E+00  1.463E+05  1.463E+05  2.119E+10  9.137E+08  2.271E+04  1.178E-01  3.874E-14  1.928E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.157E+05  0.633E-06  0.101E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 773  1.275E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.035E+15  1.035E+15  0.000E+00  1.486E+05  1.486E+05  2.089E+10  1.037E+09  2.078E+04  1.165E-01  4.155E-14  1.783E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.156E+05  0.597E-06  0.942E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 774  1.276E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.037E+15  1.037E+15  0.000E+00  1.513E+05  1.513E+05  2.057E+10  1.191E+09  1.887E+04  1.152E-01  3.711E-14  1.637E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.154E+05  0.560E-06  0.869E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 775  1.278E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.040E+15  1.040E+15  0.000E+00  1.542E+05  1.542E+05  2.023E+10  1.384E+09  1.697E+04  1.139E-01  3.759E-14  1.490E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.152E+05  0.523E-06  0.797E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 776  1.279E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.043E+15  1.043E+15  0.000E+00  1.575E+05  1.575E+05  1.986E+10  1.633E+09  1.511E+04  1.125E-01  3.421E-14  1.343E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.150E+05  0.485E-06  0.725E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 777  1.281E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.046E+15  1.046E+15  0.000E+00  1.612E+05  1.612E+05  1.946E+10  1.964E+09  1.326E+04  1.110E-01  3.180E-14  1.195E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.148E+05  0.447E-06  0.653E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 778  1.282E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.048E+15  1.048E+15  0.000E+00  1.643E+05  1.643E+05  1.914E+10  2.416E+09  1.192E+04  1.098E-01  5.311E-14  1.086E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.146E+05  0.408E-06  0.582E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 779  1.283E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.050E+15  1.050E+15  0.000E+00  1.666E+05  1.666E+05  1.890E+10  2.709E+09  1.102E+04  1.090E-01  3.662E-14  1.011E+05  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.145E+05  0.389E-06  0.547E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 780  1.284E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.051E+15  1.051E+15  0.000E+00  1.691E+05  1.691E+05  1.866E+10  3.063E+09  1.012E+04  1.081E-01  3.430E-14  9.366E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.144E+05  0.369E-06  0.512E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 781  1.285E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.053E+15  1.053E+15  0.000E+00  1.718E+05  1.718E+05  1.839E+10  3.497E+09  9.238E+03  1.072E-01  2.906E-14  8.617E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.143E+05  0.349E-06  0.476E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 782  1.287E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.055E+15  1.055E+15  0.000E+00  1.748E+05  1.748E+05  1.811E+10  4.039E+09  8.362E+03  1.063E-01  2.695E-14  7.867E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.141E+05  0.329E-06  0.441E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 783  1.288E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.057E+15  1.057E+15  0.000E+00  1.781E+05  1.781E+05  1.780E+10  4.727E+09  7.498E+03  1.053E-01  2.731E-14  7.118E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.140E+05  0.308E-06  0.406E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 784  1.289E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.058E+15  1.058E+15  0.000E+00  1.817E+05  1.817E+05  1.747E+10  5.619E+09  6.648E+03  1.043E-01  2.384E-14  6.372E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.138E+05  0.287E-06  0.372E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 785  1.291E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.060E+15  1.060E+15  0.000E+00  1.858E+05  1.858E+05  1.711E+10  6.805E+09  5.816E+03  1.033E-01  2.470E-14  5.630E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.136E+05  0.267E-06  0.337E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 786  1.293E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.061E+15  1.061E+15  0.000E+00  1.904E+05  1.904E+05  1.671E+10  8.434E+09  5.019E+03  1.022E-01  2.211E-14  4.909E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.134E+05  0.245E-06  0.303E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 787  1.293E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  1.942E+05  1.942E+05  1.640E+10  1.066E+10  4.455E+03  1.014E-01  4.235E-14  4.393E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.132E+05  0.224E-06  0.270E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 788  1.294E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  1.970E+05  1.970E+05  1.617E+10  1.213E+10  4.081E+03  1.009E-01  2.156E-14  4.045E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.131E+05  0.214E-06  0.253E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 789  1.295E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  2.000E+05  2.000E+05  1.593E+10  1.394E+10  3.712E+03  1.003E-01  2.172E-14  3.700E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.130E+05  0.203E-06  0.237E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 790  1.296E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  2.033E+05  2.033E+05  1.567E+10  1.620E+10  3.349E+03  9.977E-02  2.168E-14  3.357E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.129E+05  0.193E-06  0.220E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 791  1.297E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.061E+15  1.061E+15  0.000E+00  2.069E+05  2.069E+05  1.538E+10  1.909E+10  2.994E+03  9.922E-02  1.472E-14  3.017E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.128E+05  0.182E-06  0.204E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 792  1.298E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.060E+15  1.060E+15  0.000E+00  2.109E+05  2.109E+05  1.507E+10  2.287E+10  2.645E+03  9.867E-02  1.847E-14  2.681E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.126E+05  0.171E-06  0.188E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 793  1.300E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.058E+15  1.058E+15  0.000E+00  2.154E+05  2.154E+05  1.474E+10  2.793E+10  2.305E+03  9.815E-02  1.799E-14  2.349E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.124E+05  0.160E-06  0.172E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 794  1.301E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.055E+15  1.055E+15  0.000E+00  2.204E+05  2.204E+05  1.436E+10  3.495E+10  1.974E+03  9.767E-02  1.526E-14  2.021E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.123E+05  0.148E-06  0.156E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 795  1.302E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.053E+15  1.053E+15  0.000E+00  2.246E+05  2.246E+05  1.406E+10  4.509E+10  1.736E+03  9.736E-02  2.439E-14  1.783E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.121E+05  0.137E-06  0.140E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 796  1.302E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.050E+15  1.050E+15  0.000E+00  2.277E+05  2.277E+05  1.384E+10  5.196E+10  1.578E+03  9.720E-02  1.769E-14  1.624E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.120E+05  0.131E-06  0.131E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 797  1.303E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.048E+15  1.048E+15  0.000E+00  2.311E+05  2.311E+05  1.360E+10  6.059E+10  1.424E+03  9.709E-02  1.163E-14  1.466E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.118E+05  0.126E-06  0.124E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 798  1.304E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.044E+15  1.044E+15  0.000E+00  2.348E+05  2.348E+05  1.334E+10  7.161E+10  1.272E+03  9.704E-02  1.710E-14  1.311E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.117E+05  0.120E-06  0.116E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 799  1.305E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.040E+15  1.040E+15  0.000E+00  2.388E+05  2.388E+05  1.307E+10  8.605E+10  1.123E+03  9.709E-02  1.013E-14  1.157E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.116E+05  0.114E-06  0.108E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 800  1.305E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.035E+15  1.035E+15  0.000E+00  2.433E+05  2.433E+05  1.277E+10  1.055E+11  9.784E+02  9.727E-02  9.377E-15  1.006E+04  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.114E+05  0.108E-06  0.996E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 801  1.306E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.029E+15  1.029E+15  0.000E+00  2.483E+05  2.483E+05  1.244E+10  1.325E+11  8.372E+02  9.766E-02  9.856E-15  8.573E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.113E+05  0.102E-06  0.916E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 802  1.307E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.022E+15  1.022E+15  0.000E+00  2.541E+05  2.541E+05  1.207E+10  1.719E+11  7.000E+02  9.837E-02  1.349E-14  7.116E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.111E+05  0.959E-07  0.838E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 803  1.308E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.013E+15  1.013E+15  0.000E+00  2.608E+05  2.608E+05  1.166E+10  2.325E+11  5.673E+02  9.960E-02  8.132E-15  5.695E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.109E+05  0.898E-07  0.759E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 804  1.309E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.006E+15  1.006E+15  0.000E+00  2.666E+05  2.666E+05  1.132E+10  3.331E+11  4.738E+02  1.010E-01  1.685E-14  4.693E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.107E+05  0.837E-07  0.680E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 805  1.310E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  1.000E+15  1.000E+15  0.000E+00  2.711E+05  2.711E+05  1.107E+10  4.103E+11  4.121E+02  1.023E-01  5.294E-15  4.027E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.105E+05  0.807E-07  0.641E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 806  1.310E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.937E+14  9.937E+14  0.000E+00  2.762E+05  2.762E+05  1.079E+10  5.182E+11  3.523E+02  1.042E-01  8.284E-15  3.382E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.104E+05  0.776E-07  0.602E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 807  1.311E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.870E+14  9.870E+14  0.000E+00  2.821E+05  2.821E+05  1.049E+10  6.751E+11  2.947E+02  1.067E-01  7.743E-15  2.761E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.102E+05  0.746E-07  0.563E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 808  1.311E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.798E+14  9.798E+14  0.000E+00  2.892E+05  2.892E+05  1.017E+10  9.153E+11  2.317E+02  1.104E-01  4.321E-15  2.100E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.100E+05  0.716E-07  0.524E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 809  1.312E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.727E+14  9.727E+14  0.000E+00  2.978E+05  2.978E+05  9.798E+09  1.400E+12  1.751E+02  1.158E-01  6.661E-15  1.512E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.979E+04  0.687E-07  0.485E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 810  1.312E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.672E+14  9.672E+14  0.000E+00  3.066E+05  3.066E+05  9.464E+09  2.162E+12  1.383E+02  1.222E-01  7.730E-15  1.132E+03  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.953E+04  0.658E-07  0.446E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 811  1.313E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.637E+14  9.637E+14  0.000E+00  3.153E+05  3.153E+05  9.168E+09  2.999E+12  1.115E+02  1.297E-01  1.824E-15  8.600E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.933E+04  0.640E-07  0.422E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 812  1.313E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.615E+14  9.615E+14  0.000E+00  3.264E+05  3.264E+05  8.838E+09  4.381E+12  8.642E+01  1.405E-01  6.862E-15  6.150E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.910E+04  0.624E-07  0.397E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 813  1.314E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.611E+14  9.611E+14  0.000E+00  3.408E+05  3.408E+05  8.460E+09  6.936E+12  6.245E+01  1.571E-01  1.607E-15  3.974E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.883E+04  0.609E-07  0.372E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 814  1.314E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.622E+14  9.622E+14  0.000E+00  3.602E+05  3.602E+05  8.014E+09  1.251E+13  4.120E+01  1.840E-01  0.000E+00  2.239E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.849E+04  0.596E-07  0.347E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 815  1.315E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.581E+14  9.581E+14  0.000E+00  3.851E+05  3.851E+05  7.464E+09  2.603E+13  2.382E+01  2.291E-01  2.778E-15  1.040E+02  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.806E+04  0.589E-07  0.322E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 816  1.315E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.378E+14  9.378E+14  0.000E+00  4.034E+05  4.034E+05  6.974E+09  6.746E+13  1.412E+01  2.791E-01  1.046E-14  5.059E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.748E+04  0.590E-07  0.297E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 817  1.315E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  8.904E+14  8.904E+14  0.000E+00  4.069E+05  4.069E+05  6.564E+09  1.192E+14  8.893E+00  3.197E-01 -5.013E-15  2.781E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.710E+04  0.597E-07  0.285E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 818  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  7.777E+14  7.777E+14  0.000E+00  3.832E+05  3.832E+05  6.088E+09  2.260E+14  5.005E+00  3.575E-01  4.795E-15  1.400E+01  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.665E+04  0.611E-07  0.273E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 819  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  5.227E+14  5.227E+14  0.000E+00  2.813E+05  2.813E+05  5.575E+09  4.574E+14  2.525E+00  3.821E-01  0.000E+00  6.608E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.612E+04  0.635E-07  0.260E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 820  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  2.028E+14  2.028E+14  0.000E+00  1.173E+05  1.173E+05  5.188E+09  9.489E+14  1.384E+00  3.910E-01  2.923E-15  3.540E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.558E+04  0.663E-07  0.248E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 821  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  9.583E+13  9.583E+13  0.000E+00  5.725E+04  5.725E+04  5.022E+09  1.509E+15  1.027E+00  3.923E-01  0.000E+00  2.617E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.530E+04  0.673E-07  0.239E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 822  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  6.512E+13  6.512E+13  0.000E+00  3.945E+04  3.945E+04  4.952E+09  1.711E+15  8.975E-01  3.923E-01  0.000E+00  2.288E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.523E+04  0.673E-07  0.236E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 823  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  4.255E+13  4.255E+13  0.000E+00  2.614E+04  2.614E+04  4.883E+09  1.976E+15  7.829E-01  3.920E-01  0.000E+00  1.997E+00  1 Conv 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.515E+04  0.672E-07  0.232E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 824  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  0.000E+00  4.374E+12  0.000E+00  0.000E+00  2.715E+03  4.832E+09  2.255E+15  7.046E-01  3.917E-01  0.000E+00  1.799E+00  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.508E+04  0.669E-07  0.228E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 825  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  0.000E+00  1.034E+11  0.000E+00  0.000E+00  6.486E+01  4.785E+09  2.450E+15  6.358E-01  3.913E-01  0.000E+00  1.625E+00  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.504E+04  0.667E-07  0.225E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 826  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  0.000E+00  7.861E+09  0.000E+00  0.000E+00  4.976E+00  4.739E+09  2.789E+15  5.739E-01  3.907E-01  0.000E+00  1.469E+00  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.498E+04  0.663E-07  0.221E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 827  1.316E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  0.000E+00  7.592E+07  0.000E+00  0.000E+00  4.851E-02  4.695E+09  3.033E+15  5.158E-01  3.901E-01  9.742E-15  1.322E+00  1 O/sh 0.749  1.511E-03 0.250 0.530E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.495E+04  0.659E-07  0.218E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 828  1.317E+01  7.771E-01 5.97202026E-01   7.61431122E-05   0.000E+00  0.000E+00  1.379E+05  0.000E+00  0.000E+00  8.925E-05  4.636E+09  3.494E+15  4.452E-01  3.890E-01  7.230E-15  1.144E+00  1 O/sh 0.749  1.511E-03 0.250 0.534E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.489E+04  0.652E-07  0.214E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 829  1.317E+01  7.771E-01 5.97202026E-01   7.61431123E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.543E+09  4.158E+15  3.455E-01  3.868E-01  5.291E-13  8.931E-01  0 Radv 0.749  1.511E-03 0.250 0.535E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.482E+04  0.641E-07  0.207E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 830  1.317E+01  7.771E-01 5.97202027E-01   7.61445770E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.445E+09  6.124E+15  2.575E-01  3.841E-01  3.715E-08  6.704E-01  0 Radv 0.749  1.511E-03 0.250 0.540E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.470E+04  0.609E-07  0.191E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 831  1.317E+01  7.771E-01 5.97202028E-01   7.61456053E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.378E+09  8.128E+15  2.042E-01  3.819E-01  2.510E-08  5.348E-01  0 Radv 0.749  1.511E-03 0.250 0.543E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.462E+04  0.580E-07  0.179E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 832  1.318E+01  7.771E-01 5.97202029E-01   7.61467088E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.320E+09  1.064E+16  1.626E-01  3.799E-01  2.278E-08  4.280E-01  0 Radv 0.749  1.511E-03 0.250 0.546E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.455E+04  0.549E-07  0.167E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 833  1.318E+01  7.771E-01 5.97202031E-01   7.61479529E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.267E+09  1.430E+16  1.295E-01  3.781E-01  2.225E-08  3.424E-01  0 Radv 0.749  1.511E-03 0.250 0.550E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.449E+04  0.513E-07  0.154E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 834  1.318E+01  7.771E-01 5.97202032E-01   7.61492339E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.230E+09  1.926E+16  1.094E-01  3.769E-01  3.829E-08  2.903E-01  0 Radv 0.749  1.511E-03 0.250 0.554E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.444E+04  0.473E-07  0.140E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 835  1.318E+01  7.771E-01 5.97202033E-01   7.61499443E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.208E+09  2.266E+16  9.851E-02  3.763E-01  2.522E-08  2.618E-01  0 Radv 0.749  1.511E-03 0.250 0.556E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.441E+04  0.450E-07  0.133E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 836  1.318E+01  7.771E-01 5.97202033E-01   7.61505181E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.190E+09  2.596E+16  8.943E-02  3.759E-01  1.942E-08  2.379E-01  0 Radv 0.749  1.511E-03 0.250 0.558E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.439E+04  0.431E-07  0.127E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 837  1.319E+01  7.771E-01 5.97202034E-01   7.61510904E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.173E+09  2.993E+16  8.091E-02  3.756E-01  1.842E-08  2.154E-01  0 Radv 0.749  1.511E-03 0.250 0.560E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.437E+04  0.412E-07  0.121E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 838  1.319E+01  7.771E-01 5.97202034E-01   7.61516597E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.157E+09  3.474E+16  7.292E-02  3.754E-01  1.738E-08  1.942E-01  0 Radv 0.749  1.511E-03 0.250 0.562E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.435E+04  0.393E-07  0.114E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 839  1.319E+01  7.771E-01 5.97202035E-01   7.61522260E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.142E+09  4.063E+16  6.525E-02  3.754E-01  1.555E-08  1.738E-01  0 Radv 0.749  1.511E-03 0.250 0.563E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.434E+04  0.374E-07  0.108E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 840  1.319E+01  7.771E-01 5.97202036E-01   7.61528264E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.126E+09  4.833E+16  5.705E-02  3.755E-01  1.242E-08  1.519E-01  0 Radv 0.749  1.511E-03 0.250 0.565E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.432E+04  0.353E-07  0.102E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 841  1.320E+01  7.771E-01 5.97202036E-01   7.61535787E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.111E+09  6.080E+16  4.968E-02  3.758E-01  1.882E-08  1.322E-01  0 Radv 0.749  1.511E-03 0.250 0.567E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.430E+04  0.327E-07  0.940E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 842  1.320E+01  7.771E-01 5.97202037E-01   7.61541576E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.100E+09  7.346E+16  4.374E-02  3.763E-01  1.367E-08  1.162E-01  0 Radv 0.749  1.511E-03 0.250 0.569E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.428E+04  0.307E-07  0.879E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 843  1.320E+01  7.771E-01 5.97202037E-01   7.61547285E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.089E+09  8.972E+16  3.844E-02  3.768E-01  1.359E-08  1.020E-01  0 Radv 0.749  1.511E-03 0.250 0.571E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.427E+04  0.287E-07  0.819E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 844  1.320E+01  7.771E-01 5.97202038E-01   7.61552555E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.080E+09  1.093E+17  3.321E-02  3.776E-01  9.678E-09  8.794E-02  0 Radv 0.749  1.511E-03 0.250 0.573E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.426E+04  0.268E-07  0.764E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 845  1.321E+01  7.771E-01 5.97202039E-01   7.61558901E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.071E+09  1.412E+17  2.845E-02  3.785E-01  1.291E-08  7.517E-02  0 Radv 0.749  1.511E-03 0.250 0.575E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.425E+04  0.245E-07  0.697E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 846  1.321E+01  7.771E-01 5.97202039E-01   7.61564209E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.064E+09  1.773E+17  2.497E-02  3.793E-01  1.321E-08  6.582E-02  0 Radv 0.749  1.511E-03 0.250 0.576E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.424E+04  0.226E-07  0.642E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 847  1.321E+01  7.771E-01 5.97202040E-01   7.61568256E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.060E+09  2.133E+17  2.252E-02  3.800E-01  1.306E-08  5.925E-02  0 Radv 0.749  1.511E-03 0.250 0.578E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.423E+04  0.212E-07  0.600E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 848  1.321E+01  7.771E-01 5.97202040E-01   7.61571195E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.057E+09  2.460E+17  2.054E-02  3.807E-01  8.995E-09  5.396E-02  0 Radv 0.749  1.511E-03 0.250 0.579E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.422E+04  0.201E-07  0.570E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 849  1.321E+01  7.771E-01 5.97202040E-01   7.61574130E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.053E+09  2.858E+17  1.866E-02  3.813E-01  8.643E-09  4.894E-02  0 Radv 0.749  1.511E-03 0.250 0.580E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.422E+04  0.191E-07  0.539E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 850  1.322E+01  7.771E-01 5.97202040E-01   7.61577012E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.051E+09  3.339E+17  1.691E-02  3.820E-01  8.239E-09  4.426E-02  0 Radv 0.749  1.511E-03 0.250 0.581E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.422E+04  0.181E-07  0.510E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 851  1.322E+01  7.771E-01 5.97202041E-01   7.61579806E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.048E+09  3.918E+17  1.532E-02  3.827E-01  8.156E-09  4.002E-02  0 Radv 0.749  1.511E-03 0.250 0.582E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.421E+04  0.171E-07  0.481E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 852  1.322E+01  7.771E-01 5.97202041E-01   7.61582389E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.046E+09  4.581E+17  1.355E-02  3.836E-01  4.998E-09  3.534E-02  0 Radv 0.749  1.511E-03 0.250 0.583E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.421E+04  0.161E-07  0.454E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 853  1.322E+01  7.771E-01 5.97202041E-01   7.61586021E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.043E+09  5.797E+17  1.185E-02  3.845E-01  8.458E-09  3.083E-02  0 Radv 0.749  1.511E-03 0.250 0.584E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.420E+04  0.148E-07  0.416E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 854  1.323E+01  7.771E-01 5.97202042E-01   7.61588819E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.042E+09  7.047E+17  1.046E-02  3.853E-01  6.118E-09  2.714E-02  0 Radv 0.749  1.511E-03 0.250 0.585E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.420E+04  0.138E-07  0.387E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 855  1.323E+01  7.771E-01 5.97202042E-01   7.61591592E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.041E+09  8.672E+17  9.196E-03  3.862E-01  6.076E-09  2.381E-02  0 Radv 0.749  1.511E-03 0.250 0.586E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.420E+04  0.128E-07  0.359E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 856  1.323E+01  7.771E-01 5.97202042E-01   7.61594167E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.040E+09  1.066E+18  8.151E-03  3.869E-01  6.403E-09  2.107E-02  0 Radv 0.749  1.511E-03 0.250 0.586E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.419E+04  0.118E-07  0.332E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 857  1.323E+01  7.771E-01 5.97202042E-01   7.61596285E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+09  1.279E+18  7.254E-03  3.876E-01  4.915E-09  1.872E-02  0 Radv 0.749  1.511E-03 0.250 0.587E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.419E+04  0.111E-07  0.311E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 858  1.324E+01  7.771E-01 5.97202043E-01   7.61598407E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+09  1.553E+18  6.402E-03  3.883E-01  4.571E-09  1.649E-02  0 Radv 0.749  1.511E-03 0.250 0.588E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.419E+04  0.103E-07  0.289E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 859  1.324E+01  7.771E-01 5.97202043E-01   7.61600529E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+09  1.914E+18  5.594E-03  3.890E-01  4.222E-09  1.438E-02  0 Radv 0.749  1.511E-03 0.250 0.588E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.419E+04  0.954E-08  0.268E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 860  1.324E+01  7.771E-01 5.97202043E-01   7.61602653E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+09  2.400E+18  4.866E-03  3.897E-01  4.240E-09  1.248E-02  0 Radv 0.749  1.511E-03 0.250 0.589E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.878E-08  0.246E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 861  1.324E+01  7.771E-01 5.97202043E-01   7.61604599E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+09  3.004E+18  4.290E-03  3.903E-01  4.805E-09  1.099E-02  0 Radv 0.749  1.511E-03 0.250 0.590E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.807E-08  0.226E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 862  1.325E+01  7.771E-01 5.97202043E-01   7.61606058E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.040E+09  3.602E+18  3.833E-03  3.908E-01  3.495E-09  9.806E-03  0 Radv 0.749  1.511E-03 0.250 0.590E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.754E-08  0.211E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 863  1.325E+01  7.771E-01 5.97202043E-01   7.61607463E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.040E+09  4.332E+18  3.396E-03  3.914E-01  2.899E-09  8.677E-03  0 Radv 0.749  1.511E-03 0.250 0.591E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.704E-08  0.197E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 864  1.325E+01  7.771E-01 5.97202044E-01   7.61608975E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.041E+09  5.351E+18  2.964E-03  3.919E-01  2.805E-09  7.563E-03  0 Radv 0.749  1.511E-03 0.250 0.591E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.649E-08  0.182E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 865  1.325E+01  7.771E-01 5.97202044E-01   7.61610519E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.042E+09  6.768E+18  2.629E-03  3.924E-01  4.226E-09  6.700E-03  0 Radv 0.749  1.511E-03 0.250 0.592E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.593E-08  0.166E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 866  1.326E+01  7.771E-01 5.97202044E-01   7.61611490E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.043E+09  7.934E+18  2.367E-03  3.927E-01  2.282E-09  6.028E-03  0 Radv 0.749  1.511E-03 0.250 0.592E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.558E-08  0.156E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 867  1.326E+01  7.771E-01 5.97202044E-01   7.61612550E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.044E+09  9.546E+18  2.106E-03  3.931E-01  2.314E-09  5.357E-03  0 Radv 0.749  1.511E-03 0.250 0.592E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.520E-08  0.145E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 868  1.326E+01  7.771E-01 5.97202044E-01   7.61613610E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00        NaN  0.000E+00  0.000E+00  4.063E+16  6.525E-02  3.754E-01  1.555E-08  1.738E-01  0 Radv 0.749  1.511E-03 0.250 0.593E-24  0.649E-10  0.241E-04  0.698E-06  0.801E-05  0.130E-03  0.538E-04  0.418E+04  0.374E-07  0.108E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00


==> outfile-std.dat <==
#****   NMOD=      6000    NM =  861     mumin =  0.59712934E+00    at j=  320    L =  9.63644E+01
  JM   R/Rsun      M/Msun        MU            Delta MU         Dthm       Dconv     D-used      vthm      vconv       vused        l         K        G-rad       G-ad      G-mu       Gr/Ga KCVTN tag   H       He3     He4     Be7        Li7        C12        C13        N14        O16       Other      Temp     Density     Pressure     H+H      He3+He3     He3+a      Be ec      Be7+p      Li7+p      C12+p      C13+p      N14+p      O16+p
   1  6.934E-05  0.000E+00 1.33426616E+00   7.37136817E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.482E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00        NaN  0 Radv 0.000  0.000E+00 1.000 0.988E-18  0.211E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   2  7.579E-05  9.875E-08 1.33426614E+00   7.37136798E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.482E+10  3.124E+02  3.614E-03  3.978E-01 -8.385E-04  9.085E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   3  8.477E-05  1.214E-07 1.33426614E+00   7.37136797E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.303E+10  3.124E+02  3.321E-03  3.978E-01 -1.987E-05  8.348E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   4  9.573E-05  1.600E-07 1.33426614E+00   7.37136796E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.039E+10  3.124E+02  3.046E-03  3.978E-01 -2.463E-05  7.656E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   5  1.078E-04  2.196E-07 1.33426613E+00   7.37136794E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.731E+10  3.124E+02  2.831E-03  3.978E-01 -2.938E-05  7.117E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   6  1.139E-04  3.033E-07 1.33426613E+00   7.37136792E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.503E+10  3.124E+02  2.729E-03  3.978E-01 -6.995E-05  6.859E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   7  1.270E-04  3.532E-07 1.33426613E+00   7.37136791E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.277E+10  3.124E+02  2.622E-03  3.978E-01 -1.694E-05  6.590E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   8  1.362E-04  4.805E-07 1.33426613E+00   7.37136789E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.043E+10  3.124E+02  2.554E-03  3.978E-01 -5.343E-05  6.419E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
   9  1.516E-04  5.866E-07 1.33426613E+00   7.37136787E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.813E+10  3.124E+02  2.481E-03  3.978E-01 -2.282E-05  6.235E-03  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.213E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  10  1.676E-04  7.998E-07 1.33426612E+00   7.37136783E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.562E+10  3.124E+02  2.428E-03  3.978E-01 -3.724E-05  6.104E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.214E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  11  1.873E-04  1.070E-06 1.33426612E+00   7.37136778E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.321E+10  3.124E+02  2.383E-03  3.978E-01 -3.148E-05  5.990E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.214E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  12  2.093E-04  1.485E-06 1.33426611E+00   7.37136772E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.088E+10  3.123E+02  2.352E-03  3.978E-01 -3.537E-05  5.912E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.215E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  13  2.245E-04  2.061E-06 1.33426610E+00   7.37136765E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.916E+10  3.123E+02  2.346E-03  3.978E-01 -5.869E-05  5.897E-03  0 Radv 0.000  0.000E+00 1.000 0.103E-17  0.215E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  14  2.485E-04  2.538E-06 1.33426610E+00   7.37136759E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.761E+10  3.123E+02  2.324E-03  3.978E-01 -2.601E-05  5.841E-03  0 Radv 0.000  0.000E+00 1.000 0.104E-17  0.216E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  15  2.736E-04  3.435E-06 1.33426609E+00   7.37136749E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.599E+10  3.123E+02  2.315E-03  3.978E-01 -3.905E-05  5.820E-03  0 Radv 0.000  0.000E+00 1.000 0.105E-17  0.217E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  16  2.946E-04  4.578E-06 1.33426608E+00   7.37136737E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.471E+10  3.123E+02  2.316E-03  3.978E-01 -5.004E-05  5.821E-03  0 Radv 0.000  0.000E+00 1.000 0.105E-17  0.218E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.457E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  17  3.208E-04  5.706E-06 1.33426607E+00   7.37136727E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.360E+10  3.123E+02  2.309E-03  3.978E-01 -3.382E-05  5.804E-03  0 Radv 0.000  0.000E+00 1.000 0.106E-17  0.219E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  18  3.526E-04  7.357E-06 1.33426605E+00   7.37136713E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.244E+10  3.122E+02  2.304E-03  3.978E-01 -3.458E-05  5.792E-03  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.220E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.313E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  19  3.845E-04  9.760E-06 1.33426603E+00   7.37136693E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.137E+10  3.122E+02  2.307E-03  3.978E-01 -4.207E-05  5.798E-03  0 Radv 0.000  0.000E+00 1.000 0.109E-17  0.222E-19  0.667E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  20  4.282E-04  1.265E-05 1.33426706E+00   7.37137723E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.032E+10  3.121E+02  2.302E-03  3.978E-01  1.494E-03  5.786E-03  0 Radv 0.000  0.000E+00 1.000 0.732E-18  0.180E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  21  4.776E-04  1.746E-05 1.33426704E+00   7.37137702E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.265E+09  3.121E+02  2.306E-03  3.978E-01 -2.357E-05  5.797E-03  0 Radv 0.000  0.000E+00 1.000 0.752E-18  0.183E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  22  5.280E-04  2.421E-05 1.33426702E+00   7.37137676E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.348E+09  3.120E+02  2.317E-03  3.978E-01 -2.649E-05  5.824E-03  0 Radv 0.000  0.000E+00 1.000 0.776E-18  0.186E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.456E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  23  5.743E-04  3.270E-05 1.33426699E+00   7.37137646E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.618E+09  3.119E+02  2.330E-03  3.978E-01 -3.031E-05  5.858E-03  0 Radv 0.000  0.000E+00 1.000 0.805E-18  0.189E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.455E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  24  6.292E-04  4.205E-05 1.33426696E+00   7.37137616E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.979E+09  3.118E+02  2.338E-03  3.978E-01 -2.390E-05  5.877E-03  0 Radv 0.000  0.000E+00 1.000 0.835E-18  0.193E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.455E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  25  6.971E-04  5.528E-05 1.33426692E+00   7.37137575E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.334E+09  3.117E+02  2.348E-03  3.978E-01 -2.314E-05  5.902E-03  0 Radv 0.000  0.000E+00 1.000 0.876E-18  0.197E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.312E+06  0.454E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  26  7.439E-04  7.512E-05 1.33426686E+00   7.37137519E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.830E+09  3.115E+02  2.374E-03  3.978E-01 -4.300E-05  5.968E-03  0 Radv 0.000  0.000E+00 1.000 0.935E-18  0.204E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.454E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  27  7.937E-04  9.124E-05 1.33426682E+00   7.37137476E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.465E+09  3.114E+02  2.387E-03  3.978E-01 -2.906E-05  6.000E-03  0 Radv 0.000  0.000E+00 1.000 0.981E-18  0.209E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.453E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  28  8.473E-04  1.108E-04 1.33426677E+00   7.37137426E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.121E+09  3.113E+02  2.402E-03  3.978E-01 -2.944E-05  6.038E-03  0 Radv 0.000  0.000E+00 1.000 0.104E-17  0.215E-19  0.668E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.453E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  29  9.152E-04  1.347E-04 1.33426671E+00   7.37137367E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.769E+09  3.111E+02  2.418E-03  3.978E-01 -2.536E-05  6.077E-03  0 Radv 0.000  0.000E+00 1.000 0.110E-17  0.222E-19  0.668E-06  0.298E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.311E+06  0.452E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  30  1.022E-03  1.696E-04 1.33426723E+00   7.37137889E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.338E+09  3.109E+02  2.435E-03  3.978E-01  1.297E-04  6.122E-03  0 Radv 0.000  0.000E+00 1.000 0.880E-18  0.197E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.310E+06  0.452E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  31  1.098E-03  2.362E-04 1.33426712E+00   7.37137780E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.964E+09  3.106E+02  2.486E-03  3.978E-01 -3.502E-05  6.249E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.212E-19  0.668E-06  0.299E-06  0.146E-03  0.372E-05  0.538E-04  0.481E+08  0.310E+06  0.450E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  32  1.190E-03  2.926E-04 1.33426739E+00   7.37138047E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.673E+09  3.103E+02  2.518E-03  3.978E-01  6.562E-05  6.329E-03  0 Radv 0.000  0.000E+00 1.000 0.884E-18  0.196E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.309E+06  0.449E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  33  1.277E-03  3.720E-04 1.33426729E+00   7.37137948E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.408E+09  3.099E+02  2.561E-03  3.978E-01 -2.402E-05  6.438E-03  0 Radv 0.000  0.000E+00 1.000 0.103E-17  0.212E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.309E+06  0.448E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  34  1.419E-03  4.585E-04 1.33426743E+00   7.37138086E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.120E+09  3.095E+02  2.603E-03  3.978E-01  1.863E-05  6.543E-03  0 Radv 0.000  0.000E+00 1.000 0.950E-18  0.203E-19  0.669E-06  0.299E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.308E+06  0.446E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  35  1.550E-03  6.276E-04 1.33426744E+00   7.37138096E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.833E+09  3.089E+02  2.685E-03  3.978E-01  1.253E-06  6.749E-03  0 Radv 0.000  0.000E+00 1.000 0.100E-17  0.208E-19  0.670E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.307E+06  0.444E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  36  1.712E-03  8.169E-04 1.33426741E+00   7.37138074E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.580E+09  3.082E+02  2.766E-03  3.978E-01 -2.133E-06  6.955E-03  0 Radv 0.000  0.000E+00 1.000 0.107E-17  0.214E-19  0.670E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.306E+06  0.442E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  37  1.853E-03  1.097E-03 1.33426746E+00   7.37138119E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.361E+09  3.073E+02  2.876E-03  3.978E-01  4.615E-06  7.230E-03  0 Radv 0.000  0.000E+00 1.000 0.102E-17  0.208E-19  0.671E-06  0.300E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.304E+06  0.438E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  38  1.991E-03  1.388E-03 1.33426750E+00   7.37138159E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.190E+09  3.064E+02  2.979E-03  3.977E-01  3.880E-06  7.489E-03  0 Radv 0.000  0.000E+00 1.000 0.971E-18  0.202E-19  0.672E-06  0.301E-06  0.146E-03  0.371E-05  0.538E-04  0.481E+08  0.303E+06  0.435E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  39  2.131E-03  1.717E-03 1.33426728E+00   7.37137944E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.043E+09  3.056E+02  3.087E-03  3.977E-01 -1.939E-05  7.762E-03  0 Radv 0.000  0.000E+00 1.000 0.848E-18  0.187E-19  0.673E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.301E+06  0.432E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  40  2.281E-03  2.095E-03 1.33426670E+00   7.37137360E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.910E+09  3.046E+02  3.206E-03  3.977E-01 -4.542E-05  8.062E-03  0 Radv 0.000  0.000E+00 1.000 0.981E-18  0.200E-19  0.674E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.300E+06  0.428E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  41  2.552E-03  2.563E-03 1.33426698E+00   7.37137643E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.744E+09  3.035E+02  3.366E-03  3.977E-01  1.120E-05  8.465E-03  0 Radv 0.000  0.000E+00 1.000 0.112E-17  0.213E-19  0.674E-06  0.301E-06  0.146E-03  0.370E-05  0.538E-04  0.481E+08  0.298E+06  0.424E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  42  2.842E-03  3.561E-03 1.33426739E+00   7.37138054E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.564E+09  3.014E+02  3.652E-03  3.977E-01  1.364E-05  9.183E-03  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.206E-19  0.676E-06  0.302E-06  0.146E-03  0.369E-05  0.538E-04  0.481E+08  0.294E+06  0.416E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  43  3.143E-03  4.877E-03 1.33426740E+00   7.37138062E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.410E+09  2.990E+02  3.991E-03  3.976E-01  2.097E-07  1.004E-02  0 Radv 0.000  0.000E+00 1.000 0.110E-17  0.205E-19  0.679E-06  0.303E-06  0.146E-03  0.368E-05  0.538E-04  0.481E+08  0.290E+06  0.407E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  44  3.390E-03  6.534E-03 1.33426743E+00   7.37138086E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.293E+09  2.963E+02  4.356E-03  3.976E-01  7.967E-07  1.096E-02  0 Radv 0.000  0.000E+00 1.000 0.108E-17  0.199E-19  0.682E-06  0.304E-06  0.146E-03  0.367E-05  0.538E-04  0.481E+08  0.285E+06  0.396E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  45  3.569E-03  8.119E-03 1.33426734E+00   7.37137999E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.215E+09  2.940E+02  4.662E-03  3.976E-01 -3.621E-06  1.173E-02  0 Radv 0.000  0.000E+00 1.000 0.975E-18  0.185E-19  0.685E-06  0.306E-06  0.146E-03  0.365E-05  0.538E-04  0.481E+08  0.281E+06  0.387E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  46  3.814E-03  9.414E-03 1.33426735E+00   7.37138015E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.146E+09  2.922E+02  4.956E-03  3.975E-01  4.490E-07  1.247E-02  0 Radv 0.000  0.000E+00 1.000 0.117E-17  0.200E-19  0.686E-06  0.306E-06  0.146E-03  0.364E-05  0.538E-04  0.481E+08  0.278E+06  0.380E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  47  4.163E-03  1.137E-02 1.33426717E+00   7.37137834E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.062E+09  2.898E+02  5.392E-03  3.975E-01 -3.381E-06  1.357E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.197E-19  0.689E-06  0.307E-06  0.146E-03  0.363E-05  0.538E-04  0.480E+08  0.273E+06  0.370E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  48  4.367E-03  1.456E-02 1.33426745E+00   7.37138107E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.941E+08  2.862E+02  5.899E-03  3.975E-01  8.154E-06  1.484E-02  0 Radv 0.000  0.000E+00 1.000 0.107E-17  0.182E-19  0.694E-06  0.309E-06  0.146E-03  0.361E-05  0.538E-04  0.480E+08  0.266E+06  0.356E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  49  4.559E-03  1.665E-02 1.33426750E+00   7.37138158E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.507E+08  2.841E+02  6.255E-03  3.975E-01  1.546E-06  1.574E-02  0 Radv 0.000  0.000E+00 1.000 0.101E-17  0.172E-19  0.698E-06  0.310E-06  0.146E-03  0.359E-05  0.538E-04  0.480E+08  0.262E+06  0.347E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  50  4.792E-03  1.876E-02 1.33426742E+00   7.37138077E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.084E+08  2.821E+02  6.647E-03  3.974E-01 -1.937E-06  1.672E-02  0 Radv 0.000  0.000E+00 1.000 0.113E-17  0.179E-19  0.700E-06  0.310E-06  0.146E-03  0.358E-05  0.538E-04  0.480E+08  0.258E+06  0.339E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  51  4.976E-03  2.153E-02 1.33426737E+00   7.37138029E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.703E+08  2.796E+02  7.071E-03  3.974E-01 -1.418E-06  1.779E-02  0 Radv 0.000  0.000E+00 1.000 0.972E-18  0.161E-19  0.704E-06  0.312E-06  0.146E-03  0.356E-05  0.538E-04  0.480E+08  0.252E+06  0.328E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  52  5.080E-03  2.387E-02 1.33426704E+00   7.37137700E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.458E+08  2.776E+02  7.381E-03  3.974E-01 -1.641E-05  1.857E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.178E-19  0.707E-06  0.312E-06  0.146E-03  0.354E-05  0.538E-04  0.480E+08  0.248E+06  0.320E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  53  5.281E-03  2.526E-02 1.33426733E+00   7.37137992E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.215E+08  2.765E+02  7.697E-03  3.974E-01  7.338E-06  1.937E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.176E-19  0.709E-06  0.313E-06  0.146E-03  0.353E-05  0.538E-04  0.480E+08  0.246E+06  0.315E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  54  5.397E-03  2.806E-02 1.33426744E+00   7.37138102E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.976E+08  2.744E+02  8.066E-03  3.974E-01  4.661E-06  2.030E-02  0 Radv 0.000  0.000E+00 1.000 0.116E-17  0.166E-19  0.713E-06  0.314E-06  0.146E-03  0.351E-05  0.538E-04  0.480E+08  0.241E+06  0.306E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  55  5.513E-03  2.975E-02 1.33426743E+00   7.37138092E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.810E+08  2.732E+02  8.335E-03  3.974E-01 -4.376E-07  2.097E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.166E-19  0.715E-06  0.315E-06  0.146E-03  0.350E-05  0.538E-04  0.480E+08  0.238E+06  0.300E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  56  5.642E-03  3.148E-02 1.33426740E+00   7.37138064E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.643E+08  2.720E+02  8.626E-03  3.974E-01 -1.023E-06  2.171E-02  0 Radv 0.000  0.000E+00 1.000 0.123E-17  0.167E-19  0.717E-06  0.315E-06  0.146E-03  0.349E-05  0.538E-04  0.480E+08  0.236E+06  0.295E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  57  5.781E-03  3.348E-02 1.33426743E+00   7.37138094E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.468E+08  2.707E+02  8.957E-03  3.974E-01  9.865E-07  2.254E-02  0 Radv 0.000  0.000E+00 1.000 0.118E-17  0.160E-19  0.720E-06  0.316E-06  0.146E-03  0.348E-05  0.538E-04  0.480E+08  0.232E+06  0.289E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  58  5.926E-03  3.572E-02 1.33426713E+00   7.37137794E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.291E+08  2.693E+02  9.320E-03  3.974E-01 -9.303E-06  2.345E-02  0 Radv 0.000  0.000E+00 1.000 0.115E-17  0.155E-19  0.723E-06  0.317E-06  0.146E-03  0.346E-05  0.538E-04  0.480E+08  0.229E+06  0.283E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  59  6.063E-03  3.811E-02 1.33426742E+00   7.37138084E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.124E+08  2.678E+02  9.693E-03  3.974E-01  9.259E-06  2.439E-02  0 Radv 0.000  0.000E+00 1.000 0.119E-17  0.155E-19  0.726E-06  0.318E-06  0.146E-03  0.344E-05  0.538E-04  0.480E+08  0.226E+06  0.276E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  60  6.172E-03  4.047E-02 1.33426737E+00   7.37138029E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.984E+08  2.665E+02  1.003E-02  3.974E-01 -2.160E-06  2.525E-02  0 Radv 0.000  0.000E+00 1.000 0.134E-17  0.161E-19  0.729E-06  0.318E-06  0.146E-03  0.343E-05  0.538E-04  0.479E+08  0.222E+06  0.270E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  61  6.296E-03  4.238E-02 1.33426743E+00   7.37138090E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.857E+08  2.655E+02  1.036E-02  3.974E-01  2.075E-06  2.606E-02  0 Radv 0.000  0.000E+00 1.000 0.122E-17  0.151E-19  0.732E-06  0.319E-06  0.146E-03  0.341E-05  0.538E-04  0.479E+08  0.219E+06  0.264E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  62  6.410E-03  4.462E-02 1.33426740E+00   7.37138055E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.732E+08  2.643E+02  1.070E-02  3.974E-01 -1.279E-06  2.693E-02  0 Radv 0.000  0.000E+00 1.000 0.130E-17  0.153E-19  0.734E-06  0.320E-06  0.146E-03  0.340E-05  0.538E-04  0.479E+08  0.216E+06  0.259E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  63  6.530E-03  4.672E-02 1.33426740E+00   7.37138056E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.614E+08  2.632E+02  1.105E-02  3.974E-01  2.087E-08  2.780E-02  0 Radv 0.000  0.000E+00 1.000 0.131E-17  0.151E-19  0.737E-06  0.320E-06  0.146E-03  0.339E-05  0.538E-04  0.479E+08  0.213E+06  0.253E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  64  6.640E-03  4.898E-02 1.33426748E+00   7.37138142E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.501E+08  2.621E+02  1.140E-02  3.974E-01  3.128E-06  2.868E-02  0 Radv 0.000  0.000E+00 1.000 0.116E-17  0.139E-19  0.741E-06  0.321E-06  0.146E-03  0.337E-05  0.538E-04  0.479E+08  0.210E+06  0.248E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  65  6.752E-03  5.111E-02 1.33426747E+00   7.37138128E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.396E+08  2.612E+02  1.174E-02  3.975E-01 -4.877E-07  2.955E-02  0 Radv 0.000  0.000E+00 1.000 0.119E-17  0.138E-19  0.743E-06  0.322E-06  0.146E-03  0.336E-05  0.538E-04  0.479E+08  0.208E+06  0.243E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  66  6.910E-03  5.331E-02 1.33426741E+00   7.37138071E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.273E+08  2.602E+02  1.217E-02  3.975E-01 -1.388E-06  3.062E-02  0 Radv 0.000  0.000E+00 1.000 0.128E-17  0.141E-19  0.746E-06  0.323E-06  0.146E-03  0.334E-05  0.538E-04  0.479E+08  0.205E+06  0.238E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  67  7.062E-03  5.650E-02 1.33426686E+00   7.37137522E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.137E+08  2.589E+02  1.268E-02  3.975E-01 -1.358E-05  3.191E-02  0 Radv 0.000  0.000E+00 1.000 0.120E-17  0.132E-19  0.750E-06  0.324E-06  0.146E-03  0.332E-05  0.538E-04  0.478E+08  0.201E+06  0.230E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  68  7.168E-03  5.965E-02 1.33426711E+00   7.37137774E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.029E+08  2.577E+02  1.313E-02  3.975E-01  8.832E-06  3.302E-02  0 Radv 0.000  0.000E+00 1.000 0.126E-17  0.132E-19  0.755E-06  0.325E-06  0.146E-03  0.330E-05  0.538E-04  0.478E+08  0.197E+06  0.224E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  69  7.272E-03  6.188E-02 1.33426743E+00   7.37138095E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.944E+08  2.568E+02  1.349E-02  3.976E-01  1.123E-05  3.394E-02  0 Radv 0.000  0.000E+00 1.000 0.127E-17  0.130E-19  0.757E-06  0.325E-06  0.146E-03  0.329E-05  0.538E-04  0.478E+08  0.194E+06  0.219E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  70  7.380E-03  6.411E-02 1.33426737E+00   7.37138026E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.860E+08  2.561E+02  1.387E-02  3.976E-01 -2.298E-06  3.488E-02  0 Radv 0.000  0.000E+00 1.000 0.144E-17  0.136E-19  0.760E-06  0.326E-06  0.146E-03  0.327E-05  0.538E-04  0.478E+08  0.191E+06  0.214E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  71  7.491E-03  6.646E-02 1.33426738E+00   7.37138041E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.776E+08  2.553E+02  1.426E-02  3.976E-01  4.791E-07  3.587E-02  0 Radv 0.000  0.000E+00 1.000 0.142E-17  0.133E-19  0.763E-06  0.327E-06  0.146E-03  0.326E-05  0.538E-04  0.478E+08  0.189E+06  0.210E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  72  7.595E-03  6.889E-02 1.33426730E+00   7.37137956E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.696E+08  2.545E+02  1.466E-02  3.976E-01 -2.864E-06  3.687E-02  0 Radv 0.000  0.000E+00 1.000 0.127E-17  0.123E-19  0.767E-06  0.328E-06  0.146E-03  0.324E-05  0.538E-04  0.478E+08  0.186E+06  0.205E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  73  7.711E-03  7.122E-02 1.33426734E+00   7.37138002E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.616E+08  2.539E+02  1.508E-02  3.977E-01  1.384E-06  3.791E-02  0 Radv 0.000  0.000E+00 1.000 0.151E-17  0.131E-19  0.770E-06  0.328E-06  0.146E-03  0.323E-05  0.538E-04  0.478E+08  0.183E+06  0.200E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  74  7.829E-03  7.386E-02 1.33426737E+00   7.37138029E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.534E+08  2.531E+02  1.553E-02  3.977E-01  7.613E-07  3.904E-02  0 Radv 0.000  0.000E+00 1.000 0.147E-17  0.127E-19  0.773E-06  0.329E-06  0.146E-03  0.321E-05  0.538E-04  0.477E+08  0.180E+06  0.195E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  75  7.942E-03  7.656E-02 1.33426735E+00   7.37138011E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.455E+08  2.524E+02  1.598E-02  3.977E-01 -5.245E-07  4.019E-02  0 Radv 0.000  0.000E+00 1.000 0.152E-17  0.126E-19  0.777E-06  0.330E-06  0.146E-03  0.319E-05  0.538E-04  0.477E+08  0.177E+06  0.190E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  76  8.053E-03  7.920E-02 1.33426734E+00   7.37138000E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.380E+08  2.518E+02  1.643E-02  3.978E-01 -3.325E-07  4.131E-02  0 Radv 0.000  0.000E+00 1.000 0.156E-17  0.125E-19  0.780E-06  0.331E-06  0.146E-03  0.317E-05  0.538E-04  0.477E+08  0.174E+06  0.186E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  77  8.167E-03  8.182E-02 1.33426745E+00   7.37138114E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.307E+08  2.512E+02  1.689E-02  3.978E-01  3.292E-06  4.247E-02  0 Radv 0.000  0.000E+00 1.000 0.132E-17  0.112E-19  0.785E-06  0.332E-06  0.146E-03  0.315E-05  0.538E-04  0.477E+08  0.172E+06  0.181E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  78  8.219E-03  8.453E-02 1.33426740E+00   7.37138064E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.255E+08  2.507E+02  1.724E-02  3.979E-01 -3.160E-06  4.334E-02  0 Radv 0.000  0.000E+00 1.000 0.150E-17  0.117E-19  0.788E-06  0.332E-06  0.147E-03  0.314E-05  0.538E-04  0.477E+08  0.169E+06  0.176E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  79  8.318E-03  8.577E-02 1.33426683E+00   7.37137489E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.208E+08  2.505E+02  1.756E-02  3.979E-01 -1.856E-05  4.413E-02  0 Radv 0.000  0.000E+00 1.000 0.139E-17  0.111E-19  0.790E-06  0.333E-06  0.147E-03  0.313E-05  0.538E-04  0.476E+08  0.167E+06  0.174E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  80  8.418E-03  8.817E-02 1.33426742E+00   7.37138084E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.148E+08  2.500E+02  1.798E-02  3.979E-01  1.881E-05  4.519E-02  0 Radv 0.000  0.000E+00 1.000 0.140E-17  0.109E-19  0.793E-06  0.334E-06  0.147E-03  0.311E-05  0.538E-04  0.476E+08  0.165E+06  0.170E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  81  8.471E-03  9.061E-02 1.33426743E+00   7.37138093E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.102E+08  2.497E+02  1.832E-02  3.980E-01  5.691E-07  4.603E-02  0 Radv 0.000  0.000E+00 1.000 0.146E-17  0.110E-19  0.797E-06  0.334E-06  0.147E-03  0.310E-05  0.538E-04  0.476E+08  0.162E+06  0.166E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  82  8.552E-03  9.192E-02 1.33426743E+00   7.37138089E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.063E+08  2.495E+02  1.861E-02  3.980E-01 -1.732E-07  4.676E-02  0 Radv 0.000  0.000E+00 1.000 0.145E-17  0.108E-19  0.798E-06  0.335E-06  0.147E-03  0.309E-05  0.538E-04  0.476E+08  0.161E+06  0.164E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  83  8.605E-03  9.390E-02 1.33426743E+00   7.37138093E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.024E+08  2.492E+02  1.891E-02  3.980E-01  2.262E-07  4.750E-02  0 Radv 0.000  0.000E+00 1.000 0.148E-17  0.107E-19  0.801E-06  0.335E-06  0.147E-03  0.308E-05  0.538E-04  0.476E+08  0.159E+06  0.161E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  84  8.684E-03  9.522E-02 1.33426740E+00   7.37138064E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.987E+08  2.490E+02  1.920E-02  3.981E-01 -1.103E-06  4.824E-02  0 Radv 0.000  0.000E+00 1.000 0.152E-17  0.108E-19  0.803E-06  0.336E-06  0.147E-03  0.307E-05  0.538E-04  0.476E+08  0.158E+06  0.159E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  85  8.796E-03  9.719E-02 1.33426736E+00   7.37138021E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.933E+08  2.488E+02  1.963E-02  3.981E-01 -1.164E-06  4.931E-02  0 Radv 0.000  0.000E+00 1.000 0.159E-17  0.108E-19  0.805E-06  0.336E-06  0.147E-03  0.305E-05  0.538E-04  0.476E+08  0.156E+06  0.156E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  86  8.870E-03  1.000E-01 1.33426740E+00   7.37138061E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.882E+08  2.486E+02  2.006E-02  3.982E-01  1.592E-06  5.038E-02  0 Radv 0.000  0.000E+00 1.000 0.156E-17  0.105E-19  0.809E-06  0.337E-06  0.147E-03  0.304E-05  0.538E-04  0.475E+08  0.153E+06  0.152E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  87  8.946E-03  1.019E-01 1.33426738E+00   7.37138036E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.842E+08  2.484E+02  2.041E-02  3.982E-01 -9.720E-07  5.125E-02  0 Radv 0.000  0.000E+00 1.000 0.162E-17  0.106E-19  0.812E-06  0.338E-06  0.147E-03  0.302E-05  0.538E-04  0.475E+08  0.151E+06  0.149E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  88  8.997E-03  1.038E-01 1.33426747E+00   7.37138130E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.809E+08  2.483E+02  2.071E-02  3.983E-01  5.441E-06  5.199E-02  0 Radv 0.000  0.000E+00 1.000 0.144E-17  0.975E-20  0.815E-06  0.339E-06  0.147E-03  0.301E-05  0.538E-04  0.475E+08  0.149E+06  0.146E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  89  9.082E-03  1.051E-01 1.33426739E+00   7.37138052E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.773E+08  2.482E+02  2.103E-02  3.983E-01 -2.667E-06  5.279E-02  0 Radv 0.000  0.000E+00 1.000 0.159E-17  0.101E-19  0.816E-06  0.339E-06  0.147E-03  0.301E-05  0.538E-04  0.475E+08  0.148E+06  0.144E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  90  9.163E-03  1.073E-01 1.33426732E+00   7.37137978E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.730E+08  2.481E+02  2.142E-02  3.984E-01 -2.662E-06  5.377E-02  0 Radv 0.000  0.000E+00 1.000 0.178E-17  0.106E-19  0.819E-06  0.339E-06  0.147E-03  0.299E-05  0.538E-04  0.475E+08  0.146E+06  0.141E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  91  9.216E-03  1.094E-01 1.33426743E+00   7.37138090E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.696E+08  2.481E+02  2.175E-02  3.984E-01  6.123E-06  5.458E-02  0 Radv 0.000  0.000E+00 1.000 0.155E-17  0.969E-20  0.822E-06  0.340E-06  0.147E-03  0.298E-05  0.538E-04  0.474E+08  0.144E+06  0.138E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  92  9.305E-03  1.107E-01 1.33426742E+00   7.37138077E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.661E+08  2.480E+02  2.209E-02  3.985E-01 -4.136E-07  5.543E-02  0 Radv 0.000  0.000E+00 1.000 0.155E-17  0.958E-20  0.824E-06  0.341E-06  0.147E-03  0.297E-05  0.538E-04  0.474E+08  0.143E+06  0.136E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  93  9.388E-03  1.130E-01 1.33426736E+00   7.37138023E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.619E+08  2.480E+02  2.251E-02  3.985E-01 -1.829E-06  5.648E-02  0 Radv 0.000  0.000E+00 1.000 0.168E-17  0.981E-20  0.827E-06  0.341E-06  0.147E-03  0.296E-05  0.538E-04  0.474E+08  0.140E+06  0.133E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  94  9.467E-03  1.152E-01 1.33426714E+00   7.37137798E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.580E+08  2.481E+02  2.291E-02  3.986E-01 -8.058E-06  5.748E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.100E-19  0.830E-06  0.342E-06  0.147E-03  0.294E-05  0.538E-04  0.474E+08  0.138E+06  0.130E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  95  9.542E-03  1.172E-01 1.33426737E+00   7.37138027E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.543E+08  2.481E+02  2.329E-02  3.987E-01  8.586E-06  5.843E-02  0 Radv 0.000  0.000E+00 1.000 0.171E-17  0.957E-20  0.833E-06  0.342E-06  0.147E-03  0.293E-05  0.538E-04  0.474E+08  0.137E+06  0.128E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  96  9.657E-03  1.192E-01 1.33426738E+00   7.37138041E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.499E+08  2.482E+02  2.377E-02  3.987E-01  3.556E-07  5.961E-02  0 Radv 0.000  0.000E+00 1.000 0.161E-17  0.915E-20  0.835E-06  0.343E-06  0.147E-03  0.292E-05  0.538E-04  0.473E+08  0.135E+06  0.125E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  97  9.749E-03  1.222E-01 1.33426737E+00   7.37138034E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.452E+08  2.484E+02  2.430E-02  3.988E-01 -2.144E-07  6.093E-02  0 Radv 0.000  0.000E+00 1.000 0.168E-17  0.911E-20  0.839E-06  0.344E-06  0.147E-03  0.290E-05  0.538E-04  0.473E+08  0.132E+06  0.121E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  98  9.798E-03  1.246E-01 1.33426738E+00   7.37138045E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.420E+08  2.486E+02  2.466E-02  3.989E-01  5.821E-07  6.183E-02  0 Radv 0.000  0.000E+00 1.000 0.174E-17  0.912E-20  0.843E-06  0.344E-06  0.147E-03  0.289E-05  0.538E-04  0.473E+08  0.130E+06  0.118E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
  99  9.901E-03  1.259E-01 1.33426740E+00   7.37138060E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.386E+08  2.488E+02  2.505E-02  3.989E-01  4.087E-07  6.278E-02  0 Radv 0.000  0.000E+00 1.000 0.161E-17  0.868E-20  0.845E-06  0.345E-06  0.147E-03  0.288E-05  0.538E-04  0.472E+08  0.129E+06  0.116E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 100  9.969E-03  1.286E-01 1.33426743E+00   7.37138091E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.349E+08  2.491E+02  2.550E-02  3.990E-01  1.197E-06  6.389E-02  0 Radv 0.000  0.000E+00 1.000 0.160E-17  0.848E-20  0.848E-06  0.346E-06  0.147E-03  0.286E-05  0.538E-04  0.472E+08  0.126E+06  0.113E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 101  1.007E-02  1.304E-01 1.33426736E+00   7.37138025E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.313E+08  2.493E+02  2.593E-02  3.991E-01 -1.777E-06  6.497E-02  0 Radv 0.000  0.000E+00 1.000 0.173E-17  0.869E-20  0.850E-06  0.346E-06  0.147E-03  0.285E-05  0.538E-04  0.472E+08  0.125E+06  0.111E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 102  1.014E-02  1.330E-01 1.33426736E+00   7.37138015E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.277E+08  2.497E+02  2.638E-02  3.992E-01 -3.462E-07  6.609E-02  0 Radv 0.000  0.000E+00 1.000 0.181E-17  0.872E-20  0.854E-06  0.347E-06  0.147E-03  0.284E-05  0.538E-04  0.472E+08  0.123E+06  0.108E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 103  1.022E-02  1.349E-01 1.33426666E+00   7.37137323E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.245E+08  2.500E+02  2.679E-02  3.993E-01 -2.184E-05  6.710E-02  0 Radv 0.000  0.000E+00 1.000 0.197E-17  0.896E-20  0.856E-06  0.347E-06  0.147E-03  0.283E-05  0.538E-04  0.471E+08  0.121E+06  0.106E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 104  1.029E-02  1.371E-01 1.33426742E+00   7.37138085E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.214E+08  2.505E+02  2.719E-02  3.993E-01  2.951E-05  6.809E-02  0 Radv 0.000  0.000E+00 1.000 0.165E-17  0.806E-20  0.860E-06  0.348E-06  0.147E-03  0.282E-05  0.538E-04  0.471E+08  0.119E+06  0.103E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 105  1.037E-02  1.389E-01 1.33426738E+00   7.37138035E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.185E+08  2.508E+02  2.758E-02  3.994E-01 -1.648E-06  6.904E-02  0 Radv 0.000  0.000E+00 1.000 0.177E-17  0.822E-20  0.862E-06  0.348E-06  0.147E-03  0.281E-05  0.538E-04  0.471E+08  0.118E+06  0.101E+22  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 106  1.044E-02  1.409E-01 1.33426678E+00   7.37137437E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.154E+08  2.513E+02  2.799E-02  3.995E-01 -2.056E-05  7.005E-02  0 Radv 0.000  0.000E+00 1.000 0.179E-17  0.816E-20  0.865E-06  0.349E-06  0.147E-03  0.280E-05  0.538E-04  0.470E+08  0.116E+06  0.991E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 107  1.052E-02  1.429E-01 1.33426736E+00   7.37138021E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.125E+08  2.518E+02  2.839E-02  3.996E-01  1.980E-05  7.105E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.810E-20  0.868E-06  0.349E-06  0.147E-03  0.279E-05  0.538E-04  0.470E+08  0.114E+06  0.970E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 108  1.059E-02  1.449E-01 1.33426726E+00   7.37137920E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.096E+08  2.523E+02  2.879E-02  3.997E-01 -3.436E-06  7.204E-02  0 Radv 0.000  0.000E+00 1.000 0.200E-17  0.834E-20  0.870E-06  0.350E-06  0.147E-03  0.277E-05  0.538E-04  0.470E+08  0.113E+06  0.949E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 109  1.069E-02  1.469E-01 1.33426740E+00   7.37138058E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.062E+08  2.529E+02  2.927E-02  3.998E-01  3.354E-06  7.322E-02  0 Radv 0.000  0.000E+00 1.000 0.181E-17  0.781E-20  0.873E-06  0.351E-06  0.147E-03  0.276E-05  0.538E-04  0.470E+08  0.111E+06  0.928E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 110  1.081E-02  1.496E-01 1.33426739E+00   7.37138052E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.021E+08  2.537E+02  2.986E-02  3.999E-01 -1.171E-07  7.466E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.770E-20  0.877E-06  0.351E-06  0.147E-03  0.275E-05  0.538E-04  0.469E+08  0.109E+06  0.900E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 111  1.093E-02  1.526E-01 1.33426743E+00   7.37138089E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.978E+08  2.548E+02  3.050E-02  4.000E-01  7.538E-07  7.623E-02  0 Radv 0.000  0.000E+00 1.000 0.174E-17  0.729E-20  0.882E-06  0.352E-06  0.147E-03  0.273E-05  0.538E-04  0.469E+08  0.106E+06  0.870E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 112  1.100E-02  1.557E-01 1.33426706E+00   7.37137717E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.944E+08  2.560E+02  3.102E-02  4.002E-01 -1.294E-05  7.752E-02  0 Radv 0.000  0.000E+00 1.000 0.186E-17  0.734E-20  0.887E-06  0.353E-06  0.147E-03  0.271E-05  0.538E-04  0.468E+08  0.104E+06  0.838E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 113  1.106E-02  1.576E-01 1.33426728E+00   7.37137935E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.919E+08  2.567E+02  3.139E-02  4.003E-01  7.872E-06  7.844E-02  0 Radv 0.000  0.000E+00 1.000 0.215E-17  0.778E-20  0.890E-06  0.353E-06  0.147E-03  0.270E-05  0.538E-04  0.468E+08  0.102E+06  0.820E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 114  1.113E-02  1.593E-01 1.33426732E+00   7.37137980E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.896E+08  2.576E+02  3.175E-02  4.003E-01  1.652E-06  7.930E-02  0 Radv 0.000  0.000E+00 1.000 0.182E-17  0.704E-20  0.893E-06  0.354E-06  0.147E-03  0.269E-05  0.538E-04  0.468E+08  0.101E+06  0.803E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 115  1.121E-02  1.610E-01 1.33426683E+00   7.37137493E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.869E+08  2.584E+02  3.216E-02  4.005E-01 -1.318E-05  8.030E-02  0 Radv 0.000  0.000E+00 1.000 0.183E-17  0.693E-20  0.896E-06  0.354E-06  0.147E-03  0.268E-05  0.538E-04  0.467E+08  0.996E+05  0.787E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 116  1.129E-02  1.634E-01 1.33426734E+00   7.37138003E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.841E+08  2.596E+02  3.258E-02  4.006E-01  1.709E-05  8.134E-02  0 Radv 0.000  0.000E+00 1.000 0.215E-17  0.735E-20  0.900E-06  0.355E-06  0.147E-03  0.267E-05  0.538E-04  0.467E+08  0.978E+05  0.766E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 117  1.141E-02  1.652E-01 1.33426717E+00   7.37137828E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.809E+08  2.607E+02  3.309E-02  4.007E-01 -3.376E-06  8.257E-02  0 Radv 0.000  0.000E+00 1.000 0.207E-17  0.710E-20  0.903E-06  0.355E-06  0.147E-03  0.266E-05  0.538E-04  0.466E+08  0.964E+05  0.749E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 118  1.148E-02  1.684E-01 1.33426657E+00   7.37137228E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.776E+08  2.625E+02  3.361E-02  4.008E-01 -1.950E-05  8.384E-02  0 Radv 0.000  0.000E+00 1.000 0.170E-17  0.622E-20  0.909E-06  0.356E-06  0.147E-03  0.264E-05  0.538E-04  0.466E+08  0.939E+05  0.720E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 119  1.156E-02  1.702E-01 1.33426695E+00   7.37137613E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.751E+08  2.637E+02  3.400E-02  4.009E-01  1.121E-05  8.481E-02  0 Radv 0.000  0.000E+00 1.000 0.224E-17  0.702E-20  0.912E-06  0.356E-06  0.147E-03  0.263E-05  0.538E-04  0.466E+08  0.925E+05  0.704E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 120  1.164E-02  1.723E-01 1.33426699E+00   7.37137651E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.725E+08  2.651E+02  3.443E-02  4.011E-01  1.094E-06  8.583E-02  0 Radv 0.000  0.000E+00 1.000 0.216E-17  0.674E-20  0.916E-06  0.357E-06  0.147E-03  0.261E-05  0.538E-04  0.465E+08  0.910E+05  0.686E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 121  1.175E-02  1.743E-01 1.33426655E+00   7.37137206E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.695E+08  2.666E+02  3.492E-02  4.012E-01 -9.314E-06  8.703E-02  0 Radv 0.000  0.000E+00 1.000 0.230E-17  0.681E-20  0.920E-06  0.358E-06  0.147E-03  0.260E-05  0.538E-04  0.465E+08  0.894E+05  0.668E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 122  1.182E-02  1.771E-01 1.33426711E+00   7.37137769E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.666E+08  2.687E+02  3.540E-02  4.014E-01  1.674E-05  8.820E-02  0 Radv 0.000  0.000E+00 1.000 0.188E-17  0.596E-20  0.926E-06  0.359E-06  0.147E-03  0.258E-05  0.538E-04  0.464E+08  0.873E+05  0.645E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 123  1.188E-02  1.791E-01 1.33426706E+00   7.37137723E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.644E+08  2.703E+02  3.576E-02  4.015E-01 -1.661E-06  8.907E-02  0 Radv 0.000  0.000E+00 1.000 0.205E-17  0.610E-20  0.930E-06  0.359E-06  0.147E-03  0.257E-05  0.538E-04  0.464E+08  0.859E+05  0.629E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 124  1.196E-02  1.807E-01 1.33426670E+00   7.37137361E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.622E+08  2.716E+02  3.612E-02  4.016E-01 -1.039E-05  8.994E-02  0 Radv 0.000  0.000E+00 1.000 0.206E-17  0.600E-20  0.933E-06  0.360E-06  0.147E-03  0.256E-05  0.538E-04  0.463E+08  0.847E+05  0.616E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 125  1.205E-02  1.826E-01 1.33426661E+00   7.37137274E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.597E+08  2.734E+02  3.653E-02  4.017E-01 -2.273E-06  9.094E-02  0 Radv 0.000  0.000E+00 1.000 0.220E-17  0.607E-20  0.938E-06  0.360E-06  0.147E-03  0.255E-05  0.538E-04  0.463E+08  0.832E+05  0.600E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 126  1.213E-02  1.848E-01 1.33426721E+00   7.37137865E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.571E+08  2.754E+02  3.697E-02  4.019E-01  1.501E-05  9.199E-02  0 Radv 0.000  0.000E+00 1.000 0.210E-17  0.577E-20  0.942E-06  0.361E-06  0.147E-03  0.253E-05  0.538E-04  0.462E+08  0.816E+05  0.583E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 127  1.220E-02  1.870E-01 1.33426720E+00   7.37137862E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.548E+08  2.775E+02  3.735E-02  4.020E-01 -1.004E-07  9.291E-02  0 Radv 0.000  0.000E+00 1.000 0.245E-17  0.608E-20  0.947E-06  0.362E-06  0.147E-03  0.252E-05  0.538E-04  0.462E+08  0.800E+05  0.566E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 128  1.229E-02  1.886E-01 1.33426706E+00   7.37137719E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.525E+08  2.792E+02  3.774E-02  4.021E-01 -3.363E-06  9.385E-02  0 Radv 0.000  0.000E+00 1.000 0.218E-17  0.562E-20  0.951E-06  0.363E-06  0.147E-03  0.251E-05  0.538E-04  0.462E+08  0.789E+05  0.553E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 129  1.236E-02  1.909E-01 1.33426729E+00   7.37137954E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.502E+08  2.817E+02  3.812E-02  4.023E-01  7.964E-06  9.477E-02  0 Radv 0.000  0.000E+00 1.000 0.253E-17  0.588E-20  0.957E-06  0.363E-06  0.147E-03  0.249E-05  0.538E-04  0.461E+08  0.772E+05  0.536E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 130  1.242E-02  1.925E-01 1.33426660E+00   7.37137257E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.483E+08  2.835E+02  3.844E-02  4.024E-01 -2.195E-05  9.553E-02  0 Radv 0.000  0.000E+00 1.000 0.211E-17  0.526E-20  0.961E-06  0.364E-06  0.147E-03  0.248E-05  0.538E-04  0.461E+08  0.761E+05  0.524E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 131  1.249E-02  1.942E-01 1.33426726E+00   7.37137916E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.463E+08  2.855E+02  3.877E-02  4.025E-01  2.041E-05  9.632E-02  0 Radv 0.000  0.000E+00 1.000 0.254E-17  0.564E-20  0.965E-06  0.365E-06  0.147E-03  0.247E-05  0.538E-04  0.460E+08  0.749E+05  0.512E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 132  1.256E-02  1.959E-01 1.33426647E+00   7.37137132E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.444E+08  2.876E+02  3.910E-02  4.026E-01 -2.388E-05  9.710E-02  0 Radv 0.000  0.000E+00 1.000 0.256E-17  0.554E-20  0.970E-06  0.366E-06  0.147E-03  0.245E-05  0.538E-04  0.460E+08  0.737E+05  0.500E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 133  1.263E-02  1.976E-01 1.33426728E+00   7.37137937E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.424E+08  2.898E+02  3.942E-02  4.028E-01  2.411E-05  9.787E-02  0 Radv 0.000  0.000E+00 1.000 0.249E-17  0.534E-20  0.974E-06  0.366E-06  0.147E-03  0.244E-05  0.538E-04  0.459E+08  0.725E+05  0.488E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 134  1.273E-02  1.993E-01 1.33426729E+00   7.37137949E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.401E+08  2.921E+02  3.980E-02  4.028E-01  2.646E-07  9.880E-02  0 Radv 0.000  0.000E+00 1.000 0.248E-17  0.520E-20  0.979E-06  0.367E-06  0.147E-03  0.243E-05  0.538E-04  0.459E+08  0.713E+05  0.476E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 135  1.280E-02  2.016E-01 1.33426709E+00   7.37137746E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.379E+08  2.954E+02  4.018E-02  4.028E-01 -5.855E-06  9.975E-02  0 Radv 0.000  0.000E+00 1.000 0.234E-17  0.490E-20  0.985E-06  0.368E-06  0.147E-03  0.241E-05  0.538E-04  0.458E+08  0.697E+05  0.460E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 136  1.290E-02  2.033E-01 1.33426721E+00   7.37137869E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.355E+08  2.980E+02  4.055E-02  4.028E-01  2.565E-06  1.007E-01  0 Radv 0.000  0.000E+00 1.000 0.253E-17  0.496E-20  0.990E-06  0.369E-06  0.147E-03  0.240E-05  0.538E-04  0.458E+08  0.684E+05  0.448E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 137  1.298E-02  2.057E-01 1.33426737E+00   7.37138030E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.332E+08  3.017E+02  4.094E-02  4.027E-01  4.165E-06  1.017E-01  0 Radv 0.000  0.000E+00 1.000 0.254E-17  0.480E-20  0.998E-06  0.371E-06  0.147E-03  0.238E-05  0.538E-04  0.457E+08  0.668E+05  0.432E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 138  1.303E-02  2.075E-01 1.33426723E+00   7.37137885E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.314E+08  3.049E+02  4.123E-02  4.027E-01 -5.221E-06  1.024E-01  0 Radv 0.000  0.000E+00 1.000 0.243E-17  0.457E-20  0.100E-05  0.372E-06  0.147E-03  0.237E-05  0.538E-04  0.457E+08  0.655E+05  0.420E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 139  1.312E-02  2.089E-01 1.33426666E+00   7.37137323E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.295E+08  3.072E+02  4.153E-02  4.027E-01 -1.282E-05  1.031E-01  0 Radv 0.000  0.000E+00 1.000 0.242E-17  0.447E-20  0.101E-05  0.372E-06  0.147E-03  0.236E-05  0.538E-04  0.456E+08  0.646E+05  0.411E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 140  1.324E-02  2.109E-01 1.33426737E+00   7.37138032E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.269E+08  3.110E+02  4.194E-02  4.026E-01  1.226E-05  1.042E-01  0 Radv 0.000  0.000E+00 1.000 0.252E-17  0.443E-20  0.101E-05  0.374E-06  0.147E-03  0.234E-05  0.538E-04  0.456E+08  0.632E+05  0.398E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 141  1.337E-02  2.136E-01 1.33426727E+00   7.37137925E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.238E+08  3.162E+02  4.241E-02  4.026E-01 -1.656E-06  1.054E-01  0 Radv 0.000  0.000E+00 1.000 0.295E-17  0.459E-20  0.102E-05  0.375E-06  0.147E-03  0.232E-05  0.538E-04  0.455E+08  0.614E+05  0.381E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 142  1.346E-02  2.165E-01 1.33426731E+00   7.37137971E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.210E+08  3.224E+02  4.283E-02  4.025E-01  1.001E-06  1.064E-01  0 Radv 0.000  0.000E+00 1.000 0.265E-17  0.416E-20  0.103E-05  0.377E-06  0.147E-03  0.230E-05  0.538E-04  0.454E+08  0.594E+05  0.363E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 143  1.357E-02  2.186E-01 1.33426727E+00   7.37137933E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.186E+08  3.271E+02  4.319E-02  4.025E-01 -6.789E-07  1.073E-01  0 Radv 0.000  0.000E+00 1.000 0.306E-17  0.433E-20  0.104E-05  0.378E-06  0.147E-03  0.228E-05  0.538E-04  0.453E+08  0.580E+05  0.351E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 144  1.368E-02  2.210E-01 1.33426669E+00   7.37137353E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.159E+08  3.330E+02  4.357E-02  4.025E-01 -1.010E-05  1.083E-01  0 Radv 0.000  0.000E+00 1.000 0.300E-17  0.412E-20  0.105E-05  0.380E-06  0.147E-03  0.226E-05  0.538E-04  0.452E+08  0.564E+05  0.336E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 145  1.375E-02  2.235E-01 1.33426713E+00   7.37137786E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.137E+08  3.394E+02  4.388E-02  4.024E-01  1.121E-05  1.090E-01  0 Radv 0.000  0.000E+00 1.000 0.281E-17  0.383E-20  0.106E-05  0.381E-06  0.147E-03  0.224E-05  0.538E-04  0.452E+08  0.548E+05  0.322E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 146  1.384E-02  2.251E-01 1.33426723E+00   7.37137890E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.119E+08  3.439E+02  4.412E-02  4.024E-01  2.317E-06  1.097E-01  0 Radv 0.000  0.000E+00 1.000 0.272E-17  0.368E-20  0.106E-05  0.382E-06  0.147E-03  0.223E-05  0.538E-04  0.451E+08  0.537E+05  0.313E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 147  1.393E-02  2.270E-01 1.33426730E+00   7.37137962E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.099E+08  3.493E+02  4.438E-02  4.024E-01  1.559E-06  1.103E-01  0 Radv 0.000  0.000E+00 1.000 0.314E-17  0.383E-20  0.107E-05  0.384E-06  0.147E-03  0.221E-05  0.538E-04  0.450E+08  0.525E+05  0.302E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 148  1.404E-02  2.288E-01 1.33426726E+00   7.37137919E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.076E+08  3.551E+02  4.465E-02  4.023E-01 -7.578E-07  1.110E-01  0 Radv 0.000  0.000E+00 1.000 0.301E-17  0.363E-20  0.107E-05  0.385E-06  0.147E-03  0.220E-05  0.538E-04  0.450E+08  0.513E+05  0.292E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 149  1.417E-02  2.311E-01 1.33426691E+00   7.37137574E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.049E+08  3.626E+02  4.495E-02  4.023E-01 -4.817E-06  1.117E-01  0 Radv 0.000  0.000E+00 1.000 0.346E-17  0.374E-20  0.108E-05  0.387E-06  0.147E-03  0.218E-05  0.538E-04  0.449E+08  0.498E+05  0.280E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 150  1.427E-02  2.339E-01 1.33426737E+00   7.37138028E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.024E+08  3.726E+02  4.522E-02  4.022E-01  8.390E-06  1.124E-01  0 Radv 0.000  0.000E+00 1.000 0.297E-17  0.332E-20  0.109E-05  0.389E-06  0.147E-03  0.216E-05  0.538E-04  0.448E+08  0.480E+05  0.265E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 151  1.433E-02  2.359E-01 1.33426737E+00   7.37138034E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.006E+08  3.806E+02  4.540E-02  4.022E-01  1.750E-07  1.129E-01  0 Radv 0.000  0.000E+00 1.000 0.292E-17  0.318E-20  0.110E-05  0.391E-06  0.147E-03  0.214E-05  0.538E-04  0.447E+08  0.467E+05  0.255E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 152  1.445E-02  2.372E-01 1.33426735E+00   7.37138011E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.987E+08  3.858E+02  4.555E-02  4.022E-01 -3.596E-07  1.133E-01  0 Radv 0.000  0.000E+00 1.000 0.319E-17  0.325E-20  0.111E-05  0.391E-06  0.147E-03  0.213E-05  0.538E-04  0.446E+08  0.459E+05  0.248E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 153  1.454E-02  2.396E-01 1.33426734E+00   7.37138002E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.966E+08  3.962E+02  4.572E-02  4.021E-01 -1.821E-07  1.137E-01  0 Radv 0.000  0.000E+00 1.000 0.324E-17  0.315E-20  0.111E-05  0.393E-06  0.147E-03  0.211E-05  0.538E-04  0.445E+08  0.444E+05  0.237E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 154  1.462E-02  2.412E-01 1.33426720E+00   7.37137861E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.948E+08  4.040E+02  4.584E-02  4.021E-01 -2.954E-06  1.140E-01  0 Radv 0.000  0.000E+00 1.000 0.337E-17  0.312E-20  0.112E-05  0.394E-06  0.147E-03  0.210E-05  0.538E-04  0.445E+08  0.433E+05  0.229E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 155  1.474E-02  2.429E-01 1.33426733E+00   7.37137987E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.927E+08  4.124E+02  4.594E-02  4.021E-01  1.892E-06  1.143E-01  0 Radv 0.000  0.000E+00 1.000 0.352E-17  0.309E-20  0.113E-05  0.396E-06  0.147E-03  0.209E-05  0.538E-04  0.444E+08  0.422E+05  0.221E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 156  1.488E-02  2.452E-01 1.33426727E+00   7.37137933E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.902E+08  4.248E+02  4.604E-02  4.020E-01 -6.914E-07  1.145E-01  0 Radv 0.000  0.000E+00 1.000 0.375E-17  0.308E-20  0.114E-05  0.398E-06  0.147E-03  0.207E-05  0.538E-04  0.443E+08  0.408E+05  0.210E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 157  1.500E-02  2.477E-01 1.33426727E+00   7.37137929E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.877E+08  4.401E+02  4.609E-02  4.020E-01 -5.955E-08  1.147E-01  0 Radv 0.000  0.000E+00 1.000 0.378E-17  0.296E-20  0.115E-05  0.400E-06  0.147E-03  0.205E-05  0.538E-04  0.442E+08  0.392E+05  0.198E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 158  1.516E-02  2.499E-01 1.33426736E+00   7.37138017E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.851E+08  4.546E+02  4.607E-02  4.020E-01  9.627E-07  1.146E-01  0 Radv 0.000  0.000E+00 1.000 0.341E-17  0.270E-20  0.115E-05  0.402E-06  0.147E-03  0.203E-05  0.538E-04  0.441E+08  0.378E+05  0.188E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 159  1.533E-02  2.528E-01 1.33426737E+00   7.37138033E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.820E+08  4.756E+02  4.597E-02  4.019E-01  1.648E-07  1.144E-01  0 Radv 0.000  0.000E+00 1.000 0.351E-17  0.261E-20  0.117E-05  0.404E-06  0.147E-03  0.201E-05  0.538E-04  0.439E+08  0.360E+05  0.176E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 160  1.543E-02  2.558E-01 1.33426613E+00   7.37136790E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.796E+08  5.003E+02  4.584E-02  4.019E-01 -2.130E-05  1.141E-01  0 Radv 0.000  0.000E+00 1.000 0.366E-17  0.253E-20  0.118E-05  0.407E-06  0.147E-03  0.199E-05  0.538E-04  0.438E+08  0.342E+05  0.163E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 161  1.554E-02  2.575E-01 1.33426630E+00   7.37136964E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.778E+08  5.161E+02  4.568E-02  4.018E-01  2.821E-06  1.137E-01  0 Radv 0.000  0.000E+00 1.000 0.306E-17  0.225E-20  0.119E-05  0.408E-06  0.147E-03  0.198E-05  0.538E-04  0.437E+08  0.332E+05  0.156E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 162  1.568E-02  2.592E-01 1.33426636E+00   7.37137016E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.757E+08  5.339E+02  4.543E-02  4.018E-01  6.030E-07  1.131E-01  0 Radv 0.000  0.000E+00 1.000 0.296E-17  0.214E-20  0.119E-05  0.410E-06  0.147E-03  0.196E-05  0.538E-04  0.436E+08  0.321E+05  0.149E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 163  1.585E-02  2.616E-01 1.33426637E+00   7.37137029E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.731E+08  5.607E+02  4.502E-02  4.018E-01  1.307E-07  1.121E-01  0 Radv 0.000  0.000E+00 1.000 0.299E-17  0.207E-20  0.120E-05  0.412E-06  0.147E-03  0.195E-05  0.538E-04  0.435E+08  0.306E+05  0.140E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 164  1.597E-02  2.643E-01 1.33426631E+00   7.37136973E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.709E+08  5.949E+02  4.461E-02  4.017E-01 -8.117E-07  1.110E-01  0 Radv 0.000  0.000E+00 1.000 0.321E-17  0.205E-20  0.122E-05  0.415E-06  0.147E-03  0.193E-05  0.538E-04  0.433E+08  0.290E+05  0.130E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 165  1.609E-02  2.660E-01 1.33426591E+00   7.37136567E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.691E+08  6.207E+02  4.417E-02  4.017E-01 -5.336E-06  1.100E-01  0 Radv 0.000  0.000E+00 1.000 0.448E-17  0.234E-20  0.122E-05  0.416E-06  0.147E-03  0.191E-05  0.538E-04  0.432E+08  0.280E+05  0.123E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 166  1.627E-02  2.679E-01 1.33426616E+00   7.37136816E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.668E+08  6.513E+02  4.354E-02  4.017E-01  2.364E-06  1.084E-01  0 Radv 0.000  0.000E+00 1.000 0.369E-17  0.206E-20  0.123E-05  0.418E-06  0.147E-03  0.190E-05  0.538E-04  0.431E+08  0.268E+05  0.116E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 167  1.642E-02  2.704E-01 1.33426607E+00   7.37136727E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.645E+08  6.980E+02  4.894E-02  4.016E-01 -9.228E-07  1.218E-01  0 Radv 0.000  0.000E+00 1.000 0.405E-17  0.206E-20  0.124E-05  0.420E-06  0.147E-03  0.188E-05  0.538E-04  0.430E+08  0.253E+05  0.108E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 168  1.655E-02  2.727E-01 1.33426604E+00   7.37136701E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.625E+08  5.696E+02  5.446E-02  4.016E-01 -3.362E-07  1.356E-01  0 Radv 0.000  0.000E+00 1.000 0.426E-17  0.204E-20  0.125E-05  0.422E-06  0.147E-03  0.187E-05  0.538E-04  0.428E+08  0.240E+05  0.100E+21  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 169  1.674E-02  2.744E-01 1.33426596E+00   7.37136621E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.604E+08  6.154E+02  5.184E-02  4.016E-01 -6.702E-07  1.291E-01  0 Radv 0.000  0.000E+00 1.000 0.449E-17  0.203E-20  0.126E-05  0.424E-06  0.147E-03  0.186E-05  0.538E-04  0.427E+08  0.230E+05  0.944E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 170  1.690E-02  2.769E-01 1.33426630E+00   7.37136962E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.582E+08  6.943E+02  4.904E-02  4.015E-01  3.419E-06  1.221E-01  0 Radv 0.000  0.000E+00 1.000 0.357E-17  0.173E-20  0.127E-05  0.427E-06  0.147E-03  0.184E-05  0.538E-04  0.425E+08  0.216E+05  0.863E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 171  1.709E-02  2.789E-01 1.33426618E+00   7.37136843E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.561E+08  7.694E+02  4.623E-02  4.015E-01 -9.675E-07  1.151E-01  0 Radv 0.000  0.000E+00 1.000 0.393E-17  0.176E-20  0.128E-05  0.429E-06  0.147E-03  0.182E-05  0.538E-04  0.423E+08  0.204E+05  0.801E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 172  1.726E-02  2.812E-01 1.33426609E+00   7.37136754E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.541E+08  8.758E+02  4.344E-02  4.014E-01 -8.343E-07  1.082E-01  0 Radv 0.000  0.000E+00 1.000 0.438E-17  0.178E-20  0.129E-05  0.431E-06  0.147E-03  0.181E-05  0.538E-04  0.421E+08  0.190E+05  0.730E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 173  1.744E-02  2.832E-01 1.33426594E+00   7.37136600E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.523E+08  9.822E+02  4.080E-02  4.014E-01 -1.317E-06  1.016E-01  0 Radv 0.000  0.000E+00 1.000 0.487E-17  0.182E-20  0.130E-05  0.433E-06  0.147E-03  0.179E-05  0.538E-04  0.420E+08  0.179E+05  0.674E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 174  1.756E-02  2.852E-01 1.33426628E+00   7.37136936E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.510E+08  1.116E+03  3.864E-02  4.014E-01  4.534E-06  9.627E-02  0 Radv 0.000  0.000E+00 1.000 0.391E-17  0.157E-20  0.131E-05  0.436E-06  0.147E-03  0.178E-05  0.538E-04  0.418E+08  0.167E+05  0.618E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 175  1.770E-02  2.864E-01 1.33426617E+00   7.37136832E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.498E+08  1.212E+03  3.678E-02  4.014E-01 -1.113E-06  9.165E-02  0 Radv 0.000  0.000E+00 1.000 0.422E-17  0.160E-20  0.131E-05  0.436E-06  0.147E-03  0.177E-05  0.538E-04  0.418E+08  0.160E+05  0.584E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 176  1.779E-02  2.879E-01 1.33426588E+00   7.37136542E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.489E+08  1.346E+03  3.519E-02  4.013E-01 -5.202E-06  8.770E-02  0 Radv 0.000  0.000E+00 1.000 0.541E-17  0.176E-20  0.132E-05  0.438E-06  0.147E-03  0.176E-05  0.538E-04  0.416E+08  0.152E+05  0.544E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 177  1.795E-02  2.888E-01 1.33426586E+00   7.37136522E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.480E+08  1.435E+03  3.352E-02  4.013E-01 -1.973E-07  8.352E-02  0 Radv 0.000  0.000E+00 1.000 0.537E-17  0.173E-20  0.132E-05  0.438E-06  0.147E-03  0.176E-05  0.538E-04  0.416E+08  0.147E+05  0.522E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 178  1.804E-02  2.903E-01 1.33426619E+00   7.37136854E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.472E+08  1.617E+03  3.187E-02  4.013E-01  5.403E-06  7.941E-02  0 Radv 0.000  0.000E+00 1.000 0.434E-17  0.152E-20  0.133E-05  0.441E-06  0.147E-03  0.175E-05  0.538E-04  0.415E+08  0.138E+05  0.483E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 179  1.815E-02  2.912E-01 1.33426635E+00   7.37137010E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.466E+08  1.738E+03  3.056E-02  4.013E-01  2.168E-06  7.616E-02  0 Radv 0.000  0.000E+00 1.000 0.383E-17  0.140E-20  0.133E-05  0.442E-06  0.147E-03  0.174E-05  0.538E-04  0.414E+08  0.134E+05  0.461E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 180  1.831E-02  2.922E-01 1.33426620E+00   7.37136863E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.459E+08  1.892E+03  2.888E-02  4.012E-01 -1.383E-06  7.197E-02  0 Radv 0.000  0.000E+00 1.000 0.429E-17  0.146E-20  0.134E-05  0.442E-06  0.147E-03  0.174E-05  0.538E-04  0.414E+08  0.128E+05  0.437E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 181  1.845E-02  2.936E-01 1.33426626E+00   7.37136924E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.452E+08  2.149E+03  2.708E-02  4.012E-01  6.450E-07  6.749E-02  0 Radv 0.000  0.000E+00 1.000 0.414E-17  0.140E-20  0.135E-05  0.444E-06  0.147E-03  0.173E-05  0.538E-04  0.413E+08  0.120E+05  0.404E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 182  1.857E-02  2.948E-01 1.33426612E+00   7.37136776E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.447E+08  2.408E+03  2.562E-02  4.012E-01 -1.942E-06  6.386E-02  0 Radv 0.000  0.000E+00 1.000 0.470E-17  0.147E-20  0.135E-05  0.445E-06  0.147E-03  0.172E-05  0.538E-04  0.412E+08  0.113E+05  0.376E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 183  1.867E-02  2.957E-01 1.33426599E+00   7.37136649E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.444E+08  2.645E+03  2.444E-02  4.012E-01 -1.906E-06  6.091E-02  0 Radv 0.000  0.000E+00 1.000 0.515E-17  0.151E-20  0.135E-05  0.446E-06  0.147E-03  0.172E-05  0.538E-04  0.411E+08  0.108E+05  0.356E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 184  1.879E-02  2.965E-01 1.33426594E+00   7.37136603E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.441E+08  2.874E+03  2.322E-02  4.011E-01 -5.358E-07  5.789E-02  0 Radv 0.000  0.000E+00 1.000 0.534E-17  0.152E-20  0.136E-05  0.446E-06  0.147E-03  0.171E-05  0.538E-04  0.411E+08  0.104E+05  0.338E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 185  1.893E-02  2.975E-01 1.33426627E+00   7.37136931E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.438E+08  3.199E+03  2.186E-02  4.011E-01  3.556E-06  5.451E-02  0 Radv 0.000  0.000E+00 1.000 0.414E-17  0.132E-20  0.136E-05  0.448E-06  0.147E-03  0.170E-05  0.538E-04  0.410E+08  0.987E+04  0.317E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 186  1.908E-02  2.985E-01 1.33426589E+00   7.37136550E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  3.598E+03  2.048E-02  4.011E-01 -3.871E-06  5.106E-02  0 Radv 0.000  0.000E+00 1.000 0.582E-17  0.154E-20  0.137E-05  0.448E-06  0.147E-03  0.170E-05  0.538E-04  0.410E+08  0.932E+04  0.296E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 187  1.917E-02  2.995E-01 1.33426587E+00   7.37136527E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  4.085E+03  1.938E-02  4.011E-01 -3.709E-07  4.832E-02  0 Radv 0.000  0.000E+00 1.000 0.587E-17  0.152E-20  0.137E-05  0.449E-06  0.147E-03  0.169E-05  0.538E-04  0.409E+08  0.877E+04  0.275E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 188  1.930E-02  3.001E-01 1.33426633E+00   7.37136990E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.437E+08  4.424E+03  1.840E-02  4.010E-01  5.361E-06  4.588E-02  0 Radv 0.000  0.000E+00 1.000 0.406E-17  0.125E-20  0.137E-05  0.450E-06  0.147E-03  0.169E-05  0.538E-04  0.408E+08  0.844E+04  0.263E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 189  1.941E-02  3.009E-01 1.33426625E+00   7.37136912E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.439E+08  4.957E+03  1.738E-02  4.010E-01 -1.048E-06  4.334E-02  0 Radv 0.000  0.000E+00 1.000 0.437E-17  0.128E-20  0.138E-05  0.451E-06  0.147E-03  0.168E-05  0.538E-04  0.408E+08  0.799E+04  0.246E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 190  1.951E-02  3.016E-01 1.33426603E+00   7.37136686E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.440E+08  5.475E+03  1.655E-02  4.010E-01 -3.579E-06  4.127E-02  0 Radv 0.000  0.000E+00 1.000 0.528E-17  0.139E-20  0.138E-05  0.452E-06  0.147E-03  0.168E-05  0.538E-04  0.408E+08  0.762E+04  0.233E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 191  1.965E-02  3.022E-01 1.33426600E+00   7.37136655E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.443E+08  5.958E+03  1.563E-02  4.009E-01 -3.237E-07  3.898E-02  0 Radv 0.000  0.000E+00 1.000 0.542E-17  0.140E-20  0.138E-05  0.452E-06  0.147E-03  0.168E-05  0.538E-04  0.407E+08  0.732E+04  0.222E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 192  1.984E-02  3.031E-01 1.33426604E+00   7.37136699E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.449E+08  6.785E+03  1.444E-02  4.009E-01  3.627E-07  3.602E-02  0 Radv 0.000  0.000E+00 1.000 0.538E-17  0.137E-20  0.139E-05  0.454E-06  0.147E-03  0.167E-05  0.538E-04  0.407E+08  0.688E+04  0.207E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 193  1.992E-02  3.041E-01 1.33426599E+00   7.37136652E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.454E+08  8.018E+03  1.355E-02  4.009E-01 -8.965E-07  3.380E-02  0 Radv 0.000  0.000E+00 1.000 0.541E-17  0.136E-20  0.139E-05  0.454E-06  0.147E-03  0.167E-05  0.538E-04  0.406E+08  0.636E+04  0.189E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 194  2.008E-02  3.045E-01 1.33426590E+00   7.37136559E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.459E+08  8.630E+03  1.278E-02  4.008E-01 -8.752E-07  3.188E-02  0 Radv 0.000  0.000E+00 1.000 0.593E-17  0.141E-20  0.139E-05  0.455E-06  0.147E-03  0.166E-05  0.538E-04  0.406E+08  0.615E+04  0.181E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 195  2.017E-02  3.053E-01 1.33426623E+00   7.37136888E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.466E+08  1.000E+04  1.201E-02  4.008E-01  5.223E-06  2.996E-02  0 Radv 0.000  0.000E+00 1.000 0.456E-17  0.122E-20  0.140E-05  0.456E-06  0.147E-03  0.166E-05  0.538E-04  0.406E+08  0.574E+04  0.167E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 196  2.033E-02  3.058E-01 1.33426614E+00   7.37136803E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.474E+08  1.093E+04  1.129E-02  4.008E-01 -8.380E-07  2.818E-02  0 Radv 0.000  0.000E+00 1.000 0.484E-17  0.125E-20  0.140E-05  0.456E-06  0.147E-03  0.166E-05  0.538E-04  0.405E+08  0.550E+04  0.160E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 197  2.044E-02  3.065E-01 1.33426597E+00   7.37136625E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.483E+08  1.263E+04  1.058E-02  4.007E-01 -2.396E-06  2.639E-02  0 Radv 0.000  0.000E+00 1.000 0.568E-17  0.134E-20  0.140E-05  0.456E-06  0.147E-03  0.165E-05  0.538E-04  0.405E+08  0.514E+04  0.148E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 198  2.061E-02  3.070E-01 1.33426624E+00   7.37136902E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.493E+08  1.404E+04  9.858E-03  4.007E-01  2.460E-06  2.460E-02  0 Radv 0.000  0.000E+00 1.000 0.451E-17  0.119E-20  0.140E-05  0.457E-06  0.147E-03  0.165E-05  0.538E-04  0.405E+08  0.490E+04  0.140E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 199  2.075E-02  3.077E-01 1.33426611E+00   7.37136772E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.506E+08  1.651E+04  9.125E-03  4.006E-01 -1.404E-06  2.278E-02  0 Radv 0.000  0.000E+00 1.000 0.511E-17  0.125E-20  0.141E-05  0.458E-06  0.147E-03  0.165E-05  0.538E-04  0.404E+08  0.454E+04  0.129E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 200  2.095E-02  3.083E-01 1.33426586E+00   7.37136523E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.521E+08  1.889E+04  8.399E-03  4.005E-01 -1.985E-06  2.097E-02  0 Radv 0.000  0.000E+00 1.000 0.621E-17  0.137E-20  0.141E-05  0.458E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.427E+04  0.120E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 201  2.109E-02  3.090E-01 1.33426609E+00   7.37136747E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.538E+08  2.272E+04  7.742E-03  4.005E-01  2.527E-06  1.933E-02  0 Radv 0.000  0.000E+00 1.000 0.526E-17  0.125E-20  0.141E-05  0.459E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.392E+04  0.109E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 202  2.119E-02  3.095E-01 1.33426621E+00   7.37136865E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.550E+08  2.591E+04  7.309E-03  4.004E-01  1.894E-06  1.825E-02  0 Radv 0.000  0.000E+00 1.000 0.489E-17  0.120E-20  0.141E-05  0.459E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.369E+04  0.102E+20  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 203  2.134E-02  3.098E-01 1.33426625E+00   7.37136911E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.564E+08  2.842E+04  6.867E-03  4.004E-01  4.542E-07  1.715E-02  0 Radv 0.000  0.000E+00 1.000 0.463E-17  0.116E-20  0.141E-05  0.460E-06  0.147E-03  0.164E-05  0.538E-04  0.404E+08  0.354E+04  0.976E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 204  2.154E-02  3.104E-01 1.33426611E+00   7.37136770E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.585E+08  3.303E+04  6.302E-03  4.003E-01 -1.143E-06  1.574E-02  0 Radv 0.000  0.000E+00 1.000 0.531E-17  0.123E-20  0.142E-05  0.460E-06  0.147E-03  0.164E-05  0.538E-04  0.403E+08  0.330E+04  0.905E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 205  2.168E-02  3.110E-01 1.33426584E+00   7.37136504E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.606E+08  3.978E+04  5.808E-03  4.002E-01 -2.973E-06  1.451E-02  0 Radv 0.000  0.000E+00 1.000 0.632E-17  0.134E-20  0.142E-05  0.460E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.303E+04  0.825E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 206  2.177E-02  3.114E-01 1.33426631E+00   7.37136968E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.621E+08  4.554E+04  5.493E-03  4.001E-01  8.234E-06  1.373E-02  0 Radv 0.000  0.000E+00 1.000 0.438E-17  0.111E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.285E+04  0.772E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 207  2.190E-02  3.117E-01 1.33426588E+00   7.37136542E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.636E+08  4.962E+04  5.213E-03  4.001E-01 -5.371E-06  1.303E-02  0 Radv 0.000  0.000E+00 1.000 0.620E-17  0.131E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.274E+04  0.740E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 208  2.207E-02  3.120E-01 1.33426615E+00   7.37136814E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.657E+08  5.600E+04  4.856E-03  4.000E-01  2.596E-06  1.214E-02  0 Radv 0.000  0.000E+00 1.000 0.518E-17  0.120E-20  0.142E-05  0.461E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.259E+04  0.697E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 209  2.221E-02  3.124E-01 1.33426602E+00   7.37136680E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.679E+08  6.573E+04  4.520E-03  3.998E-01 -1.625E-06  1.131E-02  0 Radv 0.000  0.000E+00 1.000 0.557E-17  0.124E-20  0.142E-05  0.462E-06  0.147E-03  0.163E-05  0.538E-04  0.403E+08  0.241E+04  0.645E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 210  2.236E-02  3.128E-01 1.33426600E+00   7.37136663E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.701E+08  7.458E+04  4.228E-03  3.994E-01 -1.855E-07  1.059E-02  0 Radv 0.000  0.000E+00 1.000 0.566E-17  0.124E-20  0.142E-05  0.462E-06  0.147E-03  0.163E-05  0.538E-04  0.402E+08  0.227E+04  0.606E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 211  2.250E-02  3.131E-01 1.33426608E+00   7.37136741E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.724E+08  8.584E+04  3.956E-03  3.990E-01  9.473E-07  9.913E-03  0 Radv 0.000  0.000E+00 1.000 0.537E-17  0.121E-20  0.142E-05  0.462E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.213E+04  0.566E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 212  2.271E-02  3.134E-01 1.33426597E+00   7.37136631E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.752E+08  9.751E+04  3.655E-03  3.986E-01 -8.997E-07  9.170E-03  0 Radv 0.000  0.000E+00 1.000 0.580E-17  0.125E-20  0.142E-05  0.462E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.201E+04  0.533E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 213  2.290E-02  3.139E-01 1.33426625E+00   7.37136905E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.785E+08  1.180E+05  3.341E-03  3.980E-01  2.468E-06  8.393E-03  0 Radv 0.000  0.000E+00 1.000 0.470E-17  0.112E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.184E+04  0.486E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 214  2.304E-02  3.142E-01 1.33426581E+00   7.37136467E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.814E+08  1.404E+05  3.101E-03  3.976E-01 -5.242E-06  7.799E-03  0 Radv 0.000  0.000E+00 1.000 0.659E-17  0.132E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.170E+04  0.447E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 215  2.313E-02  3.145E-01 1.33426583E+00   7.37136493E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.835E+08  1.599E+05  2.944E-03  3.973E-01  4.855E-07  7.409E-03  0 Radv 0.000  0.000E+00 1.000 0.649E-17  0.131E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.160E+04  0.420E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 216  2.332E-02  3.147E-01 1.33426609E+00   7.37136751E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.861E+08  1.737E+05  2.769E-03  3.970E-01  2.403E-06  6.974E-03  0 Radv 0.000  0.000E+00 1.000 0.533E-17  0.119E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.154E+04  0.403E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 217  2.350E-02  3.150E-01 1.33426616E+00   7.37136823E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.895E+08  2.054E+05  2.561E-03  3.965E-01  7.485E-07  6.460E-03  0 Radv 0.000  0.000E+00 1.000 0.601E-17  0.126E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.143E+04  0.372E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 218  2.364E-02  3.153E-01 1.33426697E+00   7.37137633E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.925E+08  2.392E+05  2.394E-03  3.961E-01  1.006E-05  6.044E-03  0 Radv 0.000  0.000E+00 1.000 0.544E-17  0.120E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.133E+04  0.346E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 219  2.377E-02  3.155E-01 1.33426769E+00   7.37138353E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.952E+08  2.713E+05  2.259E-03  3.958E-01  9.883E-06  5.708E-03  0 Radv 0.000  0.000E+00 1.000 0.619E-17  0.127E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.126E+04  0.326E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 220  2.391E-02  3.157E-01 1.33426797E+00   7.37138626E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  2.979E+08  3.042E+05  2.136E-03  3.955E-01  3.650E-06  5.401E-03  0 Radv 0.000  1.965-290 1.000 0.618E-17  0.127E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.119E+04  0.308E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 221  2.401E-02  3.159E-01 1.33426822E+00   7.37138882E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.003E+08  3.422E+05  2.034E-03  3.952E-01  4.649E-06  5.145E-03  0 Radv 0.000  1.943-256 1.000 0.638E-17  0.129E-20  0.143E-05  0.463E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.113E+04  0.292E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 222  2.418E-02  3.160E-01 1.33426835E+00   7.37139007E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.030E+08  3.730E+05  1.925E-03  3.949E-01  1.385E-06  4.873E-03  0 Radv 0.000  1.698-222 1.000 0.651E-17  0.131E-20  0.143E-05  0.196E-05  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.108E+04  0.280E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 223  2.429E-02  3.162E-01 1.33426842E+00   7.37139081E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.059E+08  4.300E+05  1.820E-03  3.946E-01  1.286E-06  4.612E-03  0 Radv 0.000  1.787-188 1.000 0.652E-17  0.131E-20  0.143E-05  0.566E-05  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.101E+04  0.262E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 224  2.450E-02  3.164E-01 1.33426845E+00   7.37139108E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.093E+08  4.709E+05  1.709E-03  3.943E-01  2.413E-07  4.335E-03  0 Radv 0.000  2.116-154 1.000 0.652E-17  0.131E-20  0.143E-05  0.427E-06  0.147E-03  0.162E-05  0.538E-04  0.402E+08  0.972E+03  0.250E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 225  2.464E-02  3.166E-01 1.33426852E+00   7.37139180E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.130E+08  5.584E+05  1.595E-03  3.939E-01  9.766E-07  4.051E-03  0 Radv 0.000  3.131-120 1.000 0.656E-17  0.132E-20  0.143E-05  0.427E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.898E+03  0.231E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 226  2.481E-02  3.168E-01 1.33426853E+00   7.37139195E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.165E+08  6.276E+05  1.501E-03  3.935E-01  1.688E-07  3.815E-03  0 Radv 0.000  5.272E-86 1.000 0.654E-17  0.132E-20  0.143E-05  0.427E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.850E+03  0.218E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 227  2.504E-02  3.170E-01 1.33426855E+00   7.37139214E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.210E+08  7.201E+05  1.389E-03  3.931E-01  1.622E-07  3.534E-03  0 Radv 0.000  8.390E-52 1.000 0.656E-17  0.132E-20  0.143E-05  0.427E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.798E+03  0.205E+19  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 228  2.523E-02  3.172E-01 1.33412456E+00   7.36995224E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.258E+08  8.679E+05  1.350E-03  3.926E-01 -1.532E-03  3.438E-03  0 Radv 0.000  2.000E-17 1.000 0.689E-16  0.423E-20  0.143E-05  0.426E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.731E+03  0.187E+19  6.224E+11  9.427E+10  6.333E-02  9.698E-02  2.602E+00  5.958E-06  6.533E+02  1.800E+02  5.771E+04  7.621E+05
 229  2.541E-02  3.174E-01 1.33368821E+00   7.36558874E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.303E+08  1.007E+06  1.449E-03  3.922E-01 -5.010E-03  3.694E-03  0 Radv 0.000  3.262E-16 1.000 0.101E-14  0.154E-19  0.142E-05  0.459E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.682E+03  0.174E+19  1.656E+11  6.221E+09  6.819E-02  1.039E-01  6.927E-01  1.586E-06  1.747E+02  4.795E+01  1.544E+04  2.041E+05
 230  2.557E-02  3.175E-01 1.33242300E+00   7.35293662E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.347E+08  1.155E+06  1.815E-03  3.918E-01 -1.638E-02  4.633E-03  0 Radv 0.001  3.319E-15 0.999 0.795E-14  0.382E-19  0.142E-05  0.457E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.639E+03  0.164E+19  5.555E+10  6.551E+08  7.310E-02  1.109E-01  2.325E-01  5.322E-07  5.888E+01  1.610E+01  5.208E+03  6.888E+04
 231  2.567E-02  3.177E-01 1.32960650E+00   7.32477163E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.386E+08  1.306E+06  2.493E-03  3.915E-01 -5.669E-02  6.369E-03  0 Radv 0.002  2.137E-14 0.998 0.341E-13  0.648E-19  0.142E-05  0.455E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.602E+03  0.154E+19  2.329E+10  1.084E+08  7.794E-02  1.175E-01  9.754E-02  2.232E-07  2.480E+01  6.756E+00  2.195E+03  2.904E+04
 232  2.584E-02  3.178E-01 1.32621577E+00   7.29086431E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.437E+08  1.414E+06  3.567E-03  3.911E-01 -4.187E-02  9.119E-03  0 Radv 0.004  6.432E-14 0.996 0.730E-13  0.803E-19  0.142E-05  0.454E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.579E+03  0.149E+19  1.399E+10  3.753E+07  8.140E-02  1.220E-01  5.864E-02  1.342E-07  1.494E+01  4.063E+00  1.323E+03  1.752E+04
 233  2.591E-02  3.179E-01 1.31602626E+00   7.18896916E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.487E+08  1.613E+06  5.456E-03  3.908E-01 -3.306E-01  1.396E-02  0 Radv 0.008  3.384E-13 0.991 0.204E-12  0.989E-19  0.142E-05  0.452E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.541E+03  0.140E+19  6.561E+09  7.672E+06  8.797E-02  1.299E-01  2.754E-02  6.300E-08  7.050E+00  1.910E+00  6.247E+02  8.277E+03
 234  2.595E-02  3.179E-01 1.30986608E+00   7.12736736E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.514E+08  1.697E+06  6.492E-03  3.907E-01 -3.277E-01  1.662E-02  0 Radv 0.011  6.143E-13 0.988 0.287E-12  0.104E-18  0.142E-05  0.451E-06  0.147E-03  0.162E-05  0.538E-04  0.401E+08  0.526E+03  0.137E+19  5.020E+09  4.355E+06  9.092E-02  1.332E-01  2.109E-02  4.823E-08  5.409E+00  1.463E+00  4.795E+02  6.355E+03
 235  2.601E-02  3.180E-01 1.30539748E+00   7.08268141E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.543E+08  1.751E+06  7.607E-03  3.906E-01 -1.575E-01  1.948E-02  0 Radv 0.013  8.689E-13 0.986 0.348E-12  0.107E-18  0.142E-05  0.451E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.517E+03  0.135E+19  4.304E+09  3.138E+06  9.288E-02  1.353E-01  1.809E-02  4.138E-08  4.646E+00  1.256E+00  4.120E+02  5.462E+03
 236  2.606E-02  3.180E-01 1.29731166E+00   7.00182318E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.576E+08  1.837E+06  8.982E-03  3.905E-01 -4.252E-01  2.300E-02  0 Radv 0.017  1.451E-12 0.983 0.461E-12  0.110E-18  0.142E-05  0.450E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.503E+03  0.132E+19  3.436E+09  1.937E+06  9.612E-02  1.385E-01  1.446E-02  3.306E-08  3.720E+00  1.004E+00  3.300E+02  4.377E+03
 237  2.611E-02  3.180E-01 1.29080101E+00   6.93671672E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.610E+08  1.897E+06  1.040E-02  3.903E-01 -2.681E-01  2.665E-02  0 Radv 0.020  2.038E-12 0.979 0.553E-12  0.112E-18  0.142E-05  0.449E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.494E+03  0.130E+19  2.965E+09  1.409E+06  9.853E-02  1.407E-01  1.249E-02  2.854E-08  3.217E+00  8.675E-01  2.855E+02  3.788E+03
 238  2.615E-02  3.181E-01 1.28139029E+00   6.84260954E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.644E+08  1.979E+06  1.191E-02  3.902E-01 -6.370E-01  3.051E-02  0 Radv 0.025  3.083E-12 0.975 0.689E-12  0.115E-18  0.142E-05  0.448E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.481E+03  0.127E+19  2.483E+09  9.587E+05  1.019E-01  1.437E-01  1.047E-02  2.393E-08  2.703E+00  7.281E-01  2.400E+02  3.186E+03
 239  2.618E-02  3.181E-01 1.27497286E+00   6.77843524E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.671E+08  2.030E+06  1.315E-02  3.902E-01 -4.343E-01  3.370E-02  0 Radv 0.028  3.935E-12 0.972 0.783E-12  0.116E-18  0.142E-05  0.448E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.473E+03  0.126E+19  2.240E+09  7.648E+05  1.041E-01  1.456E-01  9.458E-03  2.160E-08  2.444E+00  6.578E-01  2.171E+02  2.882E+03
 240  2.622E-02  3.181E-01 1.26775616E+00   6.70626822E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.702E+08  2.084E+06  1.451E-02  3.901E-01 -4.879E-01  3.719E-02  0 Radv 0.032  5.037E-12 0.968 0.890E-12  0.118E-18  0.142E-05  0.447E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.465E+03  0.124E+19  2.020E+09  6.091E+05  1.065E-01  1.476E-01  8.540E-03  1.950E-08  2.210E+00  5.942E-01  1.963E+02  2.607E+03
 241  2.625E-02  3.182E-01 1.25997966E+00   6.62850315E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.732E+08  2.141E+06  1.588E-02  3.900E-01 -6.152E-01  4.071E-02  0 Radv 0.036  6.401E-12 0.964 0.101E-11  0.119E-18  0.142E-05  0.447E-06  0.147E-03  0.163E-05  0.538E-04  0.401E+08  0.457E+03  0.123E+19  1.830E+09  4.890E+05  1.091E-01  1.496E-01  7.745E-03  1.768E-08  2.007E+00  5.392E-01  1.783E+02  2.369E+03
 242  2.628E-02  3.182E-01 1.25290581E+00   6.55776471E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.761E+08  2.191E+06  1.723E-02  3.900E-01 -5.599E-01  4.420E-02  0 Radv 0.039  7.809E-12 0.960 0.112E-11  0.120E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.450E+03  0.122E+19  1.688E+09  4.079E+05  1.115E-01  1.514E-01  7.151E-03  1.632E-08  1.855E+00  4.981E-01  1.649E+02  2.192E+03
 243  2.631E-02  3.182E-01 1.24556514E+00   6.48435799E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.791E+08  2.243E+06  1.868E-02  3.899E-01 -5.812E-01  4.791E-02  0 Radv 0.043  9.449E-12 0.957 0.123E-11  0.121E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.443E+03  0.121E+19  1.564E+09  3.433E+05  1.140E-01  1.532E-01  6.634E-03  1.514E-08  1.723E+00  4.624E-01  1.533E+02  2.037E+03
 244  2.634E-02  3.182E-01 1.23751197E+00   6.40382629E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.825E+08  2.297E+06  2.022E-02  3.898E-01 -6.381E-01  5.188E-02  0 Radv 0.047  1.147E-11 0.952 0.136E-11  0.123E-18  0.142E-05  0.446E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.436E+03  0.119E+19  1.449E+09  2.883E+05  1.167E-01  1.551E-01  6.153E-03  1.403E-08  1.601E+00  4.291E-01  1.424E+02  1.894E+03
 245  2.638E-02  3.182E-01 1.22905868E+00   6.31929340E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.860E+08  2.353E+06  2.187E-02  3.898E-01 -6.707E-01  5.611E-02  0 Radv 0.052  1.384E-11 0.948 0.149E-11  0.124E-18  0.142E-05  0.445E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.429E+03  0.118E+19  1.346E+09  2.435E+05  1.196E-01  1.570E-01  5.725E-03  1.306E-08  1.491E+00  3.996E-01  1.327E+02  1.766E+03
 246  2.641E-02  3.183E-01 1.21969554E+00   6.22566203E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.898E+08  2.412E+06  2.362E-02  3.897E-01 -7.442E-01  6.063E-02  0 Radv 0.057  1.680E-11 0.943 0.164E-11  0.125E-18  0.142E-05  0.444E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.422E+03  0.117E+19  1.249E+09  2.048E+05  1.227E-01  1.590E-01  5.321E-03  1.213E-08  1.388E+00  3.716E-01  1.236E+02  1.645E+03
 247  2.644E-02  3.183E-01 1.21019184E+00   6.13062501E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.938E+08  2.472E+06  2.549E-02  3.896E-01 -7.572E-01  6.542E-02  0 Radv 0.062  2.018E-11 0.938 0.180E-11  0.127E-18  0.141E-05  0.444E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.414E+03  0.116E+19  1.166E+09  1.741E+05  1.261E-01  1.610E-01  4.973E-03  1.133E-08  1.300E+00  3.477E-01  1.158E+02  1.541E+03
 248  2.648E-02  3.183E-01 1.19977017E+00   6.02640833E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  3.982E+08  2.534E+06  2.747E-02  3.896E-01 -8.327E-01  7.053E-02  0 Radv 0.068  2.435E-11 0.932 0.198E-11  0.128E-18  0.141E-05  0.443E-06  0.147E-03  0.163E-05  0.538E-04  0.400E+08  0.406E+03  0.115E+19  1.087E+09  1.475E+05  1.297E-01  1.631E-01  4.645E-03  1.058E-08  1.216E+00  3.250E-01  1.084E+02  1.443E+03
 249  2.650E-02  3.183E-01 1.18898865E+00   5.91859310E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.023E+08  2.599E+06  2.941E-02  3.895E-01 -1.027E+00  7.551E-02  0 Radv 0.074  2.921E-11 0.926 0.217E-11  0.130E-18  0.141E-05  0.443E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.399E+03  0.113E+19  1.017E+09  1.258E+05  1.336E-01  1.653E-01  4.355E-03  9.914E-09  1.142E+00  3.050E-01  1.018E+02  1.357E+03
 250  2.653E-02  3.183E-01 1.17973777E+00   5.82608431E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.062E+08  2.654E+06  3.126E-02  3.894E-01 -8.850E-01  8.028E-02  0 Radv 0.079  3.387E-11 0.920 0.233E-11  0.131E-18  0.141E-05  0.442E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.392E+03  0.112E+19  9.649E+08  1.106E+05  1.370E-01  1.671E-01  4.139E-03  9.418E-09  1.087E+00  2.901E-01  9.696E+01  1.293E+03
 251  2.656E-02  3.184E-01 1.17061332E+00   5.73483981E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.102E+08  2.710E+06  3.319E-02  3.894E-01 -8.758E-01  8.525E-02  0 Radv 0.085  3.892E-11 0.915 0.249E-11  0.133E-18  0.141E-05  0.442E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.386E+03  0.112E+19  9.195E+08  9.820E+04  1.406E-01  1.690E-01  3.951E-03  8.987E-09  1.039E+00  2.773E-01  9.276E+01  1.237E+03
 252  2.659E-02  3.184E-01 1.16082077E+00   5.63691432E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.144E+08  2.768E+06  3.521E-02  3.893E-01 -9.433E-01  9.044E-02  0 Radv 0.091  4.488E-11 0.909 0.267E-11  0.134E-18  0.141E-05  0.441E-06  0.147E-03  0.164E-05  0.538E-04  0.400E+08  0.380E+03  0.110E+19  8.756E+08  8.693E+04  1.445E-01  1.710E-01  3.770E-03  8.571E-09  9.935E-01  2.648E-01  8.870E+01  1.184E+03
 253  2.663E-02  3.184E-01 1.15097699E+00   5.53847648E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.189E+08  2.827E+06  3.732E-02  3.893E-01 -9.521E-01  9.586E-02  0 Radv 0.097  5.149E-11 0.903 0.286E-11  0.136E-18  0.141E-05  0.441E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.373E+03  0.110E+19  8.363E+08  7.738E+04  1.485E-01  1.729E-01  3.609E-03  8.199E-09  9.525E-01  2.537E-01  8.509E+01  1.136E+03
 254  2.666E-02  3.184E-01 1.14035106E+00   5.43221720E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.235E+08  2.888E+06  3.951E-02  3.892E-01 -1.032E+00  1.015E-01  0 Radv 0.103  5.936E-11 0.897 0.306E-11  0.137E-18  0.141E-05  0.440E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.367E+03  0.108E+19  7.979E+08  6.862E+04  1.530E-01  1.749E-01  3.451E-03  7.836E-09  9.125E-01  2.429E-01  8.157E+01  1.090E+03
 255  2.669E-02  3.184E-01 1.12978052E+00   5.32651176E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.284E+08  2.950E+06  4.179E-02  3.892E-01 -1.032E+00  1.074E-01  0 Radv 0.110  6.800E-11 0.890 0.327E-11  0.139E-18  0.141E-05  0.440E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.360E+03  0.108E+19  7.638E+08  6.125E+04  1.576E-01  1.770E-01  3.311E-03  7.515E-09  8.773E-01  2.334E-01  7.847E+01  1.049E+03
 256  2.672E-02  3.184E-01 1.11861378E+00   5.21484440E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.335E+08  3.014E+06  4.414E-02  3.891E-01 -1.096E+00  1.134E-01  0 Radv 0.117  7.808E-11 0.883 0.350E-11  0.141E-18  0.141E-05  0.439E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.354E+03  0.107E+19  7.312E+08  5.459E+04  1.627E-01  1.791E-01  3.178E-03  7.208E-09  8.437E-01  2.243E-01  7.550E+01  1.010E+03
 257  2.678E-02  3.185E-01 1.10759073E+00   5.10461392E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.410E+08  3.080E+06  4.768E-02  3.890E-01 -5.663E-01  1.226E-01  0 Radv 0.124  8.909E-11 0.876 0.373E-11  0.143E-18  0.141E-05  0.439E-06  0.147E-03  0.164E-05  0.538E-04  0.399E+08  0.347E+03  0.106E+19  7.024E+08  4.898E+04  1.679E-01  1.813E-01  3.061E-03  6.938E-09  8.143E-01  2.163E-01  7.292E+01  9.761E+02
 258  2.685E-02  3.185E-01 1.08656269E+00   4.89433352E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.513E+08  3.210E+06  5.260E-02  3.889E-01 -1.087E+00  1.352E-01  0 Radv 0.138  1.133E-10 0.861 0.418E-11  0.146E-18  0.140E-05  0.437E-06  0.147E-03  0.164E-05  0.538E-04  0.398E+08  0.335E+03  0.104E+19  6.548E+08  4.032E+04  1.788E-01  1.854E-01  2.870E-03  6.495E-09  7.666E-01  2.034E-01  6.874E+01  9.214E+02
 259  2.692E-02  3.185E-01 1.06520165E+00   4.68072306E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.624E+08  3.347E+06  5.777E-02  3.888E-01 -1.117E+00  1.486E-01  0 Radv 0.153  1.429E-10 0.846 0.466E-11  0.150E-18  0.140E-05  0.436E-06  0.147E-03  0.165E-05  0.538E-04  0.398E+08  0.323E+03  0.102E+19  6.144E+08  3.353E+04  1.909E-01  1.897E-01  2.709E-03  6.123E-09  7.270E-01  1.926E-01  6.529E+01  8.764E+02
 260  2.699E-02  3.186E-01 1.04293267E+00   4.45803331E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.742E+08  3.490E+06  6.320E-02  3.887E-01 -1.180E+00  1.626E-01  0 Radv 0.170  1.801E-10 0.830 0.520E-11  0.155E-18  0.140E-05  0.435E-06  0.147E-03  0.165E-05  0.538E-04  0.398E+08  0.311E+03  0.100E+19  5.785E+08  2.798E+04  2.048E-01  1.942E-01  2.568E-03  5.795E-09  6.926E-01  1.833E-01  6.229E+01  8.376E+02
 261  2.704E-02  3.186E-01 1.02036981E+00   4.23240473E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.850E+08  3.639E+06  6.822E-02  3.886E-01 -1.558E+00  1.755E-01  0 Radv 0.187  2.255E-10 0.813 0.577E-11  0.160E-18  0.140E-05  0.434E-06  0.147E-03  0.165E-05  0.538E-04  0.397E+08  0.299E+03  0.984E+18  5.475E+08  2.354E+04  2.205E-01  1.988E-01  2.449E-03  5.516E-09  6.640E-01  1.755E-01  5.982E+01  8.057E+02
 262  2.710E-02  3.186E-01 1.00355714E+00   4.06427803E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.946E+08  3.758E+06  7.272E-02  3.886E-01 -1.176E+00  1.871E-01  0 Radv 0.200  2.656E-10 0.800 0.623E-11  0.164E-18  0.140E-05  0.432E-06  0.147E-03  0.166E-05  0.538E-04  0.397E+08  0.291E+03  0.970E+18  5.278E+08  2.082E+04  2.336E-01  2.024E-01  2.376E-03  5.343E-09  6.469E-01  1.708E-01  5.838E+01  7.874E+02
 263  2.722E-02  3.186E-01 9.87015159E-01   3.89885819E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.097E+08  3.879E+06  7.965E-02  3.885E-01 -5.835E-01  2.050E-01  0 Radv 0.214  3.110E-10 0.786 0.670E-11  0.169E-18  0.139E-05  0.431E-06  0.147E-03  0.166E-05  0.538E-04  0.396E+08  0.282E+03  0.957E+18  5.106E+08  1.854E+04  2.479E-01  2.061E-01  2.315E-03  5.196E-09  6.330E-01  1.670E-01  5.721E+01  7.728E+02
 264  2.730E-02  3.187E-01 9.53565843E-01   3.56436503E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.269E+08  4.131E+06  8.758E-02  3.883E-01 -1.812E+00  2.255E-01  0 Radv 0.242  4.250E-10 0.758 0.772E-11  0.179E-18  0.139E-05  0.429E-06  0.147E-03  0.166E-05  0.538E-04  0.396E+08  0.266E+03  0.930E+18  4.809E+08  1.481E+04  2.812E-01  2.137E-01  2.213E-03  4.950E-09  6.112E-01  1.609E-01  5.543E+01  7.513E+02
 265  2.739E-02  3.187E-01 9.33158424E-01   3.36029084E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.406E+08  4.301E+06  9.397E-02  3.882E-01 -1.129E+00  2.420E-01  0 Radv 0.261  5.132E-10 0.739 0.841E-11  0.186E-18  0.139E-05  0.428E-06  0.147E-03  0.167E-05  0.538E-04  0.395E+08  0.256E+03  0.912E+18  4.665E+08  1.300E+04  3.059E-01  2.187E-01  2.171E-03  4.841E-09  6.037E-01  1.587E-01  5.488E+01  7.457E+02
 266  2.756E-02  3.188E-01 9.13226016E-01   3.16096676E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.621E+08  4.475E+06  1.037E-01  3.881E-01 -5.578E-01  2.673E-01  0 Radv 0.280  6.165E-10 0.720 0.913E-11  0.194E-18  0.138E-05  0.426E-06  0.147E-03  0.167E-05  0.538E-04  0.394E+08  0.246E+03  0.895E+18  4.543E+08  1.149E+04  3.337E-01  2.239E-01  2.140E-03  4.758E-09  5.994E-01  1.574E-01  5.464E+01  7.444E+02
 267  2.766E-02  3.188E-01 8.74093010E-01   2.76963670E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.840E+08  4.834E+06  1.135E-01  3.880E-01 -2.226E+00  2.926E-01  0 Radv 0.319  8.840E-10 0.680 0.107E-10  0.213E-18  0.137E-05  0.422E-06  0.147E-03  0.168E-05  0.538E-04  0.393E+08  0.227E+03  0.861E+18  4.350E+08  9.083E+03  4.012E-01  2.344E-01  2.104E-03  4.647E-09  5.990E-01  1.570E-01  5.492E+01  7.526E+02
 268  2.776E-02  3.189E-01 8.56971826E-01   2.59842486E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  5.982E+08  5.016E+06  1.200E-01  3.879E-01 -9.992E-01  3.094E-01  0 Radv 0.338  1.039E-09 0.662 0.115E-10  0.223E-18  0.137E-05  0.421E-06  0.147E-03  0.169E-05  0.538E-04  0.392E+08  0.219E+03  0.844E+18  4.293E+08  8.233E+03  4.398E-01  2.397E-01  2.108E-03  4.639E-09  6.053E-01  1.585E-01  5.568E+01  7.655E+02
 269  2.796E-02  3.189E-01 8.40396852E-01   2.43267512E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.200E+08  5.200E+06  1.297E-01  3.878E-01 -4.891E-01  3.344E-01  0 Radv 0.357  1.217E-09 0.643 0.123E-10  0.234E-18  0.136E-05  0.419E-06  0.147E-03  0.170E-05  0.538E-04  0.391E+08  0.211E+03  0.828E+18  4.249E+08  7.496E+03  4.833E-01  2.451E-01  2.120E-03  4.646E-09  6.143E-01  1.607E-01  5.670E+01  7.821E+02
 270  2.821E-02  3.190E-01 8.08451327E-01   2.11321987E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.504E+08  5.579E+06  1.429E-01  3.876E-01 -8.382E-01  3.687E-01  0 Radv 0.395  1.664E-09 0.605 0.141E-10  0.260E-18  0.135E-05  0.415E-06  0.147E-03  0.171E-05  0.538E-04  0.389E+08  0.196E+03  0.795E+18  4.191E+08  6.266E+03  5.887E-01  2.560E-01  2.164E-03  4.702E-09  6.396E-01  1.670E-01  5.948E+01  8.266E+02
 271  2.847E-02  3.190E-01 7.78834212E-01   1.81704872E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  6.818E+08  6.012E+06  1.561E-01  3.875E-01 -7.986E-01  4.028E-01  0 Radv 0.433  2.271E-09 0.567 0.162E-10  0.294E-18  0.134E-05  0.410E-06  0.147E-03  0.173E-05  0.538E-04  0.386E+08  0.182E+03  0.759E+18  4.203E+08  5.351E+03  7.350E-01  2.684E-01  2.268E-03  4.874E-09  6.872E-01  1.792E-01  6.451E+01  9.049E+02
 272  2.886E-02  3.191E-01 7.51395267E-01   1.54265927E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.180E+08  6.454E+06  1.707E-01  3.873E-01 -5.352E-01  4.408E-01  0 Radv 0.471  3.083E-09 0.529 0.185E-10  0.337E-18  0.133E-05  0.406E-06  0.147E-03  0.175E-05  0.538E-04  0.383E+08  0.168E+03  0.725E+18  4.251E+08  4.623E+03  9.278E-01  2.811E-01  2.408E-03  5.113E-09  7.497E-01  1.952E-01  7.111E+01  1.008E+03
 273  2.937E-02  3.192E-01 7.21115704E-01   1.23986364E-01   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  7.602E+08  7.074E+06  1.868E-01  3.871E-01 -5.052E-01  4.825E-01  0 Radv 0.516  4.504E-09 0.484 0.219E-10  0.411E-18  0.131E-05  0.398E-06  0.147E-03  0.177E-05  0.538E-04  0.379E+08  0.153E+03  0.678E+18  4.409E+08  3.978E+03  1.284E+00  2.990E-01  2.698E-03  5.618E-09  8.755E-01  2.275E-01  8.441E+01  1.216E+03
 274  2.988E-02  3.194E-01 6.93690739E-01   9.65613988E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.007E+08  7.813E+06  2.004E-01  3.870E-01 -4.996E-01  5.178E-01  0 Radv 0.560  6.739E-09 0.439 0.263E-10  0.531E-18  0.128E-05  0.389E-06  0.147E-03  0.182E-05  0.538E-04  0.373E+08  0.138E+03  0.625E+18  4.705E+08  3.521E+03  1.888E+00  3.206E-01  3.189E-03  6.473E-09  1.093E+00  2.838E-01  1.077E+02  1.585E+03
 275  3.044E-02  3.195E-01 6.74794343E-01   7.76650034E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.363E+08  8.509E+06  2.108E-01  3.869E-01 -3.377E-01  5.449E-01  0 Radv 0.593  9.429E-09 0.407 0.309E-10  0.684E-18  0.125E-05  0.380E-06  0.147E-03  0.186E-05  0.538E-04  0.368E+08  0.126E+03  0.578E+18  5.080E+08  3.298E+03  2.697E+00  3.414E-01  3.826E-03  7.563E-09  1.387E+00  3.597E-01  1.397E+02  2.102E+03
 276  3.114E-02  3.196E-01 6.60458339E-01   6.33289991E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  8.712E+08  9.241E+06  2.195E-01  3.868E-01 -2.217E-01  5.674E-01  0 Radv 0.619  1.290E-08 0.381 0.361E-10  0.900E-18  0.122E-05  0.371E-06  0.147E-03  0.191E-05  0.538E-04  0.361E+08  0.116E+03  0.533E+18  5.570E+08  3.212E+03  3.878E+00  3.635E-01  4.717E-03  9.053E-09  1.819E+00  4.715E-01  1.879E+02  2.896E+03
 277  3.166E-02  3.198E-01 6.48728447E-01   5.15991070E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.011E+08  1.012E+07  2.251E-01  3.867E-01 -2.541E-01  5.820E-01  0 Radv 0.641  1.795E-08 0.358 0.431E-10  0.126E-17  0.118E-05  0.360E-06  0.147E-03  0.197E-05  0.538E-04  0.354E+08  0.105E+03  0.484E+18  6.274E+08  3.254E+03  5.875E+00  3.903E-01  6.147E-03  1.137E-08  2.559E+00  6.629E-01  2.725E+02  4.331E+03
 278  3.219E-02  3.199E-01 6.42726135E-01   4.55967955E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.240E+08  1.077E+07  2.285E-01  3.867E-01 -1.316E-01  5.910E-01  0 Radv 0.653  2.235E-08 0.347 0.488E-10  0.161E-17  0.115E-05  0.351E-06  0.147E-03  0.202E-05  0.538E-04  0.348E+08  0.988E+02  0.451E+18  6.875E+08  3.361E+03  7.880E+00  4.105E-01  7.517E-03  1.353E-08  3.313E+00  8.582E-01  3.610E+02  5.871E+03
 279  3.274E-02  3.200E-01 6.38246656E-01   4.11173159E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.456E+08  1.144E+07  2.311E-01  3.866E-01 -9.907E-02  5.977E-01  0 Radv 0.662  2.745E-08 0.338 0.551E-10  0.207E-17  0.113E-05  0.343E-06  0.147E-03  0.207E-05  0.538E-04  0.343E+08  0.929E+02  0.420E+18  7.559E+08  3.524E+03  1.051E+01  4.313E-01  9.243E-03  1.617E-08  4.318E+00  1.119E+00  4.818E+02  8.020E+03
 280  3.342E-02  3.201E-01 6.34906118E-01   3.77767780E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.682E+08  1.213E+07  2.331E-01  3.866E-01 -6.188E-02  6.029E-01  0 Radv 0.668  3.337E-08 0.331 0.621E-10  0.266E-17  0.110E-05  0.335E-06  0.147E-03  0.213E-05  0.538E-04  0.337E+08  0.876E+02  0.391E+18  8.329E+08  3.738E+03  1.396E+01  4.528E-01  1.141E-02  1.941E-08  5.655E+00  1.465E+00  6.464E+02  1.102E+04
 281  3.396E-02  3.202E-01 6.31989464E-01   3.48601242E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  9.898E+08  1.300E+07  2.344E-01  3.866E-01 -6.834E-02  6.064E-01  0 Radv 0.674  4.177E-08 0.325 0.714E-10  0.361E-17  0.107E-05  0.325E-06  0.147E-03  0.220E-05  0.538E-04  0.330E+08  0.817E+02  0.360E+18  9.380E+08  4.061E+03  1.955E+01  4.798E-01  1.477E-02  2.425E-08  7.863E+00  2.038E+00  9.254E+02  1.624E+04
 282  3.479E-02  3.204E-01 6.30294997E-01   3.31656569E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.013E+09  1.373E+07  2.353E-01  3.865E-01 -2.712E-02  6.089E-01  0 Radv 0.678  4.964E-08 0.322 0.797E-10  0.460E-17  0.104E-05  0.318E-06  0.147E-03  0.226E-05  0.538E-04  0.325E+08  0.774E+02  0.336E+18  1.032E+09  4.367E+03  2.549E+01  5.021E-01  1.817E-02  2.901E-08  1.025E+01  2.657E+00  1.235E+03  2.219E+04
 283  3.556E-02  3.205E-01 6.28485532E-01   3.13561921E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.039E+09  1.485E+07  2.360E-01  3.865E-01 -3.179E-02  6.105E-01  0 Radv 0.682  6.355E-08 0.318 0.933E-10  0.658E-17  0.101E-05  0.307E-06  0.147E-03  0.248E-05  0.538E-04  0.318E+08  0.715E+02  0.304E+18  1.190E+09  4.901E+03  3.757E+01  5.366E-01  2.473E-02  3.787E-08  1.520E+01  3.942E+00  1.896E+03  3.529E+04
 284  3.626E-02  3.206E-01 6.27291447E-01   3.01621071E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.062E+09  1.595E+07  2.362E-01  3.865E-01 -2.366E-02  6.113E-01  0 Radv 0.684  7.930E-08 0.316 0.108E-09  0.913E-17  0.968E-06  0.295E-06  0.146E-03  0.386E-05  0.538E-04  0.311E+08  0.667E+02  0.278E+18  1.358E+09  5.479E+03  5.349E+01  5.700E-01  3.287E-02  4.843E-08  2.185E+01  5.672E+00  2.817E+03  5.413E+04
 285  3.712E-02  3.208E-01 6.26427813E-01   2.92984726E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.087E+09  1.699E+07  2.363E-01  3.864E-01 -1.426E-02  6.114E-01  0 Radv 0.686  9.638E-08 0.314 0.121E-09  0.122E-16  0.914E-06  0.279E-06  0.142E-03  0.856E-05  0.538E-04  0.305E+08  0.626E+02  0.257E+18  1.527E+09  6.069E+03  7.326E+01  6.012E-01  4.240E-02  6.035E-08  3.025E+01  7.855E+00  4.014E+03  7.941E+04
 286  3.782E-02  3.209E-01 6.25548148E-01   2.84188079E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.112E+09  1.833E+07  2.362E-01  3.864E-01 -1.841E-02  6.113E-01  0 Radv 0.688  1.216E-07 0.312 0.140E-09  0.172E-16  0.812E-06  0.248E-06  0.130E-03  0.216E-04  0.538E-04  0.298E+08  0.581E+02  0.233E+18  1.760E+09  6.888E+03  1.070E+02  6.410E-01  5.770E-02  7.875E-08  4.483E+01  1.165E+01  6.161E+03  1.262E+05
 287  3.844E-02  3.210E-01 6.24889338E-01   2.77599980E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.133E+09  1.946E+07  2.360E-01  3.864E-01 -1.580E-02  6.109E-01  0 Radv 0.689  1.461E-07 0.311 0.157E-09  0.226E-16  0.708E-06  0.216E-06  0.117E-03  0.370E-04  0.538E-04  0.293E+08  0.547E+02  0.216E+18  1.970E+09  7.628E+03  1.446E+02  6.742E-01  7.370E-02  9.729E-08  6.129E+01  1.593E+01  8.660E+03  1.825E+05
 288  3.918E-02  3.211E-01 6.24283979E-01   2.71546390E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.155E+09  2.051E+07  2.359E-01  3.864E-01 -1.243E-02  6.106E-01  0 Radv 0.690  1.716E-07 0.310 0.172E-09  0.286E-16  0.613E-06  0.187E-06  0.104E-03  0.523E-04  0.538E-04  0.288E+08  0.520E+02  0.202E+18  2.174E+09  8.348E+03  1.883E+02  7.047E-01  9.136E-02  1.171E-07  8.062E+01  2.097E+01  1.167E+04  2.522E+05
 289  4.008E-02  3.213E-01 6.22610120E-01   2.54807800E-02   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.197E+09  2.182E+07  2.376E-01  3.863E-01 -2.918E-02  6.151E-01  0 Radv 0.694  2.092E-07 0.306 0.191E-09  0.374E-16  0.508E-06  0.155E-06  0.885E-04  0.698E-04  0.538E-04  0.283E+08  0.488E+02  0.187E+18  2.438E+09  9.201E+03  2.589E+02  7.422E-01  1.174E-01  1.454E-07  1.111E+02  2.891E+01  1.656E+04  3.682E+05
 290  4.041E-02  3.214E-01 6.06452914E-01   9.32357364E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.237E+09  2.366E+07  2.400E-01  3.863E-01 -8.146E-01  6.213E-01  0 Radv 0.728  3.141E-07 0.271 0.221E-09  0.513E-16  0.408E-06  0.125E-06  0.735E-04  0.870E-04  0.538E-04  0.277E+08  0.443E+02  0.170E+18  2.738E+09  8.927E+03  4.311E+02  7.930E-01  1.552E-01  1.845E-07  1.598E+02  4.159E+01  2.465E+04  5.677E+05
 291  4.115E-02  3.215E-01 6.01936116E-01   4.80677561E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.259E+09  2.431E+07  2.406E-01  3.863E-01 -1.045E-01  6.227E-01  0 Radv 0.738  3.573E-07 0.261 0.230E-09  0.570E-16  0.378E-06  0.116E-06  0.690E-04  0.922E-04  0.538E-04  0.275E+08  0.430E+02  0.165E+18  2.858E+09  8.954E+03  5.131E+02  8.112E-01  1.717E-01  2.011E-07  1.821E+02  4.741E+01  2.844E+04  6.632E+05
 292  4.209E-02  3.216E-01 6.00939930E-01   3.81058951E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.286E+09  2.569E+07  2.406E-01  3.882E-01 -1.860E-02  6.200E-01  0 Radv 0.741  4.242E-07 0.259 0.248E-09  0.720E-16  0.321E-06  0.981E-07  0.601E-04  0.102E-03  0.538E-04  0.270E+08  0.406E+02  0.154E+18  3.182E+09  9.958E+03  6.907E+02  8.500E-01  2.176E-01  2.466E-07  2.466E+02  6.424E+01  3.958E+04  9.490E+05
 293  4.286E-02  3.217E-01 6.00079698E-01   2.95035757E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.314E+09  2.734E+07  2.407E-01  3.900E-01 -2.018E-02  6.173E-01  0 Radv 0.743  5.212E-07 0.257 0.269E-09  0.952E-16  0.269E-06  0.448E-06  0.519E-04  0.112E-03  0.538E-04  0.264E+08  0.380E+02  0.140E+18  3.632E+09  1.144E+04  9.958E+02  8.984E-01  2.922E-01  3.178E-07  3.598E+02  9.382E+01  5.976E+04  1.484E+06
 294  4.363E-02  3.218E-01 5.99619461E-01   2.49012060E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.339E+09  2.886E+07  2.407E-01  3.900E-01 -1.094E-02  6.172E-01  0 Radv 0.744  6.110E-07 0.256 0.284E-09  0.118E-15  0.238E-06  0.679E-07  0.473E-04  0.117E-03  0.538E-04  0.260E+08  0.360E+02  0.131E+18  4.047E+09  1.289E+04  1.335E+03  9.408E-01  3.710E-01  3.904E-07  4.882E+02  1.274E+02  8.337E+04  2.128E+06
 295  4.451E-02  3.219E-01 5.99289958E-01   2.16061766E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.366E+09  3.046E+07  2.406E-01  3.899E-01 -6.967E-03  6.170E-01  0 Radv 0.744  7.121E-07 0.255 0.296E-09  0.144E-15  0.216E-06  0.610E-07  0.439E-04  0.121E-03  0.538E-04  0.256E+08  0.341E+02  0.122E+18  4.506E+09  1.458E+04  1.783E+03  9.845E-01  4.702E-01  4.788E-07  6.611E+02  1.726E+02  1.160E+05  3.046E+06
 296  4.550E-02  3.220E-01 5.98980199E-01   1.85085920E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.397E+09  3.235E+07  2.404E-01  3.899E-01 -5.994E-03  6.167E-01  0 Radv 0.745  8.426E-07 0.255 0.307E-09  0.179E-15  0.197E-06  0.557E-07  0.413E-04  0.124E-03  0.538E-04  0.251E+08  0.321E+02  0.113E+18  5.087E+09  1.683E+04  2.473E+03  1.036E+00  6.147E-01  6.031E-07  9.313E+02  2.434E+02  1.686E+05  4.568E+06
 297  4.628E-02  3.222E-01 5.98691019E-01   1.56167918E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.426E+09  3.457E+07  2.403E-01  3.899E-01 -7.249E-03  6.164E-01  0 Radv 0.746  1.008E-06 0.254 0.313E-09  0.222E-15  0.182E-06  0.514E-07  0.394E-04  0.126E-03  0.538E-04  0.246E+08  0.301E+02  0.103E+18  5.812E+09  1.981E+04  3.539E+03  1.095E+00  8.253E-01  7.772E-07  1.357E+03  3.551E+02  2.542E+05  7.133E+06
 298  4.725E-02  3.223E-01 5.98495681E-01   1.36634080E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.455E+09  3.638E+07  2.402E-01  3.899E-01 -4.033E-03  6.160E-01  0 Radv 0.746  1.155E-06 0.254 0.314E-09  0.259E-15  0.172E-06  0.489E-07  0.383E-04  0.128E-03  0.538E-04  0.242E+08  0.286E+02  0.967E+17  6.444E+09  2.257E+04  4.674E+03  1.144E+00  1.037E+00  9.463E-07  1.819E+03  4.761E+02  3.497E+05  1.008E+07
 299  4.845E-02  3.224E-01 5.98300293E-01   1.17095330E-03   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.490E+09  3.871E+07  2.399E-01  3.898E-01 -3.342E-03  6.154E-01  0 Radv 0.747  1.356E-06 0.253 0.309E-09  0.309E-15  0.164E-06  0.464E-07  0.375E-04  0.129E-03  0.538E-04  0.237E+08  0.268E+02  0.892E+17  7.308E+09  2.659E+04  6.558E+03  1.205E+00  1.371E+00  1.203E-06  2.598E+03  6.808E+02  5.160E+05  1.538E+07
 300  4.941E-02  3.225E-01 5.98095306E-01   9.65966038E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.526E+09  4.174E+07  2.397E-01  3.898E-01 -4.437E-03  6.148E-01  0 Radv 0.747  1.637E-06 0.253 0.297E-09  0.373E-15  0.155E-06  0.440E-07  0.369E-04  0.129E-03  0.538E-04  0.232E+08  0.249E+02  0.809E+17  8.513E+09  3.263E+04  9.891E+03  1.283E+00  1.924E+00  1.610E-06  4.008E+03  1.051E+03  8.276E+05  2.568E+07
 301  5.067E-02  3.227E-01 5.97954658E-01   8.25318319E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.563E+09  4.430E+07  2.393E-01  3.898E-01 -2.411E-03  6.140E-01  0 Radv 0.747  1.894E-06 0.252 0.283E-09  0.426E-15  0.149E-06  0.423E-07  0.365E-04  0.130E-03  0.538E-04  0.227E+08  0.235E+02  0.749E+17  9.609E+09  3.858E+04  1.371E+04  1.348E+00  2.518E+00  2.029E-06  5.654E+03  1.484E+03  1.205E+06  3.860E+07
 302  5.169E-02  3.228E-01 5.97799337E-01   6.69997377E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.601E+09  4.776E+07  2.390E-01  3.897E-01 -3.327E-03  6.133E-01  0 Radv 0.748  2.265E-06 0.252 0.260E-09  0.494E-15  0.143E-06  0.405E-07  0.363E-04  0.130E-03  0.538E-04  0.222E+08  0.218E+02  0.679E+17  1.120E+10  4.797E+04  2.074E+04  1.435E+00  3.543E+00  2.722E-06  8.753E+03  2.300E+03  1.940E+06  6.476E+07
 303  5.292E-02  3.229E-01 5.97682118E-01   5.52778056E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.638E+09  5.074E+07  2.386E-01  3.897E-01 -2.147E-03  6.123E-01  0 Radv 0.748  2.607E-06 0.252 0.240E-09  0.548E-15  0.138E-06  0.392E-07  0.362E-04  0.130E-03  0.538E-04  0.218E+08  0.205E+02  0.628E+17  1.268E+10  5.737E+04  2.892E+04  1.509E+00  4.663E+00  3.448E-06  1.244E+04  3.272E+03  2.846E+06  9.820E+07
 304  5.424E-02  3.231E-01 5.97551149E-01   4.21808776E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.681E+09  5.447E+07  2.381E-01  3.896E-01 -2.297E-03  6.111E-01  0 Radv 0.748  3.062E-06 0.252 0.214E-09  0.609E-15  0.133E-06  0.377E-07  0.361E-04  0.130E-03  0.538E-04  0.213E+08  0.191E+02  0.574E+17  1.465E+10  7.107E+04  4.277E+04  1.600E+00  6.439E+00  4.550E-06  1.880E+04  4.950E+03  4.466E+06  1.602E+08
 305  5.522E-02  3.232E-01 5.97425340E-01   2.95999907E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.720E+09  5.868E+07  2.377E-01  3.896E-01 -3.028E-03  6.101E-01  0 Radv 0.749  3.614E-06 0.251 0.187E-09  0.670E-15  0.131E-06  0.376E-07  0.360E-04  0.130E-03  0.538E-04  0.208E+08  0.178E+02  0.521E+17  1.705E+10  8.930E+04  6.447E+04  1.700E+00  9.035E+00  6.089E-06  2.901E+04  7.645E+03  7.167E+06  2.678E+08
 306  5.568E-02  3.233E-01 5.97348819E-01   2.19479345E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.744E+09  6.197E+07  2.374E-01  3.896E-01 -4.018E-03  6.094E-01  0 Radv 0.749  4.072E-06 0.251 0.168E-09  0.713E-15  0.169E-06  0.527E-07  0.359E-04  0.130E-03  0.538E-04  0.205E+08  0.169E+02  0.486E+17  1.905E+10  1.057E+05  8.705E+04  1.778E+00  1.158E+01  7.534E-06  3.985E+04  1.051E+04  1.013E+07  3.900E+08
 307  5.588E-02  3.234E-01 5.97314480E-01   1.85140445E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.755E+09  6.354E+07  2.373E-01  3.896E-01 -4.039E-03  6.091E-01  0 Radv 0.749  4.301E-06 0.251 0.160E-09  0.732E-15  0.231E-06  0.771E-07  0.359E-04  0.130E-03  0.538E-04  0.204E+08  0.165E+02  0.471E+17  2.005E+10  1.143E+05  9.992E+04  1.814E+00  1.297E+01  8.309E-06  4.611E+04  1.216E+04  1.188E+07  4.636E+08
 308  5.597E-02  3.234E-01 5.97298237E-01   1.68896624E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.760E+09  6.425E+07  2.372E-01  3.896E-01 -4.511E-03  6.089E-01  0 Radv 0.749  4.408E-06 0.251 0.156E-09  0.741E-15  0.281E-06  0.965E-07  0.358E-04  0.130E-03  0.538E-04  0.203E+08  0.163E+02  0.464E+17  2.051E+10  1.183E+05  1.063E+05  1.831E+00  1.365E+01  8.681E-06  4.922E+04  1.298E+04  1.275E+07  5.008E+08
 309  5.601E-02  3.234E-01 5.97290713E-01   1.61372863E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.762E+09  6.456E+07  2.372E-01  3.896E-01 -4.664E-03  6.089E-01  0 Radv 0.749  4.456E-06 0.251 0.155E-09  0.745E-15  0.311E-06  0.108E-06  0.358E-04  0.130E-03  0.538E-04  0.203E+08  0.162E+02  0.462E+17  2.071E+10  1.200E+05  1.091E+05  1.838E+00  1.395E+01  8.843E-06  5.059E+04  1.335E+04  1.314E+07  5.175E+08
 310  5.603E-02  3.234E-01 5.97286822E-01   1.57481830E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.763E+09  6.469E+07  2.372E-01  3.896E-01 -4.434E-03  6.088E-01  0 Radv 0.749  4.478E-06 0.251 0.154E-09  0.747E-15  0.332E-06  0.116E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.460E+17  2.080E+10  1.208E+05  1.104E+05  1.841E+00  1.409E+01  8.917E-06  5.122E+04  1.351E+04  1.332E+07  5.251E+08
 311  5.603E-02  3.234E-01 5.97284318E-01   1.54977736E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.477E+07  2.372E-01  3.896E-01 -1.683E-02  6.088E-01  0 Radv 0.749  4.491E-06 0.251 0.154E-09  0.748E-15  0.347E-06  0.122E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.460E+17  2.085E+10  1.211E+05  1.111E+05  1.843E+00  1.416E+01  8.958E-06  5.157E+04  1.361E+04  1.342E+07  5.293E+08
 312  5.604E-02  3.234E-01 5.97283700E-01   1.54359766E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.478E+07  2.372E-01  3.896E-01 -4.155E-03  6.088E-01  0 Radv 0.749  4.494E-06 0.251 0.154E-09  0.748E-15  0.353E-06  0.125E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.460E+17  2.086E+10  1.212E+05  1.112E+05  1.843E+00  1.417E+01  8.964E-06  5.163E+04  1.362E+04  1.344E+07  5.301E+08
 313  5.604E-02  3.234E-01 5.97283082E-01   1.53741798E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.479E+07  2.372E-01  3.896E-01 -1.266E-02  6.088E-01  0 Radv 0.749  4.497E-06 0.251 0.154E-09  0.748E-15  0.358E-06  0.127E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.460E+17  2.087E+10  1.212E+05  1.113E+05  1.843E+00  1.419E+01  8.971E-06  5.169E+04  1.364E+04  1.345E+07  5.308E+08
 314  5.604E-02  3.234E-01 5.97282804E-01   1.53464135E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.480E+07  2.372E-01  3.896E-01 -4.166E-03  6.088E-01  0 Radv 0.749  4.498E-06 0.251 0.154E-09  0.748E-15  0.360E-06  0.127E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.213E+05  1.114E+05  1.843E+00  1.419E+01  8.974E-06  5.171E+04  1.364E+04  1.346E+07  5.310E+08
 315  5.604E-02  3.234E-01 5.97282404E-01   1.53063534E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.480E+07  2.372E-01  3.896E-01 -1.688E-02  6.088E-01  0 Radv 0.749  4.499E-06 0.251 0.154E-09  0.749E-15  0.364E-06  0.129E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.213E+05  1.114E+05  1.843E+00  1.419E+01  8.977E-06  5.173E+04  1.365E+04  1.347E+07  5.313E+08
 316  5.604E-02  3.234E-01 5.97282231E-01   1.52891483E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.481E+07  2.372E-01  3.896E-01 -1.948E-02  6.088E-01  0 Radv 0.749  4.500E-06 0.251 0.154E-09  0.749E-15  0.366E-06  0.130E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.088E+10  1.213E+05  1.114E+05  1.843E+00  1.420E+01  8.978E-06  5.174E+04  1.365E+04  1.347E+07  5.314E+08
 317  5.604E-02  3.234E-01 5.97282158E-01   1.52817815E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.481E+07  2.372E-01  3.896E-01 -2.503E-02  6.088E-01  0 Radv 0.749  4.500E-06 0.251 0.154E-09  0.749E-15  0.367E-06  0.130E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.088E+10  1.213E+05  1.114E+05  1.844E+00  1.420E+01  8.978E-06  5.175E+04  1.365E+04  1.347E+07  5.315E+08
 318  5.604E-02  3.234E-01 5.97282133E-01   1.52793259E-04   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.481E+07  2.372E-01  3.896E-01 -2.503E-02  6.088E-01  0 Radv 0.749  4.500E-06 0.251 0.154E-09  0.749E-15  0.367E-06  0.130E-06  0.357E-04  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.088E+10  1.213E+05  1.114E+05  1.844E+00  1.420E+01  8.978E-06  5.175E+04  1.365E+04  1.347E+07  5.315E+08
 319  5.604E-02  3.234E-01 5.97205872E-01   7.65321230E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  1.764E+09  6.481E+07  2.372E-01  3.896E-01 -3.109E+01  6.089E-01  0 Radv 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.088E+10  1.910E+03  1.116E+05  1.844E+00  1.420E+01  8.978E-06  5.175E+04  1.365E+04  1.347E+07  5.315E+08
 320  5.604E-02  3.234E-01 5.97129340E-01   0.00000000E+00   2.874E+07  0.000E+00  2.874E+07  4.887E-02  0.000E+00  4.887E-02  1.764E+09  6.482E+07  2.372E-01  3.896E-01 -3.467E+01  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.911E+03  1.117E+05  1.844E+00  1.420E+01  8.977E-06  5.174E+04  1.365E+04  1.347E+07  5.314E+08
 321  5.604E-02  3.234E-01 5.97129342E-01   1.83346249E-09   5.800E+07  0.000E+00  5.800E+07  9.861E-02  0.000E+00  9.861E-02  1.765E+09  6.482E+07  2.372E-01  3.896E-01  2.702E-04  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.911E+03  1.117E+05  1.844E+00  1.420E+01  8.977E-06  5.174E+04  1.365E+04  1.347E+07  5.315E+08
 322  5.604E-02  3.234E-01 5.97129342E-01   1.93528626E-09   3.035E+07  0.000E+00  3.035E+07  5.160E-02  0.000E+00  5.160E-02  1.765E+09  6.482E+07  2.372E-01  3.896E-01  4.834E-06  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.911E+03  1.117E+05  1.844E+00  1.420E+01  8.977E-06  5.175E+04  1.365E+04  1.347E+07  5.315E+08
 323  5.604E-02  3.234E-01 5.97129342E-01   2.25124530E-09   2.175E+06  0.000E+00  2.175E+06  3.698E-03  0.000E+00  3.698E-03  1.765E+09  6.482E+07  2.372E-01  3.896E-01  5.433E-06  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.087E+10  1.911E+03  1.117E+05  1.844E+00  1.420E+01  8.978E-06  5.175E+04  1.365E+04  1.347E+07  5.316E+08
 324  5.605E-02  3.234E-01 5.97129343E-01   3.12451154E-09   2.309E+06  0.000E+00  2.309E+06  3.926E-03  0.000E+00  3.926E-03  1.765E+09  6.482E+07  2.372E-01  3.896E-01  4.751E-06  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.162E+02  0.459E+17  2.088E+10  1.912E+03  1.118E+05  1.844E+00  1.420E+01  8.981E-06  5.178E+04  1.366E+04  1.348E+07  5.319E+08
 325  5.606E-02  3.234E-01 5.97129346E-01   5.88754090E-09   3.103E+06  0.000E+00  3.103E+06  5.275E-03  0.000E+00  5.275E-03  1.765E+09  6.484E+07  2.372E-01  3.896E-01  6.775E-06  6.089E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.161E+02  0.459E+17  2.089E+10  1.914E+03  1.119E+05  1.844E+00  1.422E+01  8.990E-06  5.185E+04  1.368E+04  1.350E+07  5.328E+08
 326  5.607E-02  3.234E-01 5.97129352E-01   1.20298711E-08   3.580E+06  0.000E+00  3.580E+06  6.084E-03  0.000E+00  6.084E-03  1.765E+09  6.487E+07  2.372E-01  3.896E-01  1.086E-05  6.090E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.161E+02  0.459E+17  2.091E+10  1.920E+03  1.123E+05  1.845E+00  1.425E+01  9.009E-06  5.201E+04  1.372E+04  1.354E+07  5.347E+08
 327  5.611E-02  3.234E-01 5.97129361E-01   2.06797383E-08   2.801E+06  0.000E+00  2.801E+06  4.758E-03  0.000E+00  4.758E-03  1.766E+09  6.492E+07  2.373E-01  3.896E-01  5.124E-06  6.091E-01  0 Thrm 0.749  2.857E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.161E+02  0.458E+17  2.094E+10  1.927E+03  1.127E+05  1.846E+00  1.430E+01  9.035E-06  5.224E+04  1.378E+04  1.361E+07  5.375E+08
 328  5.624E-02  3.234E-01 5.97129387E-01   4.73214417E-08   2.249E+06  0.000E+00  2.249E+06  3.814E-03  0.000E+00  3.814E-03  1.769E+09  6.507E+07  2.374E-01  3.896E-01  5.169E-06  6.094E-01  0 Thrm 0.749  2.858E-04 0.250 0.447E-08  0.345E-13  0.227E-04  0.182E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.161E+02  0.457E+17  2.104E+10  1.950E+03  1.141E+05  1.849E+00  1.445E+01  9.114E-06  5.292E+04  1.396E+04  1.380E+07  5.458E+08
 329  5.662E-02  3.234E-01 5.97129474E-01   1.33621384E-07   2.492E+06  0.000E+00  2.492E+06  4.206E-03  0.000E+00  4.206E-03  1.777E+09  6.551E+07  2.377E-01  3.895E-01  5.538E-06  6.103E-01  0 Thrm 0.749  2.860E-04 0.250 0.445E-08  0.345E-13  0.227E-04  0.181E-05  0.964E-05  0.130E-03  0.538E-04  0.202E+08  0.160E+02  0.453E+17  2.133E+10  2.019E+03  1.185E+05  1.860E+00  1.490E+01  9.360E-06  5.506E+04  1.453E+04  1.441E+07  5.721E+08
 330  5.755E-02  3.235E-01 5.97129728E-01   3.87842781E-07   4.916E+06  0.000E+00  4.916E+06  8.197E-03  0.000E+00  8.197E-03  1.799E+09  6.686E+07  2.386E-01  3.895E-01  6.720E-06  6.125E-01  0 Thrm 0.749  2.871E-04 0.250 0.439E-08  0.344E-13  0.227E-04  0.181E-05  0.964E-05  0.130E-03  0.538E-04  0.200E+08  0.157E+02  0.442E+17  2.224E+10  2.244E+03  1.327E+05  1.891E+00  1.637E+01  1.015E-05  6.209E+04  1.639E+04  1.643E+07  6.596E+08
 331  5.815E-02  3.236E-01 5.97130297E-01   9.56839046E-07   8.556E+06  0.000E+00  8.556E+06  1.407E-02  0.000E+00  1.407E-02  1.825E+09  7.024E+07  2.394E-01  3.895E-01  2.419E-05  6.146E-01  0 Thrm 0.749  2.895E-04 0.250 0.425E-08  0.342E-13  0.227E-04  0.181E-05  0.963E-05  0.130E-03  0.538E-04  0.197E+08  0.149E+02  0.414E+17  2.464E+10  2.903E+03  1.749E+05  1.968E+00  2.058E+01  1.235E-05  8.326E+04  2.199E+04  2.263E+07  9.339E+08
 332  5.874E-02  3.236E-01 5.97130715E-01   1.37488286E-06   8.363E+06  0.000E+00  8.363E+06  1.360E-02  0.000E+00  1.360E-02  1.845E+09  7.241E+07  2.400E-01  3.895E-01  1.777E-05  6.161E-01  0 Thrm 0.749  2.933E-04 0.250 0.405E-08  0.339E-13  0.227E-04  0.180E-05  0.963E-05  0.130E-03  0.538E-04  0.196E+08  0.145E+02  0.398E+17  2.626E+10  3.385E+03  2.080E+05  2.018E+00  2.375E+01  1.397E-05  1.001E+05  2.643E+04  2.765E+07  1.161E+09
 333  5.984E-02  3.237E-01 5.97131133E-01   1.79292727E-06   7.038E+06  0.000E+00  7.038E+06  1.127E-02  0.000E+00  1.127E-02  1.873E+09  7.465E+07  2.406E-01  3.895E-01  9.804E-06  6.178E-01  0 Thrm 0.749  2.995E-04 0.250 0.375E-08  0.335E-13  0.227E-04  0.179E-05  0.961E-05  0.130E-03  0.538E-04  0.194E+08  0.141E+02  0.383E+17  2.799E+10  3.919E+03  2.475E+05  2.069E+00  2.743E+01  1.580E-05  1.203E+05  3.179E+04  3.380E+07  1.445E+09
 334  6.099E-02  3.238E-01 5.97131934E-01   2.59358501E-06   8.765E+06  0.000E+00  8.765E+06  1.377E-02  0.000E+00  1.377E-02  1.910E+09  7.886E+07  2.413E-01  3.894E-01  1.824E-05  6.197E-01  0 Thrm 0.749  3.081E-04 0.250 0.337E-08  0.328E-13  0.227E-04  0.178E-05  0.959E-05  0.130E-03  0.538E-04  0.190E+08  0.133E+02  0.357E+17  3.145E+10  5.168E+03  3.398E+05  2.164E+00  3.565E+01  1.979E-05  1.684E+05  4.454E+04  4.878E+07  2.153E+09
 335  6.218E-02  3.239E-01 5.97132775E-01   3.43533414E-06   1.161E+07  0.000E+00  1.161E+07  1.787E-02  0.000E+00  1.787E-02  1.949E+09  8.342E+07  2.419E-01  3.894E-01  1.895E-05  6.213E-01  0 Thrm 0.749  3.177E-04 0.250 0.300E-08  0.320E-13  0.227E-04  0.177E-05  0.957E-05  0.130E-03  0.538E-04  0.187E+08  0.126E+02  0.331E+17  3.547E+10  6.876E+03  4.721E+05  2.266E+00  4.679E+01  2.499E-05  2.387E+05  6.317E+04  7.137E+07  3.256E+09
 336  6.341E-02  3.241E-01 5.97133915E-01   4.57476418E-06   1.315E+07  0.000E+00  1.315E+07  1.983E-02  0.000E+00  1.983E-02  1.989E+09  8.828E+07  2.425E-01  3.894E-01  2.545E-05  6.227E-01  0 Thrm 0.749  3.280E-04 0.250 0.265E-08  0.312E-13  0.227E-04  0.176E-05  0.956E-05  0.130E-03  0.538E-04  0.184E+08  0.119E+02  0.308E+17  4.008E+10  9.192E+03  6.601E+05  2.374E+00  6.173E+01  3.170E-05  3.406E+05  9.020E+04  1.052E+08  4.965E+09
 337  6.468E-02  3.242E-01 5.97134722E-01   5.38175640E-06   1.466E+07  0.000E+00  1.466E+07  2.166E-02  0.000E+00  2.166E-02  2.031E+09  9.345E+07  2.429E-01  3.894E-01  1.770E-05  6.238E-01  0 Thrm 0.749  3.387E-04 0.250 0.232E-08  0.302E-13  0.228E-04  0.174E-05  0.953E-05  0.130E-03  0.538E-04  0.180E+08  0.112E+02  0.285E+17  4.537E+10  1.235E+04  9.275E+05  2.488E+00  8.177E+01  4.034E-05  4.886E+05  1.295E+05  1.560E+08  7.619E+09
 338  6.533E-02  3.243E-01 5.97135428E-01   6.08777035E-06   1.538E+07  0.000E+00  1.538E+07  2.237E-02  0.000E+00  2.237E-02  2.063E+09  9.901E+07  2.432E-01  3.894E-01  3.064E-05  6.246E-01  0 Thrm 0.749  3.485E-04 0.250 0.206E-08  0.293E-13  0.228E-04  0.173E-05  0.952E-05  0.130E-03  0.538E-04  0.177E+08  0.106E+02  0.264E+17  5.149E+10  1.678E+04  1.314E+06  2.609E+00  1.091E+02  5.163E-05  7.073E+05  1.876E+05  2.335E+08  1.182E+10
 339  6.665E-02  3.244E-01 5.97135997E-01   6.65734872E-06   1.486E+07  0.000E+00  1.486E+07  2.127E-02  0.000E+00  2.127E-02  2.096E+09  1.019E+08  2.434E-01  3.893E-01  1.250E-05  6.251E-01  0 Thrm 0.749  3.581E-04 0.250 0.182E-08  0.284E-13  0.228E-04  0.172E-05  0.950E-05  0.130E-03  0.538E-04  0.176E+08  0.103E+02  0.254E+17  5.491E+10  1.936E+04  1.569E+06  2.672E+00  1.263E+02  5.853E-05  8.535E+05  2.264E+05  2.867E+08  1.477E+10
 340  6.730E-02  3.245E-01 5.97136637E-01   7.29655465E-06   1.558E+07  0.000E+00  1.558E+07  2.196E-02  0.000E+00  2.196E-02  2.129E+09  1.080E+08  2.436E-01  3.893E-01  2.863E-05  6.256E-01  0 Thrm 0.749  3.676E-04 0.250 0.161E-08  0.275E-13  0.228E-04  0.171E-05  0.948E-05  0.130E-03  0.538E-04  0.172E+08  0.974E+01  0.236E+17  6.237E+10  2.646E+04  2.230E+06  2.801E+00  1.689E+02  7.507E-05  1.240E+06  3.291E+05  4.310E+08  2.301E+10
 341  6.860E-02  3.245E-01 5.97137274E-01   7.93432771E-06   1.428E+07  0.000E+00  1.428E+07  1.983E-02  0.000E+00  1.983E-02  2.161E+09  1.111E+08  2.437E-01  3.893E-01  1.463E-05  6.259E-01  0 Thrm 0.749  3.785E-04 0.250 0.140E-08  0.264E-13  0.228E-04  0.170E-05  0.947E-05  0.130E-03  0.538E-04  0.171E+08  0.947E+01  0.227E+17  6.640E+10  3.035E+04  2.652E+06  2.867E+00  1.948E+02  8.486E-05  1.490E+06  3.956E+05  5.267E+08  2.863E+10
 342  6.991E-02  3.247E-01 5.97138007E-01   8.66735632E-06   1.587E+07  0.000E+00  1.587E+07  2.160E-02  0.000E+00  2.160E-02  2.204E+09  1.174E+08  2.438E-01  3.893E-01  1.686E-05  6.263E-01  0 Thrm 0.749  3.901E-04 0.250 0.120E-08  0.253E-13  0.228E-04  0.169E-05  0.945E-05  0.130E-03  0.538E-04  0.168E+08  0.896E+01  0.211E+17  7.507E+10  4.082E+04  3.724E+06  2.999E+00  2.579E+02  1.079E-04  2.137E+06  5.676E+05  7.807E+08  4.392E+10
 343  7.058E-02  3.248E-01 5.97138646E-01   9.30648367E-06   1.914E+07  0.000E+00  1.914E+07  2.566E-02  0.000E+00  2.566E-02  2.238E+09  1.240E+08  2.439E-01  3.893E-01  2.946E-05  6.266E-01  0 Thrm 0.749  4.002E-04 0.250 0.105E-08  0.243E-13  0.228E-04  0.168E-05  0.943E-05  0.130E-03  0.538E-04  0.165E+08  0.848E+01  0.196E+17  8.487E+10  5.521E+04  5.235E+06  3.137E+00  3.416E+02  1.373E-04  3.068E+06  8.152E+05  1.158E+09  6.747E+10
 344  7.193E-02  3.248E-01 5.97139273E-01   9.93319069E-06   1.644E+07  0.000E+00  1.644E+07  2.172E-02  0.000E+00  2.172E-02  2.271E+09  1.274E+08  2.439E-01  3.893E-01  1.448E-05  6.267E-01  0 Thrm 0.749  4.108E-04 0.250 0.910E-09  0.232E-13  0.228E-04  0.166E-05  0.942E-05  0.130E-03  0.538E-04  0.163E+08  0.825E+01  0.189E+17  9.025E+10  6.337E+04  6.209E+06  3.207E+00  3.933E+02  1.549E-04  3.677E+06  9.774E+05  1.412E+09  8.367E+10
 345  7.331E-02  3.250E-01 5.97139984E-01   1.06438473E-05   1.779E+07  0.000E+00  1.779E+07  2.304E-02  0.000E+00  2.304E-02  2.317E+09  1.345E+08  2.440E-01  3.892E-01  1.646E-05  6.269E-01  0 Thrm 0.749  4.225E-04 0.250 0.773E-09  0.221E-13  0.229E-04  0.165E-05  0.940E-05  0.130E-03  0.538E-04  0.160E+08  0.781E+01  0.176E+17  1.021E+11  8.561E+04  8.741E+06  3.353E+00  5.215E+02  1.972E-04  5.287E+06  1.406E+06  2.099E+09  1.288E+11
 346  7.401E-02  3.251E-01 5.97140599E-01   1.12592478E-05   2.134E+07  0.000E+00  2.134E+07  2.722E-02  0.000E+00  2.722E-02  2.352E+09  1.421E+08  2.441E-01  3.892E-01  2.857E-05  6.271E-01  0 Thrm 0.749  4.327E-04 0.250 0.672E-09  0.212E-13  0.229E-04  0.164E-05  0.938E-05  0.130E-03  0.538E-04  0.158E+08  0.739E+01  0.164E+17  1.154E+11  1.162E+05  1.231E+07  3.505E+00  6.921E+02  2.512E-04  7.610E+06  2.024E+06  3.123E+09  1.984E+11
 347  7.542E-02  3.251E-01 5.97141205E-01   1.18650856E-05   1.874E+07  0.000E+00  1.874E+07  2.355E-02  0.000E+00  2.355E-02  2.387E+09  1.460E+08  2.440E-01  3.892E-01  1.410E-05  6.270E-01  0 Thrm 0.749  4.432E-04 0.250 0.581E-09  0.202E-13  0.229E-04  0.163E-05  0.936E-05  0.130E-03  0.538E-04  0.156E+08  0.719E+01  0.158E+17  1.228E+11  1.339E+05  1.462E+07  3.583E+00  7.974E+02  2.835E-04  9.132E+06  2.429E+06  3.812E+09  2.464E+11
 348  7.685E-02  3.252E-01 5.97141957E-01   1.26170101E-05   1.801E+07  0.000E+00  1.801E+07  2.219E-02  0.000E+00  2.219E-02  2.435E+09  1.541E+08  2.440E-01  3.892E-01  1.755E-05  6.270E-01  0 Thrm 0.749  4.560E-04 0.250 0.483E-09  0.191E-13  0.229E-04  0.162E-05  0.934E-05  0.130E-03  0.538E-04  0.154E+08  0.681E+01  0.147E+17  1.389E+11  1.811E+05  2.062E+07  3.744E+00  1.059E+03  3.614E-04  1.316E+07  3.501E+06  5.681E+09  3.803E+11
 349  7.831E-02  3.254E-01 5.97142742E-01   1.34018696E-05   2.028E+07  0.000E+00  2.028E+07  2.450E-02  0.000E+00  2.450E-02  2.484E+09  1.627E+08  2.440E-01  3.892E-01  1.838E-05  6.270E-01  0 Thrm 0.749  4.695E-04 0.250 0.396E-09  0.179E-13  0.229E-04  0.160E-05  0.932E-05  0.130E-03  0.538E-04  0.151E+08  0.645E+01  0.137E+17  1.571E+11  2.450E+05  2.911E+07  3.912E+00  1.407E+03  4.609E-04  1.898E+07  5.050E+06  8.475E+09  5.875E+11
 350  7.979E-02  3.255E-01 5.97143510E-01   1.41695104E-05   2.138E+07  0.000E+00  2.138E+07  2.532E-02  0.000E+00  2.532E-02  2.533E+09  1.717E+08  2.440E-01  3.892E-01  1.803E-05  6.269E-01  0 Thrm 0.749  4.828E-04 0.250 0.325E-09  0.168E-13  0.229E-04  0.159E-05  0.930E-05  0.130E-03  0.538E-04  0.148E+08  0.611E+01  0.127E+17  1.777E+11  3.320E+05  4.111E+07  4.086E+00  1.871E+03  5.881E-04  2.740E+07  7.289E+06  1.265E+10  9.084E+11
 351  8.130E-02  3.256E-01 5.97144268E-01   1.49282855E-05   2.230E+07  0.000E+00  2.230E+07  2.589E-02  0.000E+00  2.589E-02  2.584E+09  1.812E+08  2.439E-01  3.892E-01  1.788E-05  6.268E-01  0 Thrm 0.749  4.960E-04 0.250 0.266E-09  0.157E-13  0.230E-04  0.158E-05  0.928E-05  0.130E-03  0.538E-04  0.146E+08  0.579E+01  0.119E+17  2.011E+11  4.507E+05  5.811E+07  4.266E+00  2.489E+03  7.506E-04  3.958E+07  1.053E+07  1.891E+10  1.406E+12
 352  8.283E-02  3.257E-01 5.97145017E-01   1.56772319E-05   2.330E+07  0.000E+00  2.330E+07  2.653E-02  0.000E+00  2.653E-02  2.635E+09  1.911E+08  2.438E-01  3.891E-01  1.771E-05  6.266E-01  0 Thrm 0.749  5.091E-04 0.250 0.218E-09  0.146E-13  0.230E-04  0.156E-05  0.926E-05  0.130E-03  0.538E-04  0.143E+08  0.549E+01  0.110E+17  2.275E+11  6.128E+05  8.217E+07  4.454E+00  3.312E+03  9.582E-04  5.721E+07  1.522E+07  2.828E+10  2.177E+12
 353  8.439E-02  3.258E-01 5.97145757E-01   1.64165166E-05   2.435E+07  0.000E+00  2.435E+07  2.718E-02  0.000E+00  2.718E-02  2.688E+09  2.016E+08  2.438E-01  3.891E-01  1.754E-05  6.265E-01  0 Thrm 0.749  5.221E-04 0.250 0.178E-09  0.137E-13  0.230E-04  0.155E-05  0.924E-05  0.130E-03  0.538E-04  0.141E+08  0.520E+01  0.103E+17  2.574E+11  8.343E+05  1.163E+08  4.649E+00  4.410E+03  1.224E-03  8.276E+07  2.200E+07  4.233E+10  3.375E+12
 354  8.598E-02  3.260E-01 5.97146488E-01   1.71478414E-05   2.539E+07  0.000E+00  2.539E+07  2.779E-02  0.000E+00  2.779E-02  2.741E+09  2.127E+08  2.437E-01  3.891E-01  1.741E-05  6.263E-01  0 Thrm 0.749  5.349E-04 0.250 0.145E-09  0.127E-13  0.230E-04  0.154E-05  0.923E-05  0.130E-03  0.538E-04  0.138E+08  0.493E+01  0.959E+16  2.913E+11  1.137E+06  1.646E+08  4.852E+00  5.873E+03  1.563E-03  1.198E+08  3.184E+07  6.340E+10  5.235E+12
 355  8.761E-02  3.261E-01 5.97147215E-01   1.78750755E-05   2.646E+07  0.000E+00  2.646E+07  2.838E-02  0.000E+00  2.838E-02  2.796E+09  2.243E+08  2.436E-01  3.891E-01  1.708E-05  6.260E-01  0 Thrm 0.749  5.477E-04 0.250 0.118E-09  0.119E-13  0.230E-04  0.152E-05  0.921E-05  0.130E-03  0.538E-04  0.136E+08  0.468E+01  0.894E+16  3.296E+11  1.552E+06  2.331E+08  5.062E+00  7.824E+03  1.997E-03  1.735E+08  4.608E+07  9.503E+10  8.125E+12
 356  8.928E-02  3.262E-01 5.97147938E-01   1.85978086E-05   2.769E+07  0.000E+00  2.769E+07  2.911E-02  0.000E+00  2.911E-02  2.853E+09  2.367E+08  2.435E-01  3.891E-01  1.704E-05  6.258E-01  0 Thrm 0.749  5.604E-04 0.250 0.955E-10  0.111E-13  0.231E-04  0.151E-05  0.919E-05  0.130E-03  0.538E-04  0.134E+08  0.443E+01  0.832E+16  3.737E+11  2.133E+06  3.322E+08  5.284E+00  1.048E+04  2.564E-03  2.529E+08  6.716E+07  1.435E+11  1.271E+13
 357  9.097E-02  3.263E-01 5.97148653E-01   1.93127746E-05   2.901E+07  0.000E+00  2.901E+07  2.990E-02  0.000E+00  2.990E-02  2.910E+09  2.498E+08  2.434E-01  3.890E-01  1.691E-05  6.256E-01  0 Thrm 0.749  5.730E-04 0.250 0.774E-10  0.103E-13  0.231E-04  0.150E-05  0.917E-05  0.130E-03  0.538E-04  0.131E+08  0.420E+01  0.775E+16  4.237E+11  2.934E+06  4.737E+08  5.514E+00  1.404E+04  3.291E-03  3.690E+08  9.791E+07  2.169E+11  1.991E+13
 358  9.269E-02  3.264E-01 5.97149359E-01   2.00185893E-05   3.033E+07  0.000E+00  3.033E+07  3.064E-02  0.000E+00  3.064E-02  2.969E+09  2.635E+08  2.433E-01  3.890E-01  1.676E-05  6.254E-01  0 Thrm 0.749  5.854E-04 0.250 0.627E-10  0.963E-14  0.231E-04  0.149E-05  0.915E-05  0.130E-03  0.538E-04  0.129E+08  0.398E+01  0.722E+16  4.804E+11  4.041E+06  6.758E+08  5.754E+00  1.881E+04  4.225E-03  5.387E+08  1.428E+08  3.279E+11  3.118E+13
 359  9.444E-02  3.265E-01 5.97150056E-01   2.07155526E-05   3.169E+07  0.000E+00  3.169E+07  3.139E-02  0.000E+00  3.139E-02  3.029E+09  2.779E+08  2.432E-01  3.890E-01  1.661E-05  6.253E-01  0 Thrm 0.749  5.977E-04 0.250 0.508E-10  0.900E-14  0.231E-04  0.147E-05  0.913E-05  0.130E-03  0.538E-04  0.127E+08  0.377E+01  0.673E+16  5.447E+11  5.571E+06  9.643E+08  6.002E+00  2.521E+04  5.426E-03  7.867E+08  2.083E+08  4.962E+11  4.887E+13
 360  9.621E-02  3.267E-01 5.97150744E-01   2.14041014E-05   3.310E+07  0.000E+00  3.310E+07  3.214E-02  0.000E+00  3.214E-02  3.090E+09  2.931E+08  2.431E-01  3.890E-01  1.648E-05  6.251E-01  0 Thrm 0.749  6.099E-04 0.250 0.411E-10  0.843E-14  0.231E-04  0.146E-05  0.911E-05  0.130E-03  0.538E-04  0.125E+08  0.358E+01  0.627E+16  6.176E+11  7.688E+06  1.376E+09  6.259E+00  3.380E+04  6.970E-03  1.149E+09  3.041E+08  7.512E+11  7.664E+13
 361  9.802E-02  3.268E-01 5.97151422E-01   2.20823451E-05   3.467E+07  0.000E+00  3.467E+07  3.301E-02  0.000E+00  3.301E-02  3.152E+09  3.090E+08  2.431E-01  3.890E-01  1.630E-05  6.249E-01  0 Thrm 0.749  6.218E-04 0.250 0.333E-10  0.794E-14  0.231E-04  0.145E-05  0.910E-05  0.130E-03  0.538E-04  0.123E+08  0.339E+01  0.585E+16  7.002E+11  1.062E+07  1.965E+09  6.526E+00  4.532E+04  8.953E-03  1.680E+09  4.439E+08  1.138E+12  1.202E+14
 362  9.985E-02  3.269E-01 5.97152101E-01   2.27614479E-05   3.572E+07  0.000E+00  3.572E+07  3.334E-02  0.000E+00  3.334E-02  3.215E+09  3.257E+08  2.430E-01  3.889E-01  1.638E-05  6.248E-01  0 Thrm 0.749  6.338E-04 0.250 0.270E-10  0.751E-14  0.231E-04  0.144E-05  0.908E-05  0.130E-03  0.538E-04  0.121E+08  0.322E+01  0.546E+16  7.938E+11  1.468E+07  2.807E+09  6.802E+00  6.079E+04  1.150E-02  2.457E+09  6.483E+08  1.724E+12  1.887E+14
 363  1.020E-01  3.270E-01 5.97152811E-01   2.34714809E-05   3.653E+07  0.000E+00  3.653E+07  3.337E-02  0.000E+00  3.337E-02  3.284E+09  3.432E+08  2.429E-01  3.889E-01  1.501E-05  6.245E-01  0 Thrm 0.749  6.463E-04 0.250 0.215E-10  0.714E-14  0.232E-04  0.143E-05  0.906E-05  0.130E-03  0.538E-04  0.118E+08  0.305E+01  0.509E+16  8.998E+11  2.028E+07  4.010E+09  7.089E+00  8.154E+04  1.478E-02  3.594E+09  9.470E+08  2.615E+12  0.000E+00
 364  1.042E-01  3.272E-01 5.97153548E-01   2.42084373E-05   3.873E+07  0.000E+00  3.873E+07  3.459E-02  0.000E+00  3.459E-02  3.359E+09  3.643E+08  2.428E-01  3.889E-01  1.565E-05  6.244E-01  0 Thrm 0.749  6.593E-04 0.250 0.169E-10  0.685E-14  0.232E-04  0.141E-05  0.904E-05  0.130E-03  0.538E-04  0.116E+08  0.288E+01  0.470E+16  1.039E+12  2.946E+07  6.038E+09  7.430E+00  1.142E+05  1.970E-02  5.562E+09  1.463E+09  4.216E+12  0.000E+00
 365  1.064E-01  3.273E-01 5.97154285E-01   2.49450563E-05   4.146E+07  0.000E+00  4.146E+07  3.620E-02  0.000E+00  3.620E-02  3.436E+09  3.867E+08  2.427E-01  3.889E-01  1.572E-05  6.242E-01  0 Thrm 0.749  6.723E-04 0.250 0.133E-10  0.667E-14  0.232E-04  0.140E-05  0.903E-05  0.130E-03  0.538E-04  0.114E+08  0.271E+01  0.434E+16  1.199E+12  4.283E+07  9.094E+09  7.785E+00  1.600E+05  2.627E-02  8.610E+09  2.259E+09  6.802E+12  0.000E+00
 366  1.086E-01  3.274E-01 5.97155009E-01   2.56693816E-05   4.365E+07  0.000E+00  4.365E+07  3.726E-02  0.000E+00  3.726E-02  3.515E+09  4.103E+08  2.426E-01  3.888E-01  1.554E-05  6.240E-01  0 Thrm 0.749  6.851E-04 0.250 0.105E-10  0.662E-14  0.232E-04  0.139E-05  0.901E-05  0.130E-03  0.538E-04  0.112E+08  0.255E+01  0.402E+16  1.384E+12  6.231E+07  1.370E+10  8.154E+00  2.241E+05  3.502E-02  1.333E+10  3.490E+09  1.098E+13  0.000E+00
 367  1.109E-01  3.276E-01 5.97155723E-01   2.63834817E-05   4.583E+07  0.000E+00  4.583E+07  3.825E-02  0.000E+00  3.825E-02  3.595E+09  4.352E+08  2.426E-01  3.888E-01  1.540E-05  6.238E-01  0 Thrm 0.749  6.977E-04 0.250 0.822E-11  0.672E-14  0.232E-04  0.138E-05  0.899E-05  0.130E-03  0.538E-04  0.110E+08  0.241E+01  0.372E+16  1.597E+12  9.072E+07  2.063E+10  8.537E+00  3.140E+05  4.670E-02  2.065E+10  5.393E+09  1.773E+13  0.000E+00
 368  1.133E-01  3.277E-01 5.97156427E-01   2.70871645E-05   4.813E+07  0.000E+00  4.813E+07  3.927E-02  0.000E+00  3.927E-02  3.677E+09  4.615E+08  2.425E-01  3.888E-01  1.525E-05  6.236E-01  0 Thrm 0.749  7.101E-04 0.250 0.647E-11  0.701E-14  0.232E-04  0.136E-05  0.897E-05  0.130E-03  0.538E-04  0.108E+08  0.227E+01  0.344E+16  1.843E+12  1.322E+08  3.108E+10  8.936E+00  4.398E+05  6.225E-02  3.200E+10  8.333E+09  2.865E+13  0.000E+00
 369  1.156E-01  3.278E-01 5.97157121E-01   2.77805993E-05   5.053E+07  0.000E+00  5.053E+07  4.031E-02  0.000E+00  4.031E-02  3.760E+09  4.892E+08  2.424E-01  3.888E-01  1.511E-05  6.234E-01  0 Thrm 0.749  7.223E-04 0.250 0.510E-11  0.751E-14  0.232E-04  0.135E-05  0.895E-05  0.130E-03  0.538E-04  0.106E+08  0.214E+01  0.318E+16  2.126E+12  1.926E+08  4.683E+10  9.350E+00  6.162E+05  8.299E-02  4.959E+10  1.287E+10  4.631E+13  0.000E+00
 370  1.180E-01  3.280E-01 5.97157804E-01   2.84638952E-05   5.303E+07  0.000E+00  5.303E+07  4.137E-02  0.000E+00  4.137E-02  3.845E+09  5.184E+08  2.423E-01  3.888E-01  1.497E-05  6.233E-01  0 Thrm 0.749  7.344E-04 0.250 0.402E-11  0.826E-14  0.233E-04  0.134E-05  0.894E-05  0.130E-03  0.538E-04  0.104E+08  0.202E+01  0.295E+16  2.453E+12  2.809E+08  7.054E+10  9.780E+00  8.631E+05  1.106E-01  7.686E+10  1.989E+10  7.486E+13  0.000E+00
 371  1.205E-01  3.281E-01 5.97158477E-01   2.91371735E-05   5.564E+07  0.000E+00  5.564E+07  4.245E-02  0.000E+00  4.245E-02  3.932E+09  5.492E+08  2.422E-01  3.887E-01  1.484E-05  6.231E-01  0 Thrm 0.749  7.462E-04 0.250 0.317E-11  0.932E-14  0.233E-04  0.133E-05  0.892E-05  0.130E-03  0.538E-04  0.102E+08  0.191E+01  0.273E+16  2.828E+12  4.098E+08  1.063E+11  1.023E+01  1.209E+06  1.474E-01  1.191E+11  3.072E+10  1.211E+14  0.000E+00
 372  1.230E-01  3.283E-01 5.97159141E-01   2.98005635E-05   5.837E+07  0.000E+00  5.837E+07  4.355E-02  0.000E+00  4.355E-02  4.021E+09  5.817E+08  2.421E-01  3.887E-01  1.470E-05  6.229E-01  0 Thrm 0.749  7.579E-04 0.250 0.250E-11  0.108E-13  0.233E-04  0.132E-05  0.890E-05  0.130E-03  0.538E-04  0.100E+08  0.180E+01  0.253E+16  3.261E+12  5.981E+08  1.600E+11  1.069E+01  1.693E+06  1.965E-01  1.847E+11  4.744E+10  1.958E+14  0.000E+00
 373  1.255E-01  3.284E-01 5.97159794E-01   3.04541932E-05   6.121E+07  0.000E+00  6.121E+07  4.466E-02  0.000E+00  4.466E-02  4.112E+09  6.159E+08  2.420E-01  3.887E-01  1.457E-05  6.227E-01  0 Thrm 0.749  7.694E-04 0.250 0.198E-11  0.127E-13  0.233E-04  0.131E-05  0.889E-05  0.130E-03  0.538E-04  0.982E+07  0.170E+01  0.235E+16  3.758E+12  8.730E+08  2.409E+11  1.117E+01  2.370E+06  2.617E-01  2.863E+11  7.325E+10  3.167E+14  0.000E+00
 374  1.281E-01  3.285E-01 5.97160438E-01   3.10981782E-05   6.418E+07  0.000E+00  6.418E+07  4.580E-02  0.000E+00  4.580E-02  4.204E+09  6.519E+08  2.419E-01  3.887E-01  1.444E-05  6.224E-01  0 Thrm 0.749  7.808E-04 0.250 0.157E-11  0.151E-13  0.233E-04  0.130E-05  0.887E-05  0.130E-03  0.538E-04  0.965E+07  0.160E+01  0.218E+16  4.330E+12  1.275E+09  3.626E+11  1.167E+01  3.316E+06  3.486E-01  4.437E+11  1.130E+11  5.123E+14  0.000E+00
 375  1.307E-01  3.287E-01 5.97161073E-01   3.17326431E-05   6.726E+07  0.000E+00  6.726E+07  4.695E-02  0.000E+00  4.695E-02  4.298E+09  6.898E+08  2.418E-01  3.886E-01  1.431E-05  6.222E-01  0 Thrm 0.749  7.920E-04 0.250 0.124E-11  0.182E-13  0.233E-04  0.128E-05  0.886E-05  0.130E-03  0.538E-04  0.948E+07  0.152E+01  0.202E+16  4.988E+12  1.861E+09  5.457E+11  1.218E+01  4.640E+06  4.641E-01  6.875E+11  1.744E+11  8.288E+14  0.000E+00
 376  1.334E-01  3.288E-01 5.97161698E-01   3.23576308E-05   7.049E+07  0.000E+00  7.049E+07  4.812E-02  0.000E+00  4.812E-02  4.394E+09  7.297E+08  2.417E-01  3.886E-01  1.418E-05  6.219E-01  0 Thrm 0.749  8.030E-04 0.250 0.986E-12  0.222E-13  0.233E-04  0.128E-05  0.884E-05  0.130E-03  0.538E-04  0.931E+07  0.143E+01  0.188E+16  5.744E+12  2.717E+09  8.207E+11  1.271E+01  6.489E+06  6.177E-01  1.065E+12  2.689E+11  1.341E+15  0.000E+00
 377  1.361E-01  3.290E-01 5.97162314E-01   3.29736233E-05   7.381E+07  0.000E+00  7.381E+07  4.929E-02  0.000E+00  4.929E-02  4.493E+09  7.716E+08  2.416E-01  3.886E-01  1.407E-05  6.217E-01  0 Thrm 0.749  8.139E-04 0.250 0.783E-12  0.272E-13  0.234E-04  0.126E-05  0.882E-05  0.130E-03  0.538E-04  0.914E+07  0.135E+01  0.174E+16  6.613E+12  3.967E+09  1.234E+12  1.327E+01  9.072E+06  8.219E-01  1.650E+12  4.143E+11  2.168E+15  0.000E+00
 378  1.388E-01  3.291E-01 5.97162919E-01   3.35786868E-05   7.751E+07  0.000E+00  7.751E+07  5.063E-02  0.000E+00  5.063E-02  4.593E+09  8.157E+08  2.414E-01  3.885E-01  1.391E-05  6.214E-01  0 Thrm 0.749  8.245E-04 0.250 0.623E-12  0.335E-13  0.234E-04  0.125E-05  0.881E-05  0.130E-03  0.538E-04  0.898E+07  0.128E+01  0.162E+16  7.610E+12  5.790E+09  1.854E+12  1.384E+01  1.268E+07  1.093E+00  2.555E+12  6.381E+11  3.506E+15  0.000E+00
 379  1.416E-01  3.292E-01 5.97163508E-01   3.41682469E-05   8.150E+07  0.000E+00  8.150E+07  5.210E-02  0.000E+00  5.210E-02  4.693E+09  8.620E+08  2.413E-01  3.885E-01  1.400E-05  6.211E-01  0 Thrm 0.749  8.349E-04 0.250 0.498E-12  0.412E-13  0.234E-04  0.124E-05  0.880E-05  0.130E-03  0.538E-04  0.882E+07  0.121E+01  0.150E+16  8.755E+12  8.452E+09  2.784E+12  1.443E+01  1.770E+07  1.453E+00  3.954E+12  9.820E+11  5.669E+15  0.000E+00
 380  1.443E-01  3.294E-01 5.97164083E-01   3.47433445E-05   8.505E+07  0.000E+00  8.505E+07  5.322E-02  0.000E+00  5.322E-02  4.794E+09  9.093E+08  2.412E-01  3.885E-01  1.375E-05  6.209E-01  0 Thrm 0.749  8.450E-04 0.250 0.400E-12  0.507E-13  0.234E-04  0.124E-05  0.878E-05  0.130E-03  0.538E-04  0.868E+07  0.115E+01  0.140E+16  1.003E+13  1.221E+10  4.133E+12  1.502E+01  2.449E+07  1.916E+00  6.046E+12  1.493E+12  9.047E+15  0.000E+00
 381  1.471E-01  3.295E-01 5.97164648E-01   3.53083085E-05   8.856E+07  0.000E+00  8.856E+07  5.425E-02  0.000E+00  5.425E-02  4.898E+09  9.589E+08  2.411E-01  3.885E-01  1.359E-05  6.206E-01  0 Thrm 0.749  8.550E-04 0.250 0.321E-12  0.624E-13  0.234E-04  0.123E-05  0.877E-05  0.130E-03  0.538E-04  0.853E+07  0.109E+01  0.131E+16  1.149E+13  1.763E+10  6.132E+12  1.563E+01  3.386E+07  2.525E+00  9.242E+12  2.269E+12  1.443E+16  0.000E+00
 382  1.499E-01  3.296E-01 5.97165205E-01   3.58652040E-05   9.249E+07  0.000E+00  9.249E+07  5.546E-02  0.000E+00  5.546E-02  5.003E+09  1.011E+09  2.410E-01  3.884E-01  1.349E-05  6.203E-01  0 Thrm 0.749  8.648E-04 0.250 0.258E-12  0.767E-13  0.234E-04  0.122E-05  0.876E-05  0.130E-03  0.538E-04  0.839E+07  0.103E+01  0.122E+16  1.315E+13  2.544E+10  9.091E+12  1.627E+01  4.679E+07  3.326E+00  1.412E+13  3.444E+12  2.302E+16  0.000E+00
 383  1.528E-01  3.298E-01 5.97165754E-01   3.64138067E-05   9.662E+07  0.000E+00  9.662E+07  5.672E-02  0.000E+00  5.672E-02  5.110E+09  1.065E+09  2.408E-01  3.884E-01  1.338E-05  6.201E-01  0 Thrm 0.749  8.745E-04 0.250 0.208E-12  0.943E-13  0.234E-04  0.121E-05  0.874E-05  0.130E-03  0.538E-04  0.825E+07  0.981E+00  0.114E+16  1.505E+13  3.671E+10  1.347E+13  1.692E+01  6.461E+07  4.379E+00  2.156E+13  5.223E+12  3.669E+16  0.000E+00
 384  1.558E-01  3.299E-01 5.97166294E-01   3.69542612E-05   1.009E+08  0.000E+00  1.009E+08  5.800E-02  0.000E+00  5.800E-02  5.219E+09  1.122E+09  2.407E-01  3.884E-01  1.327E-05  6.198E-01  0 Thrm 0.749  8.840E-04 0.250 0.168E-12  0.116E-12  0.234E-04  0.120E-05  0.873E-05  0.130E-03  0.538E-04  0.811E+07  0.931E+00  0.106E+16  1.722E+13  5.293E+10  1.993E+13  1.759E+01  8.914E+07  5.761E+00  3.289E+13  7.913E+12  5.845E+16  0.000E+00
 385  1.587E-01  3.300E-01 5.97166827E-01   3.74866535E-05   1.053E+08  0.000E+00  1.053E+08  5.929E-02  0.000E+00  5.929E-02  5.330E+09  1.182E+09  2.406E-01  3.884E-01  1.316E-05  6.196E-01  0 Thrm 0.749  8.934E-04 0.250 0.136E-12  0.142E-12  0.235E-04  0.119E-05  0.872E-05  0.130E-03  0.538E-04  0.798E+07  0.884E+00  0.993E+15  1.969E+13  7.627E+10  2.948E+13  1.828E+01  1.229E+08  7.574E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 386  1.617E-01  3.302E-01 5.97167351E-01   3.80110808E-05   1.099E+08  0.000E+00  1.099E+08  6.059E-02  0.000E+00  6.059E-02  5.443E+09  1.244E+09  2.405E-01  3.883E-01  1.306E-05  6.193E-01  0 Thrm 0.749  9.026E-04 0.250 0.110E-12  0.174E-12  0.235E-04  0.118E-05  0.870E-05  0.130E-03  0.538E-04  0.785E+07  0.840E+00  0.928E+15  2.250E+13  1.098E+11  4.355E+13  1.899E+01  1.693E+08  9.951E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 387  1.648E-01  3.303E-01 5.97167868E-01   3.85276388E-05   1.147E+08  0.000E+00  1.147E+08  6.191E-02  0.000E+00  6.191E-02  5.558E+09  1.309E+09  2.404E-01  3.883E-01  1.295E-05  6.191E-01  0 Thrm 0.749  9.117E-04 0.250 0.889E-13  0.214E-12  0.235E-04  0.117E-05  0.869E-05  0.130E-03  0.538E-04  0.773E+07  0.798E+00  0.867E+15  2.570E+13  1.581E+11  6.427E+13  1.973E+01  2.330E+08  1.306E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 388  1.679E-01  3.304E-01 5.97168376E-01   3.90364228E-05   1.196E+08  0.000E+00  1.196E+08  6.324E-02  0.000E+00  6.324E-02  5.675E+09  1.377E+09  2.403E-01  3.883E-01  1.285E-05  6.188E-01  0 Thrm 0.749  9.207E-04 0.250 0.721E-13  0.262E-12  0.235E-04  0.116E-05  0.868E-05  0.130E-03  0.538E-04  0.760E+07  0.758E+00  0.811E+15  2.934E+13  2.273E+11  9.476E+13  2.048E+01  3.205E+08  1.714E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 389  1.710E-01  3.306E-01 5.97168878E-01   3.95375260E-05   1.248E+08  0.000E+00  1.248E+08  6.459E-02  0.000E+00  6.459E-02  5.795E+09  1.448E+09  2.402E-01  3.882E-01  1.275E-05  6.186E-01  0 Thrm 0.749  9.295E-04 0.250 0.586E-13  0.320E-12  0.235E-04  0.116E-05  0.867E-05  0.130E-03  0.538E-04  0.748E+07  0.721E+00  0.759E+15  3.348E+13  3.266E+11  1.395E+14  2.126E+01  4.403E+08  2.246E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 390  1.742E-01  3.307E-01 5.97169371E-01   4.00310473E-05   1.301E+08  0.000E+00  1.301E+08  6.595E-02  0.000E+00  6.595E-02  5.916E+09  1.522E+09  2.401E-01  3.882E-01  1.265E-05  6.184E-01  0 Thrm 0.749  9.382E-04 0.250 0.477E-13  0.390E-12  0.235E-04  0.115E-05  0.865E-05  0.130E-03  0.538E-04  0.737E+07  0.686E+00  0.711E+15  3.819E+13  4.688E+11  2.053E+14  2.206E+01  6.043E+08  2.942E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 391  1.774E-01  3.308E-01 5.97169857E-01   4.05170522E-05   1.355E+08  0.000E+00  1.355E+08  6.732E-02  0.000E+00  6.732E-02  6.040E+09  1.600E+09  2.399E-01  3.882E-01  1.256E-05  6.181E-01  0 Thrm 0.749  9.468E-04 0.250 0.389E-13  0.475E-12  0.235E-04  0.114E-05  0.864E-05  0.130E-03  0.538E-04  0.725E+07  0.653E+00  0.666E+15  4.354E+13  6.723E+11  3.016E+14  2.287E+01  8.285E+08  3.849E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 392  1.806E-01  3.310E-01 5.97170336E-01   4.09957871E-05   1.412E+08  0.000E+00  1.412E+08  6.869E-02  0.000E+00  6.869E-02  6.165E+09  1.680E+09  2.398E-01  3.882E-01  1.246E-05  6.178E-01  0 Thrm 0.749  9.552E-04 0.250 0.317E-13  0.578E-12  0.235E-04  0.113E-05  0.863E-05  0.130E-03  0.538E-04  0.714E+07  0.621E+00  0.624E+15  4.960E+13  9.632E+11  4.425E+14  2.372E+01  1.135E+09  5.032E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 393  1.839E-01  3.311E-01 5.97170806E-01   4.14664963E-05   1.472E+08  0.000E+00  1.472E+08  7.019E-02  0.000E+00  7.019E-02  6.293E+09  1.764E+09  2.397E-01  3.881E-01  1.235E-05  6.176E-01  0 Thrm 0.749  9.635E-04 0.250 0.259E-13  0.702E-12  0.235E-04  0.113E-05  0.862E-05  0.130E-03  0.538E-04  0.703E+07  0.592E+00  0.585E+15  5.648E+13  1.378E+12  6.485E+14  2.458E+01  1.552E+09  6.572E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 394  1.873E-01  3.312E-01 5.97171274E-01   4.19339490E-05   1.520E+08  0.000E+00  1.520E+08  7.100E-02  0.000E+00  7.100E-02  6.423E+09  1.852E+09  2.396E-01  3.881E-01  1.236E-05  6.173E-01  0 Thrm 0.749  9.717E-04 0.250 0.212E-13  0.853E-12  0.235E-04  0.112E-05  0.861E-05  0.130E-03  0.538E-04  0.692E+07  0.564E+00  0.549E+15  6.428E+13  1.970E+12  9.489E+14  2.546E+01  2.121E+09  8.575E+01  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 395  1.909E-01  3.314E-01 5.97171750E-01   4.24103076E-05   1.562E+08  0.000E+00  1.562E+08  7.141E-02  0.000E+00  7.141E-02  6.561E+09  1.943E+09  2.395E-01  3.881E-01  1.169E-05  6.171E-01  0 Thrm 0.749  9.801E-04 0.250 0.172E-13  0.104E-11  0.235E-04  0.111E-05  0.860E-05  0.130E-03  0.538E-04  0.682E+07  0.537E+00  0.516E+15  7.311E+13  2.812E+12  1.387E+15  2.637E+01  2.895E+09  1.118E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 396  1.947E-01  3.315E-01 5.97172234E-01   4.28937565E-05   1.640E+08  0.000E+00  1.640E+08  7.334E-02  0.000E+00  7.334E-02  6.708E+09  2.046E+09  2.393E-01  3.880E-01  1.197E-05  6.168E-01  0 Thrm 0.749  9.886E-04 0.250 0.139E-13  0.128E-11  0.236E-04  0.110E-05  0.859E-05  0.130E-03  0.538E-04  0.671E+07  0.510E+00  0.482E+15  8.402E+13  4.136E+12  2.090E+15  2.738E+01  4.054E+09  1.489E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 397  1.984E-01  3.317E-01 5.97172713E-01   4.33732465E-05   1.731E+08  0.000E+00  1.731E+08  7.574E-02  0.000E+00  7.574E-02  6.857E+09  2.154E+09  2.392E-01  3.880E-01  1.198E-05  6.165E-01  0 Thrm 0.749  9.971E-04 0.250 0.112E-13  0.157E-11  0.236E-04  0.109E-05  0.858E-05  0.130E-03  0.538E-04  0.660E+07  0.484E+00  0.450E+15  9.649E+13  6.072E+12  3.145E+15  2.842E+01  5.667E+09  1.981E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 398  2.023E-01  3.318E-01 5.97173184E-01   4.38440140E-05   1.809E+08  0.000E+00  1.809E+08  7.742E-02  0.000E+00  7.742E-02  7.009E+09  2.266E+09  2.391E-01  3.880E-01  1.187E-05  6.163E-01  0 Thrm 0.749  1.005E-03 0.250 0.911E-14  0.192E-11  0.236E-04  0.109E-05  0.857E-05  0.130E-03  0.538E-04  0.650E+07  0.460E+00  0.421E+15  1.107E+14  8.901E+12  4.724E+15  2.949E+01  7.909E+09  2.631E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 399  2.061E-01  3.320E-01 5.97173647E-01   4.43069614E-05   1.886E+08  0.000E+00  1.886E+08  7.899E-02  0.000E+00  7.899E-02  7.164E+09  2.384E+09  2.390E-01  3.879E-01  1.178E-05  6.160E-01  0 Thrm 0.749  1.013E-03 0.250 0.739E-14  0.234E-11  0.236E-04  0.108E-05  0.856E-05  0.130E-03  0.538E-04  0.639E+07  0.438E+00  0.394E+15  1.270E+14  1.303E+13  7.082E+15  3.058E+01  1.102E+10  3.491E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 400  2.101E-01  3.321E-01 5.97174102E-01   4.47620765E-05   1.966E+08  0.000E+00  1.966E+08  8.058E-02  0.000E+00  8.058E-02  7.321E+09  2.506E+09  2.389E-01  3.879E-01  1.169E-05  6.158E-01  0 Thrm 0.749  1.022E-03 0.250 0.600E-14  0.280E-11  0.236E-04  0.107E-05  0.854E-05  0.130E-03  0.538E-04  0.629E+07  0.416E+00  0.369E+15  1.455E+14  1.903E+13  1.060E+16  3.170E+01  1.533E+10  4.625E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 401  2.140E-01  3.323E-01 5.97174549E-01   4.52094950E-05   2.049E+08  0.000E+00  2.049E+08  8.219E-02  0.000E+00  8.219E-02  7.481E+09  2.633E+09  2.387E-01  3.879E-01  1.160E-05  6.155E-01  0 Thrm 0.749  1.029E-03 0.250 0.489E-14  0.330E-11  0.236E-04  0.106E-05  0.853E-05  0.130E-03  0.538E-04  0.620E+07  0.396E+00  0.346E+15  1.665E+14  2.776E+13  1.582E+16  3.284E+01  2.130E+10  6.120E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 402  2.180E-01  3.324E-01 5.97174989E-01   4.56493287E-05   2.135E+08  0.000E+00  2.135E+08  8.379E-02  0.000E+00  8.379E-02  7.644E+09  2.765E+09  2.386E-01  3.878E-01  1.152E-05  6.153E-01  0 Thrm 0.749  1.037E-03 0.250 0.398E-14  0.382E-11  0.236E-04  0.106E-05  0.852E-05  0.130E-03  0.538E-04  0.610E+07  0.377E+00  0.324E+15  1.905E+14  4.041E+13  2.357E+16  3.402E+01  2.953E+10  8.084E+02  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 403  2.221E-01  3.326E-01 5.97175422E-01   4.60816856E-05   2.223E+08  0.000E+00  2.223E+08  8.541E-02  0.000E+00  8.541E-02  7.809E+09  2.903E+09  2.385E-01  3.878E-01  1.143E-05  6.150E-01  0 Thrm 0.749  1.045E-03 0.250 0.325E-14  0.438E-11  0.236E-04  0.105E-05  0.851E-05  0.130E-03  0.538E-04  0.601E+07  0.359E+00  0.304E+15  2.177E+14  5.872E+13  3.505E+16  3.522E+01  4.087E+10  1.066E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 404  2.262E-01  3.327E-01 5.97175847E-01   4.65067081E-05   2.314E+08  0.000E+00  2.314E+08  8.703E-02  0.000E+00  8.703E-02  7.978E+09  3.046E+09  2.384E-01  3.878E-01  1.135E-05  6.147E-01  0 Thrm 0.749  1.052E-03 0.250 0.267E-14  0.496E-11  0.236E-04  0.104E-05  0.850E-05  0.130E-03  0.538E-04  0.592E+07  0.342E+00  0.285E+15  2.486E+14  8.516E+13  5.200E+16  3.644E+01  5.645E+10  1.404E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 405  2.304E-01  3.328E-01 5.97176264E-01   4.69243389E-05   2.409E+08  0.000E+00  2.409E+08  8.868E-02  0.000E+00  8.868E-02  8.149E+09  3.195E+09  2.383E-01  3.877E-01  1.126E-05  6.145E-01  0 Thrm 0.749  1.060E-03 0.250 0.219E-14  0.556E-11  0.236E-04  0.104E-05  0.849E-05  0.130E-03  0.538E-04  0.583E+07  0.326E+00  0.268E+15  2.837E+14  1.233E+14  7.697E+16  3.770E+01  7.784E+10  1.847E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 406  2.346E-01  3.330E-01 5.97176676E-01   4.73356140E-05   2.501E+08  0.000E+00  2.501E+08  9.014E-02  0.000E+00  9.014E-02  8.324E+09  3.349E+09  2.381E-01  3.877E-01  1.120E-05  6.142E-01  0 Thrm 0.749  1.067E-03 0.250 0.180E-14  0.618E-11  0.236E-04  0.103E-05  0.848E-05  0.130E-03  0.538E-04  0.575E+07  0.311E+00  0.252E+15  3.234E+14  1.780E+14  1.137E+17  3.898E+01  1.071E+11  2.425E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 407  2.388E-01  3.331E-01 5.97177076E-01   4.77355431E-05   2.628E+08  0.000E+00  2.628E+08  9.276E-02  0.000E+00  9.276E-02  8.501E+09  3.510E+09  2.380E-01  3.877E-01  1.100E-05  6.139E-01  0 Thrm 0.749  1.074E-03 0.250 0.149E-14  0.680E-11  0.237E-04  0.102E-05  0.848E-05  0.130E-03  0.538E-04  0.566E+07  0.297E+00  0.237E+15  3.683E+14  2.566E+14  1.675E+17  4.029E+01  1.472E+11  3.178E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 408  2.431E-01  3.333E-01 5.97177492E-01   4.81524580E-05   2.576E+08  0.000E+00  2.576E+08  8.901E-02  0.000E+00  8.901E-02  8.681E+09  3.676E+09  2.379E-01  3.876E-01  1.159E-05  6.136E-01  0 Thrm 0.749  1.081E-03 0.250 0.122E-14  0.747E-11  0.237E-04  0.102E-05  0.847E-05  0.130E-03  0.538E-04  0.558E+07  0.283E+00  0.223E+15  4.191E+14  3.690E+14  2.462E+17  4.162E+01  2.017E+11  4.158E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 409  2.518E-01  3.334E-01 5.97178054E-01   4.87138554E-05   2.442E+08  0.000E+00  2.442E+08  8.183E-02  0.000E+00  8.183E-02  8.951E+09  3.848E+09  2.375E-01  3.876E-01  7.928E-06  6.128E-01  0 Thrm 0.749  1.091E-03 0.250 0.925E-15  0.840E-11  0.237E-04  0.101E-05  0.845E-05  0.130E-03  0.538E-04  0.550E+07  0.271E+00  0.210E+15  4.765E+14  5.281E+14  3.610E+17  4.298E+01  2.760E+11  5.432E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 410  2.605E-01  3.337E-01 5.97178745E-01   4.94047290E-05   2.743E+08  0.000E+00  2.743E+08  8.824E-02  0.000E+00  8.824E-02  9.325E+09  4.211E+09  2.373E-01  3.875E-01  1.019E-05  6.123E-01  0 Thrm 0.749  1.103E-03 0.250 0.649E-15  0.958E-11  0.237E-04  0.998E-06  0.844E-05  0.130E-03  0.538E-04  0.535E+07  0.247E+00  0.186E+15  6.141E+14  1.081E+15  7.700E+17  4.579E+01  5.131E+11  9.218E+03  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 411  2.694E-01  3.340E-01 5.97179446E-01   5.01062715E-05   3.183E+08  0.000E+00  3.183E+08  9.838E-02  0.000E+00  9.838E-02  9.705E+09  4.591E+09  2.371E-01  3.875E-01  1.056E-05  6.119E-01  0 Thrm 0.749  1.116E-03 0.250 0.451E-15  0.108E-10  0.237E-04  0.987E-06  0.842E-05  0.130E-03  0.538E-04  0.521E+07  0.227E+00  0.166E+15  7.841E+14  2.158E+15  1.600E+18  4.862E+01  9.335E+11  1.535E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 412  2.784E-01  3.343E-01 5.97180117E-01   5.07767485E-05   3.438E+08  0.000E+00  3.438E+08  1.021E-01  0.000E+00  1.021E-01  1.010E+10  4.996E+09  2.369E-01  3.874E-01  1.032E-05  6.115E-01  0 Thrm 0.749  1.127E-03 0.250 0.316E-15  0.120E-10  0.237E-04  0.976E-06  0.841E-05  0.130E-03  0.538E-04  0.507E+07  0.208E+00  0.149E+15  9.975E+14  4.267E+15  3.290E+18  5.156E+01  1.684E+12  2.540E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 413  2.876E-01  3.346E-01 5.97180766E-01   5.14261510E-05   3.679E+08  0.000E+00  3.679E+08  1.051E-01  0.000E+00  1.051E-01  1.050E+10  5.427E+09  2.367E-01  3.873E-01  1.021E-05  6.110E-01  0 Thrm 0.749  1.139E-03 0.250 0.223E-15  0.132E-10  0.237E-04  0.966E-06  0.839E-05  0.130E-03  0.538E-04  0.494E+07  0.192E+00  0.133E+15  1.264E+15  8.361E+15  6.697E+18  5.459E+01  3.013E+12  4.171E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 414  2.969E-01  3.349E-01 5.97181394E-01   5.20538285E-05   3.940E+08  0.000E+00  3.940E+08  1.083E-01  0.000E+00  1.083E-01  1.091E+10  5.885E+09  2.365E-01  3.873E-01  1.009E-05  6.106E-01  0 Thrm 0.749  1.150E-03 0.250 0.158E-15  0.143E-10  0.237E-04  0.956E-06  0.838E-05  0.130E-03  0.538E-04  0.482E+07  0.177E+00  0.120E+15  1.596E+15  1.623E+16  1.349E+19  5.771E+01  5.345E+12  6.802E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 415  3.064E-01  3.352E-01 5.97182000E-01   5.26603585E-05   4.213E+08  0.000E+00  4.213E+08  1.115E-01  0.000E+00  1.115E-01  1.134E+10  6.370E+09  2.362E-01  3.872E-01  9.969E-06  6.102E-01  0 Thrm 0.749  1.161E-03 0.250 0.112E-15  0.155E-10  0.238E-04  0.947E-06  0.836E-05  0.130E-03  0.538E-04  0.470E+07  0.163E+00  0.108E+15  2.008E+15  3.118E+16  2.690E+19  6.092E+01  9.399E+12  1.101E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 416  3.161E-01  3.355E-01 5.97182588E-01   5.32481779E-05   4.486E+08  0.000E+00  4.486E+08  1.143E-01  0.000E+00  1.143E-01  1.178E+10  6.883E+09  2.360E-01  3.871E-01  9.882E-06  6.097E-01  0 Thrm 0.749  1.171E-03 0.250 0.801E-16  0.166E-10  0.238E-04  0.938E-06  0.835E-05  0.130E-03  0.538E-04  0.459E+07  0.151E+00  0.976E+14  2.516E+15  5.933E+16  5.306E+19  6.422E+01  1.638E+13  1.769E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 417  3.258E-01  3.357E-01 5.97183148E-01   5.38084871E-05   4.849E+08  0.000E+00  4.849E+08  1.190E-01  0.000E+00  1.190E-01  1.223E+10  7.425E+09  2.358E-01  3.871E-01  9.638E-06  6.093E-01  0 Thrm 0.749  1.181E-03 0.250 0.577E-16  0.176E-10  0.238E-04  0.929E-06  0.834E-05  0.130E-03  0.538E-04  0.448E+07  0.140E+00  0.884E+14  3.140E+15  1.118E+17  1.035E+20  6.760E+01  2.829E+13  2.820E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 418  3.346E-01  3.360E-01 5.97183664E-01   5.43236202E-05   5.266E+08  0.000E+00  5.266E+08  1.248E-01  0.000E+00  1.248E-01  1.266E+10  7.995E+09  2.357E-01  3.870E-01  1.027E-05  6.091E-01  0 Thrm 0.749  1.190E-03 0.250 0.426E-16  0.186E-10  0.238E-04  0.921E-06  0.833E-05  0.130E-03  0.538E-04  0.438E+07  0.130E+00  0.802E+14  3.904E+15  2.085E+17  1.997E+20  7.106E+01  4.842E+13  4.462E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 419  3.434E-01  3.363E-01 5.97184141E-01   5.48010104E-05   5.514E+08  0.000E+00  5.514E+08  1.265E-01  0.000E+00  1.265E-01  1.307E+10  8.522E+09  2.356E-01  3.869E-01  9.720E-06  6.088E-01  0 Thrm 0.749  1.198E-03 0.250 0.320E-16  0.195E-10  0.238E-04  0.914E-06  0.832E-05  0.130E-03  0.538E-04  0.430E+07  0.122E+00  0.737E+14  4.715E+15  3.579E+17  3.533E+20  7.417E+01  7.718E+13  6.645E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 420  3.523E-01  3.365E-01 5.97184597E-01   5.52573730E-05   5.708E+08  0.000E+00  5.708E+08  1.269E-01  0.000E+00  1.269E-01  1.350E+10  9.071E+09  2.354E-01  3.869E-01  9.487E-06  6.085E-01  0 Thrm 0.749  1.206E-03 0.250 0.242E-16  0.203E-10  0.238E-04  0.907E-06  0.831E-05  0.130E-03  0.538E-04  0.421E+07  0.114E+00  0.679E+14  5.677E+15  6.096E+17  6.195E+20  7.733E+01  1.222E+14  9.835E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 421  3.613E-01  3.368E-01 5.97185041E-01   5.57013562E-05   5.996E+08  0.000E+00  5.996E+08  1.292E-01  0.000E+00  1.292E-01  1.393E+10  9.641E+09  2.353E-01  3.868E-01  9.425E-06  6.084E-01  0 Thrm 0.749  1.214E-03 0.250 0.184E-16  0.211E-10  0.238E-04  0.900E-06  0.830E-05  0.130E-03  0.538E-04  0.413E+07  0.108E+00  0.626E+14  6.814E+15  1.030E+18  1.077E+21  8.054E+01  1.920E+14  1.447E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 422  3.704E-01  3.371E-01 5.97185472E-01   5.61320216E-05   6.310E+08  0.000E+00  6.310E+08  1.318E-01  0.000E+00  1.318E-01  1.437E+10  1.023E+10  2.353E-01  3.868E-01  9.336E-06  6.083E-01  0 Thrm 0.749  1.222E-03 0.250 0.141E-16  0.219E-10  0.238E-04  0.893E-06  0.829E-05  0.130E-03  0.538E-04  0.406E+07  0.101E+00  0.579E+14  8.155E+15  1.726E+18  1.857E+21  8.381E+01  2.996E+14  2.117E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 423  3.796E-01  3.373E-01 5.97185890E-01   5.65502204E-05   6.627E+08  0.000E+00  6.627E+08  1.342E-01  0.000E+00  1.342E-01  1.482E+10  1.085E+10  2.352E-01  3.867E-01  9.260E-06  6.082E-01  0 Thrm 0.749  1.229E-03 0.250 0.108E-16  0.227E-10  0.238E-04  0.887E-06  0.828E-05  0.130E-03  0.538E-04  0.398E+07  0.954E-01  0.536E+14  9.730E+15  2.871E+18  3.173E+21  8.712E+01  4.642E+14  3.077E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 424  3.889E-01  3.376E-01 5.97186295E-01   5.69549873E-05   6.976E+08  0.000E+00  6.976E+08  1.370E-01  0.000E+00  1.370E-01  1.527E+10  1.148E+10  2.352E-01  3.867E-01  9.156E-06  6.083E-01  0 Thrm 0.749  1.236E-03 0.250 0.829E-17  0.235E-10  0.238E-04  0.880E-06  0.827E-05  0.130E-03  0.538E-04  0.391E+07  0.901E-01  0.497E+14  1.158E+16  4.737E+18  5.378E+21  9.047E+01  7.144E+14  4.448E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 425  3.983E-01  3.378E-01 5.97186694E-01   5.73538712E-05   7.205E+08  0.000E+00  7.205E+08  1.373E-01  0.000E+00  1.373E-01  1.574E+10  1.214E+10  2.352E-01  3.866E-01  9.218E-06  6.083E-01  0 Thrm 0.749  1.243E-03 0.250 0.639E-17  0.242E-10  0.238E-04  0.874E-06  0.826E-05  0.130E-03  0.538E-04  0.385E+07  0.851E-01  0.461E+14  1.373E+16  7.753E+18  9.039E+21  9.385E+01  1.092E+15  6.393E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 426  4.093E-01  3.381E-01 5.97187106E-01   5.77662718E-05   7.377E+08  0.000E+00  7.377E+08  1.362E-01  0.000E+00  1.362E-01  1.625E+10  1.282E+10  2.352E-01  3.865E-01  8.382E-06  6.084E-01  0 Thrm 0.749  1.250E-03 0.250 0.485E-17  0.250E-10  0.239E-04  0.868E-06  0.825E-05  0.130E-03  0.538E-04  0.378E+07  0.805E-01  0.429E+14  1.624E+16  1.259E+19  1.507E+22  9.728E+01  1.657E+15  9.134E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 427  4.204E-01  3.384E-01 5.97187528E-01   5.81879583E-05   7.854E+08  0.000E+00  7.854E+08  1.401E-01  0.000E+00  1.401E-01  1.681E+10  1.363E+10  2.352E-01  3.865E-01  8.789E-06  6.086E-01  0 Thrm 0.749  1.258E-03 0.250 0.363E-17  0.258E-10  0.239E-04  0.862E-06  0.824E-05  0.130E-03  0.538E-04  0.371E+07  0.756E-01  0.395E+14  1.967E+16  2.192E+19  2.702E+22  1.013E+02  2.670E+15  1.374E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 428  4.316E-01  3.387E-01 5.97187942E-01   5.86018033E-05   8.439E+08  0.000E+00  8.439E+08  1.456E-01  0.000E+00  1.456E-01  1.739E+10  1.448E+10  2.353E-01  3.864E-01  8.845E-06  6.089E-01  0 Thrm 0.749  1.265E-03 0.250 0.272E-17  0.266E-10  0.239E-04  0.855E-06  0.823E-05  0.130E-03  0.538E-04  0.364E+07  0.711E-01  0.365E+14  2.373E+16  3.777E+19  4.792E+22  1.054E+02  4.263E+15  2.050E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 429  4.428E-01  3.390E-01 5.97188341E-01   5.90007176E-05   8.898E+08  0.000E+00  8.898E+08  1.485E-01  0.000E+00  1.485E-01  1.797E+10  1.535E+10  2.354E-01  3.864E-01  8.744E-06  6.092E-01  0 Thrm 0.749  1.272E-03 0.250 0.205E-17  0.273E-10  0.239E-04  0.849E-06  0.822E-05  0.130E-03  0.538E-04  0.357E+07  0.669E-01  0.337E+14  2.853E+16  6.443E+19  8.408E+22  1.095E+02  6.746E+15  3.036E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 430  4.542E-01  3.393E-01 5.97188726E-01   5.93863683E-05   9.343E+08  0.000E+00  9.343E+08  1.510E-01  0.000E+00  1.510E-01  1.857E+10  1.624E+10  2.355E-01  3.863E-01  8.670E-06  6.097E-01  0 Thrm 0.749  1.279E-03 0.250 0.155E-17  0.280E-10  0.239E-04  0.843E-06  0.822E-05  0.130E-03  0.538E-04  0.351E+07  0.631E-01  0.312E+14  3.416E+16  1.088E+20  1.459E+23  1.136E+02  1.058E+16  4.462E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 431  4.656E-01  3.396E-01 5.97189099E-01   5.97593271E-05   9.797E+08  0.000E+00  9.797E+08  1.533E-01  0.000E+00  1.533E-01  1.917E+10  1.716E+10  2.357E-01  3.863E-01  8.600E-06  6.102E-01  0 Thrm 0.749  1.285E-03 0.250 0.118E-17  0.287E-10  0.239E-04  0.838E-06  0.821E-05  0.130E-03  0.538E-04  0.345E+07  0.597E-01  0.290E+14  4.076E+16  1.819E+20  2.506E+23  1.177E+02  1.645E+16  6.511E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 432  4.771E-01  3.399E-01 5.97189459E-01   6.01186828E-05   1.030E+09  0.000E+00  1.030E+09  1.562E-01  0.000E+00  1.562E-01  1.978E+10  1.811E+10  2.359E-01  3.862E-01  8.499E-06  6.109E-01  0 Thrm 0.749  1.292E-03 0.250 0.905E-18  0.294E-10  0.239E-04  0.832E-06  0.820E-05  0.130E-03  0.538E-04  0.339E+07  0.564E-01  0.270E+14  4.846E+16  3.011E+20  4.260E+23  1.219E+02  2.537E+16  9.433E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 433  4.887E-01  3.402E-01 5.97189813E-01   6.04725543E-05   1.058E+09  0.000E+00  1.058E+09  1.556E-01  0.000E+00  1.556E-01  2.041E+10  1.907E+10  2.362E-01  3.862E-01  8.584E-06  6.116E-01  0 Thrm 0.749  1.298E-03 0.250 0.693E-18  0.301E-10  0.239E-04  0.827E-06  0.819E-05  0.130E-03  0.538E-04  0.333E+07  0.534E-01  0.251E+14  5.741E+16  4.937E+20  7.167E+23  1.260E+02  3.878E+16  1.357E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 434  5.027E-01  3.405E-01 5.97190182E-01   6.08424072E-05   1.076E+09  0.000E+00  1.076E+09  1.530E-01  0.000E+00  1.530E-01  2.110E+10  2.006E+10  2.364E-01  3.861E-01  7.659E-06  6.124E-01  0 Thrm 0.749  1.304E-03 0.250 0.520E-18  0.308E-10  0.239E-04  0.821E-06  0.818E-05  0.130E-03  0.538E-04  0.328E+07  0.507E-01  0.234E+14  6.777E+16  8.016E+20  1.194E+24  1.302E+02  5.880E+16  1.938E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 435  5.168E-01  3.408E-01 5.97190563E-01   6.12234118E-05   1.147E+09  0.000E+00  1.147E+09  1.573E-01  0.000E+00  1.573E-01  2.188E+10  2.128E+10  2.368E-01  3.861E-01  8.133E-06  6.135E-01  0 Thrm 0.749  1.311E-03 0.250 0.384E-18  0.315E-10  0.239E-04  0.815E-06  0.818E-05  0.130E-03  0.538E-04  0.322E+07  0.477E-01  0.216E+14  8.240E+16  1.420E+21  2.179E+24  1.352E+02  9.606E+16  2.951E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 436  5.310E-01  3.412E-01 5.97190936E-01   6.15964677E-05   1.237E+09  0.000E+00  1.237E+09  1.638E-01  0.000E+00  1.638E-01  2.266E+10  2.252E+10  2.373E-01  3.860E-01  8.209E-06  6.148E-01  0 Thrm 0.749  1.318E-03 0.250 0.284E-18  0.322E-10  0.239E-04  0.810E-06  0.817E-05  0.130E-03  0.538E-04  0.316E+07  0.449E-01  0.200E+14  9.971E+16  2.485E+21  3.923E+24  1.403E+02  1.552E+17  4.451E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 437  5.452E-01  3.416E-01 5.97191294E-01   6.19539464E-05   1.303E+09  0.000E+00  1.303E+09  1.667E-01  0.000E+00  1.667E-01  2.346E+10  2.378E+10  2.379E-01  3.860E-01  8.107E-06  6.164E-01  0 Thrm 0.749  1.324E-03 0.250 0.211E-18  0.329E-10  0.239E-04  0.804E-06  0.816E-05  0.130E-03  0.538E-04  0.310E+07  0.424E-01  0.185E+14  1.201E+17  4.291E+21  6.968E+24  1.453E+02  2.479E+17  6.651E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 438  5.595E-01  3.419E-01 5.97191638E-01   6.22977557E-05   1.367E+09  0.000E+00  1.367E+09  1.689E-01  0.000E+00  1.689E-01  2.427E+10  2.506E+10  2.385E-01  3.859E-01  8.035E-06  6.181E-01  0 Thrm 0.749  1.330E-03 0.250 0.158E-18  0.335E-10  0.239E-04  0.799E-06  0.815E-05  0.130E-03  0.538E-04  0.305E+07  0.400E-01  0.172E+14  1.440E+17  7.322E+21  1.222E+25  1.502E+02  3.918E+17  9.849E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 439  5.738E-01  3.423E-01 5.97191968E-01   6.26284868E-05   1.431E+09  0.000E+00  1.431E+09  1.711E-01  0.000E+00  1.711E-01  2.510E+10  2.636E+10  2.393E-01  3.859E-01  7.964E-06  6.201E-01  0 Thrm 0.749  1.336E-03 0.250 0.119E-18  0.341E-10  0.239E-04  0.794E-06  0.814E-05  0.130E-03  0.538E-04  0.300E+07  0.379E-01  0.160E+14  1.719E+17  1.235E+22  2.116E+25  1.552E+02  6.130E+17  1.446E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 440  5.882E-01  3.426E-01 5.97192286E-01   6.29457791E-05   1.501E+09  0.000E+00  1.501E+09  1.737E-01  0.000E+00  1.737E-01  2.593E+10  2.767E+10  2.401E-01  3.858E-01  7.872E-06  6.222E-01  0 Thrm 0.749  1.341E-03 0.250 0.897E-19  0.347E-10  0.239E-04  0.789E-06  0.814E-05  0.130E-03  0.538E-04  0.295E+07  0.360E-01  0.149E+14  2.044E+17  2.058E+22  3.621E+25  1.601E+02  9.497E+17  2.105E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 441  6.026E-01  3.430E-01 5.97192595E-01   6.32554463E-05   1.546E+09  0.000E+00  1.546E+09  1.732E-01  0.000E+00  1.732E-01  2.677E+10  2.898E+10  2.409E-01  3.858E-01  7.913E-06  6.245E-01  0 Thrm 0.749  1.347E-03 0.250 0.681E-19  0.353E-10  0.239E-04  0.785E-06  0.813E-05  0.130E-03  0.538E-04  0.290E+07  0.342E-01  0.140E+14  2.421E+17  3.394E+22  6.125E+25  1.650E+02  1.457E+18  3.039E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 442  6.192E-01  3.434E-01 5.97192912E-01   6.35716691E-05   1.579E+09  0.000E+00  1.579E+09  1.711E-01  0.000E+00  1.711E-01  2.768E+10  3.031E+10  2.419E-01  3.858E-01  7.221E-06  6.271E-01  0 Thrm 0.749  1.352E-03 0.250 0.510E-19  0.359E-10  0.240E-04  0.780E-06  0.812E-05  0.130E-03  0.538E-04  0.285E+07  0.325E-01  0.131E+14  2.855E+17  5.536E+22  1.025E+26  1.698E+02  2.216E+18  4.355E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 443  6.359E-01  3.438E-01 5.97193232E-01   6.38917984E-05   1.669E+09  0.000E+00  1.669E+09  1.746E-01  0.000E+00  1.746E-01  2.867E+10  3.185E+10  2.431E-01  3.857E-01  7.560E-06  6.302E-01  0 Thrm 0.749  1.358E-03 0.250 0.378E-19  0.365E-10  0.240E-04  0.775E-06  0.812E-05  0.130E-03  0.538E-04  0.280E+07  0.307E-01  0.122E+14  3.439E+17  9.624E+22  1.831E+26  1.753E+02  3.556E+18  6.535E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 444  6.527E-01  3.442E-01 5.97193540E-01   6.41999176E-05   1.799E+09  0.000E+00  1.799E+09  1.818E-01  0.000E+00  1.818E-01  2.968E+10  3.340E+10  2.443E-01  3.857E-01  7.523E-06  6.335E-01  0 Thrm 0.749  1.363E-03 0.250 0.283E-19  0.371E-10  0.240E-04  0.770E-06  0.811E-05  0.130E-03  0.538E-04  0.276E+07  0.291E-01  0.113E+14  4.122E+17  1.651E+23  3.229E+26  1.807E+02  5.643E+18  9.714E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 445  6.694E-01  3.446E-01 5.97193850E-01   6.45099528E-05   1.790E+09  0.000E+00  1.790E+09  1.750E-01  0.000E+00  1.750E-01  3.069E+10  3.494E+10  2.457E-01  3.857E-01  7.823E-06  6.369E-01  0 Thrm 0.749  1.369E-03 0.250 0.210E-19  0.377E-10  0.240E-04  0.766E-06  0.810E-05  0.130E-03  0.538E-04  0.271E+07  0.277E-01  0.106E+14  4.918E+17  2.797E+23  5.617E+26  1.860E+02  8.856E+18  1.430E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 446  7.005E-01  3.450E-01 5.97194245E-01   6.49051790E-05   1.709E+09  0.000E+00  1.709E+09  1.596E-01  0.000E+00  1.596E-01  3.212E+10  3.649E+10  2.474E-01  3.857E-01  5.605E-06  6.415E-01  0 Thrm 0.749  1.376E-03 0.250 0.141E-19  0.384E-10  0.240E-04  0.760E-06  0.809E-05  0.130E-03  0.538E-04  0.267E+07  0.263E-01  0.989E+13  5.841E+17  4.676E+23  9.650E+26  1.912E+02  1.376E+19  2.088E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 447  7.316E-01  3.458E-01 5.97194685E-01   6.53451638E-05   1.989E+09  0.000E+00  1.989E+09  1.753E-01  0.000E+00  1.753E-01  3.404E+10  3.935E+10  2.502E-01  3.857E-01  6.621E-06  6.488E-01  0 Thrm 0.749  1.384E-03 0.250 0.871E-20  0.392E-10  0.240E-04  0.753E-06  0.809E-05  0.130E-03  0.538E-04  0.259E+07  0.241E-01  0.879E+13  7.960E+17  1.186E+24  2.561E+27  2.006E+02  3.043E+19  4.130E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 448  7.542E-01  3.466E-01 5.97195065E-01   6.57253506E-05   2.421E+09  0.000E+00  2.421E+09  2.032E-01  0.000E+00  2.032E-01  3.574E+10  4.219E+10  2.530E-01  3.857E-01  8.265E-06  6.560E-01  0 Thrm 0.749  1.390E-03 0.250 0.576E-20  0.400E-10  0.240E-04  0.748E-06  0.808E-05  0.130E-03  0.538E-04  0.252E+07  0.221E-01  0.787E+13  1.070E+18  2.898E+24  6.538E+27  2.096E+02  6.520E+19  7.951E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 449  7.768E-01  3.472E-01 5.97195391E-01   6.60508521E-05   2.463E+09  0.000E+00  2.463E+09  1.988E-01  0.000E+00  1.988E-01  3.717E+10  4.422E+10  2.554E-01  3.857E-01  7.376E-06  6.622E-01  0 Thrm 0.749  1.396E-03 0.250 0.407E-20  0.406E-10  0.240E-04  0.743E-06  0.807E-05  0.130E-03  0.538E-04  0.247E+07  0.209E-01  0.728E+13  1.317E+18  5.432E+24  1.265E+28  2.158E+02  1.115E+20  1.261E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 450  8.049E-01  3.478E-01 5.97195713E-01   6.63732064E-05   2.403E+09  0.000E+00  2.403E+09  1.860E-01  0.000E+00  1.860E-01  3.877E+10  4.620E+10  2.583E-01  3.857E-01  6.115E-06  6.695E-01  0 Thrm 0.749  1.402E-03 0.250 0.287E-20  0.412E-10  0.240E-04  0.738E-06  0.806E-05  0.130E-03  0.538E-04  0.242E+07  0.198E-01  0.676E+13  1.610E+18  1.001E+25  2.403E+28  2.219E+02  1.878E+20  1.974E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 451  8.329E-01  3.485E-01 5.97196056E-01   6.67158685E-05   2.471E+09  0.000E+00  2.471E+09  1.828E-01  0.000E+00  1.828E-01  4.056E+10  4.859E+10  2.618E-01  3.858E-01  6.832E-06  6.787E-01  0 Thrm 0.749  1.408E-03 0.250 0.202E-20  0.418E-10  0.240E-04  0.733E-06  0.806E-05  0.130E-03  0.538E-04  0.237E+07  0.185E-01  0.619E+13  2.054E+18  2.104E+25  5.242E+28  2.291E+02  3.537E+20  3.403E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 452  8.714E-01  3.492E-01 5.97196412E-01   6.70723027E-05   2.716E+09  0.000E+00  2.716E+09  1.909E-01  0.000E+00  1.909E-01  4.267E+10  5.088E+10  2.663E-01  3.859E-01  5.431E-06  6.903E-01  0 Thrm 0.749  1.414E-03 0.250 0.146E-20  0.425E-10  0.240E-04  0.728E-06  0.805E-05  0.130E-03  0.538E-04  0.232E+07  0.174E-01  0.569E+13  2.598E+18  4.324E+25  1.117E+29  2.359E+02  6.535E+20  5.771E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 453  8.966E-01  3.502E-01 5.97196722E-01   6.73824725E-05   3.204E+09  0.000E+00  3.204E+09  2.147E-01  0.000E+00  2.147E-01  4.477E+10  5.387E+10  2.715E-01  3.859E-01  7.568E-06  7.034E-01  0 Thrm 0.749  1.419E-03 0.250 0.124E-20  0.431E-10  0.240E-04  0.723E-06  0.804E-05  0.130E-03  0.538E-04  0.225E+07  0.161E-01  0.510E+13  3.552E+18  1.137E+26  3.074E+29  2.447E+02  1.486E+21  1.170E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 454  9.217E-01  3.508E-01 5.97196986E-01   6.76457168E-05   3.380E+09  0.000E+00  3.380E+09  2.186E-01  0.000E+00  2.186E-01  4.640E+10  5.570E+10  2.757E-01  3.860E-01  6.698E-06  7.143E-01  0 Thrm 0.749  1.424E-03 0.250 0.122E-20  0.436E-10  0.240E-04  0.719E-06  0.804E-05  0.130E-03  0.538E-04  0.221E+07  0.153E-01  0.476E+13  4.335E+18  2.108E+26  5.877E+29  2.500E+02  2.513E+21  1.840E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 455  9.496E-01  3.515E-01 5.97197234E-01   6.78935172E-05   3.234E+09  0.000E+00  3.234E+09  2.017E-01  0.000E+00  2.017E-01  4.811E+10  5.741E+10  2.805E-01  3.861E-01  5.878E-06  7.265E-01  0 Thrm 0.749  1.428E-03 0.250 0.134E-20  0.440E-10  0.240E-04  0.715E-06  0.803E-05  0.130E-03  0.538E-04  0.217E+07  0.146E-01  0.446E+13  5.262E+18  3.857E+26  1.108E+30  2.549E+02  4.201E+21  2.862E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 456  9.773E-01  3.522E-01 5.97197450E-01   6.81095062E-05   2.693E+09  0.000E+00  3.833E+09  1.619E-01  0.000E+00  2.304E-01  4.991E+10  5.919E+10  2.860E-01  3.862E-01  5.357E-06  7.405E-01  1 O/sh 0.749  1.432E-03 0.250 0.158E-20  0.444E-10  0.240E-04  0.712E-06  0.803E-05  0.130E-03  0.538E-04  0.213E+07  0.139E-01  0.416E+13  6.501E+18  7.483E+26  2.219E+30  2.600E+02  7.374E+21  4.647E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 457  9.983E-01  3.530E-01 5.97197508E-01   6.81676052E-05   1.486E+09  0.000E+00  1.356E+10  8.657E-02  0.000E+00  7.899E-01  5.150E+10  6.080E+10  2.913E-01  3.864E-01  1.953E-06  7.539E-01  1 O/sh 0.749  1.433E-03 0.250 0.169E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.209E+07  0.132E-01  0.388E+13  7.988E+18  1.434E+27  4.380E+30  2.647E+02  1.279E+22  7.466E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 458  1.038E+00  3.536E-01 5.97197530E-01   6.81897444E-05   4.733E+08  0.000E+00  3.781E+10  2.657E-02  0.000E+00  2.123E+00  5.344E+10  6.193E+10  2.982E-01  3.865E-01  4.051E-07  7.714E-01  1 O/sh 0.749  1.434E-03 0.250 0.174E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.206E+07  0.128E-01  0.370E+13  9.322E+18  2.343E+27  7.315E+30  2.679E+02  1.937E+22  1.067E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 459  1.083E+00  3.546E-01 5.97197535E-01   6.81951440E-05   1.161E+08  0.000E+00  1.963E+11  6.204E-03  0.000E+00  1.049E+01  5.614E+10  6.381E+10  3.091E-01  3.868E-01  9.310E-08  7.991E-01  1 O/sh 0.749  1.434E-03 0.250 0.176E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.200E+07  0.120E-01  0.337E+13  1.246E+19  5.924E+27  1.927E+31  2.734E+02  4.239E+22  2.096E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 460  1.117E+00  3.559E-01 5.97197536E-01   6.81963103E-05   3.534E+07  0.000E+00  9.869E+11  1.808E-03  0.000E+00  5.049E+01  5.864E+10  6.545E+10  3.207E-01  3.870E-01  2.799E-08  8.285E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.194E+07  0.112E-01  0.306E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 461  1.152E+00  3.568E-01 5.97197537E-01   6.81966470E-05   1.261E+07  0.000E+00  3.085E+12  6.225E-04  0.000E+00  1.523E+02  6.076E+10  6.632E+10  3.320E-01  3.873E-01  8.101E-09  8.573E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.190E+07  0.107E-01  0.285E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 462  1.201E+00  3.578E-01 5.97197537E-01   6.81967610E-05   5.000E+06  0.000E+00  9.385E+12  2.371E-04  0.000E+00  4.449E+02  6.328E+10  6.687E+10  3.483E-01  3.876E-01  1.989E-09  8.986E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.186E+07  0.102E-01  0.266E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 463  1.220E+00  3.593E-01 5.97197537E-01   6.81967873E-05   3.314E+06  0.000E+00  3.872E+13  1.521E-04  0.000E+00  1.777E+03  6.536E+10  6.692E+10  3.638E-01  3.879E-01  1.265E-09  9.378E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.179E+07  0.958E-02  0.242E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 464  1.235E+00  3.598E-01 5.97197537E-01   6.81967981E-05   2.934E+06  0.000E+00  6.451E+13  1.328E-04  0.000E+00  2.919E+03  6.631E+10  6.669E+10  3.722E-01  3.881E-01  6.800E-10  9.590E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.177E+07  0.937E-02  0.234E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 465  1.246E+00  3.603E-01 5.97197537E-01   6.81968024E-05   3.346E+06  0.000E+00  9.496E+13  1.497E-04  0.000E+00  4.249E+03  6.705E+10  6.642E+10  3.793E-01  3.882E-01  3.392E-10  9.770E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.175E+07  0.922E-02  0.227E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 466  1.255E+00  3.606E-01 5.97197537E-01   6.81968049E-05   5.489E+06  0.000E+00  1.289E+14  2.435E-04  0.000E+00  5.719E+03  6.762E+10  6.613E+10  3.852E-01  3.883E-01  2.645E-10  9.918E-01  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.174E+07  0.910E-02  0.223E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 467  1.264E+00  3.609E-01 5.97197537E-01   6.81968065E-05   0.000E+00  1.614E+14  1.614E+14  0.000E+00  7.111E+03  7.111E+03  6.809E+10  6.587E+10  3.904E-01  3.884E-01  1.733E-10  1.005E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.173E+07  0.901E-02  0.219E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 468  1.272E+00  3.611E-01 5.97197537E-01   6.81968074E-05   0.000E+00  2.499E+14  2.499E+14  0.000E+00  1.093E+04  1.093E+04  6.856E+10  6.559E+10  3.957E-01  3.885E-01  1.037E-10  1.018E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.172E+07  0.893E-02  0.216E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 469  1.281E+00  3.614E-01 5.97197537E-01   6.81968082E-05   0.000E+00  3.005E+14  3.005E+14  0.000E+00  1.306E+04  1.306E+04  6.903E+10  6.531E+10  4.010E-01  3.886E-01  8.643E-11  1.032E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.171E+07  0.884E-02  0.212E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 470  1.298E+00  3.617E-01 5.97197537E-01   6.81968091E-05   0.000E+00  3.544E+14  3.544E+14  0.000E+00  1.525E+04  1.525E+04  6.973E+10  6.504E+10  4.090E-01  3.888E-01  4.620E-11  1.052E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.170E+07  0.876E-02  0.209E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 471  1.349E+00  3.622E-01 5.97197537E-01   6.81968104E-05   0.000E+00  4.503E+14  4.503E+14  0.000E+00  1.889E+04  1.889E+04  7.150E+10  6.449E+10  4.301E-01  3.891E-01  2.703E-11  1.105E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.168E+07  0.860E-02  0.203E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 472  1.414E+00  3.638E-01 5.97197537E-01   6.81968125E-05   0.000E+00  5.629E+14  5.629E+14  0.000E+00  2.265E+04  2.265E+04  7.457E+10  6.286E+10  4.687E-01  3.896E-01  3.214E-11  1.203E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.162E+07  0.817E-02  0.186E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 473  1.466E+00  3.659E-01 5.97197537E-01   6.81968146E-05   0.000E+00  6.512E+14  6.512E+14  0.000E+00  2.514E+04  2.514E+04  7.773E+10  6.075E+10  5.109E-01  3.901E-01  4.302E-11  1.310E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.156E+07  0.766E-02  0.168E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 474  1.543E+00  3.676E-01 5.97197537E-01   6.81968166E-05   0.000E+00  7.297E+14  7.297E+14  0.000E+00  2.701E+04  2.701E+04  8.105E+10  5.910E+10  5.590E-01  3.906E-01  2.886E-11  1.431E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.151E+07  0.729E-02  0.154E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 475  1.603E+00  3.702E-01 5.97197537E-01   6.81968184E-05   0.000E+00  8.041E+14  8.041E+14  0.000E+00  2.850E+04  2.850E+04  8.465E+10  5.676E+10  6.145E-01  3.911E-01  3.511E-11  1.571E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.144E+07  0.680E-02  0.138E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 476  1.663E+00  3.723E-01 5.97197537E-01   6.81968200E-05   0.000E+00  8.626E+14  8.626E+14  0.000E+00  2.950E+04  2.950E+04  8.773E+10  5.496E+10  6.662E-01  3.915E-01  3.245E-11  1.701E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.139E+07  0.645E-02  0.126E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 477  1.718E+00  3.745E-01 5.97197537E-01   6.81968214E-05   0.000E+00  9.148E+14  9.148E+14  0.000E+00  3.027E+04  3.027E+04  9.067E+10  5.319E+10  7.189E-01  3.919E-01  3.083E-11  1.835E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.135E+07  0.613E-02  0.116E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 478  1.770E+00  3.765E-01 5.97197537E-01   6.81968226E-05   0.000E+00  9.602E+14  9.602E+14  0.000E+00  3.086E+04  3.086E+04  9.335E+10  5.159E+10  7.707E-01  3.922E-01  2.987E-11  1.965E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.131E+07  0.587E-02  0.108E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 479  1.820E+00  3.784E-01 5.97197537E-01   6.81968237E-05   0.000E+00  1.001E+15  1.001E+15  0.000E+00  3.133E+04  3.133E+04  9.587E+10  5.010E+10  8.227E-01  3.925E-01  2.805E-11  2.096E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.128E+07  0.563E-02  0.101E+13  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 480  1.863E+00  3.803E-01 5.97197537E-01   6.81968246E-05   0.000E+00  1.037E+15  1.037E+15  0.000E+00  3.170E+04  3.170E+04  9.815E+10  4.869E+10  8.726E-01  3.927E-01  2.961E-11  2.222E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.124E+07  0.542E-02  0.945E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 481  1.930E+00  3.820E-01 5.97197537E-01   6.81968255E-05   0.000E+00  1.077E+15  1.077E+15  0.000E+00  3.206E+04  3.206E+04  1.007E+11  4.750E+10  9.335E-01  3.930E-01  1.949E-11  2.375E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.122E+07  0.525E-02  0.896E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 482  1.963E+00  3.846E-01 5.97197537E-01   6.81968264E-05   0.000E+00  1.112E+15  1.112E+15  0.000E+00  3.235E+04  3.235E+04  1.031E+11  4.572E+10  9.928E-01  3.932E-01  3.804E-11  2.525E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.118E+07  0.500E-02  0.827E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 483  2.037E+00  3.859E-01 5.97197537E-01   6.81968273E-05   0.000E+00  1.147E+15  1.147E+15  0.000E+00  3.260E+04  3.260E+04  1.056E+11  4.485E+10  1.058E+00  3.934E-01  1.705E-11  2.688E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.116E+07  0.488E-02  0.795E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 484  2.088E+00  3.889E-01 5.97197537E-01   6.81968282E-05   0.000E+00  1.188E+15  1.188E+15  0.000E+00  3.285E+04  3.285E+04  1.085E+11  4.299E+10  1.139E+00  3.937E-01  2.571E-11  2.894E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.112E+07  0.464E-02  0.730E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 485  2.131E+00  3.910E-01 5.97197537E-01   6.81968290E-05   0.000E+00  1.217E+15  1.217E+15  0.000E+00  3.301E+04  3.301E+04  1.106E+11  4.174E+10  1.204E+00  3.939E-01  2.865E-11  3.056E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.110E+07  0.448E-02  0.689E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 486  2.166E+00  3.928E-01 5.97197537E-01   6.81968296E-05   0.000E+00  1.241E+15  1.241E+15  0.000E+00  3.313E+04  3.313E+04  1.124E+11  4.072E+10  1.259E+00  3.940E-01  2.731E-11  3.196E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.108E+07  0.435E-02  0.658E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 487  2.205E+00  3.943E-01 5.97197537E-01   6.81968301E-05   0.000E+00  1.262E+15  1.262E+15  0.000E+00  3.322E+04  3.322E+04  1.140E+11  3.991E+10  1.314E+00  3.941E-01  2.122E-11  3.333E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.106E+07  0.426E-02  0.633E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 488  2.240E+00  3.960E-01 5.97197537E-01   6.81968306E-05   0.000E+00  1.283E+15  1.283E+15  0.000E+00  3.331E+04  3.331E+04  1.156E+11  3.901E+10  1.369E+00  3.943E-01  2.339E-11  3.473E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.105E+07  0.415E-02  0.607E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 489  2.284E+00  3.974E-01 5.97197537E-01   6.81968311E-05   0.000E+00  1.305E+15  1.305E+15  0.000E+00  3.338E+04  3.338E+04  1.173E+11  3.825E+10  1.430E+00  3.944E-01  1.842E-11  3.627E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.103E+07  0.406E-02  0.585E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 490  2.337E+00  3.994E-01 5.97197537E-01   6.81968317E-05   0.000E+00  1.331E+15  1.331E+15  0.000E+00  3.347E+04  3.347E+04  1.193E+11  3.730E+10  1.509E+00  3.946E-01  1.723E-11  3.824E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.101E+07  0.395E-02  0.559E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 491  2.387E+00  4.017E-01 5.97197537E-01   6.81968323E-05   0.000E+00  1.358E+15  1.358E+15  0.000E+00  3.354E+04  3.354E+04  1.214E+11  3.618E+10  1.596E+00  3.947E-01  2.035E-11  4.043E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.991E+06  0.382E-02  0.530E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 492  2.438E+00  4.039E-01 5.97197537E-01   6.81968329E-05   0.000E+00  1.383E+15  1.383E+15  0.000E+00  3.360E+04  3.360E+04  1.235E+11  3.518E+10  1.684E+00  3.949E-01  1.986E-11  4.265E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.972E+06  0.371E-02  0.504E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 493  2.486E+00  4.063E-01 5.97197537E-01   6.81968335E-05   0.000E+00  1.407E+15  1.407E+15  0.000E+00  3.365E+04  3.365E+04  1.255E+11  3.418E+10  1.774E+00  3.950E-01  2.043E-11  4.492E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.952E+06  0.360E-02  0.479E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 494  2.532E+00  4.084E-01 5.97197537E-01   6.81968340E-05   0.000E+00  1.429E+15  1.429E+15  0.000E+00  3.369E+04  3.369E+04  1.273E+11  3.328E+10  1.864E+00  3.951E-01  2.009E-11  4.717E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.935E+06  0.350E-02  0.457E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 495  2.570E+00  4.106E-01 5.97197537E-01   6.81968345E-05   0.000E+00  1.449E+15  1.449E+15  0.000E+00  3.372E+04  3.372E+04  1.289E+11  3.243E+10  1.947E+00  3.952E-01  2.226E-11  4.927E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.919E+06  0.341E-02  0.438E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 496  2.600E+00  4.124E-01 5.97197537E-01   6.81968349E-05   0.000E+00  1.464E+15  1.464E+15  0.000E+00  3.374E+04  3.374E+04  1.302E+11  3.174E+10  2.018E+00  3.953E-01  2.339E-11  5.104E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.906E+06  0.333E-02  0.422E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 497  2.641E+00  4.138E-01 5.97197537E-01   6.81968352E-05   0.000E+00  1.480E+15  1.480E+15  0.000E+00  3.375E+04  3.375E+04  1.315E+11  3.119E+10  2.093E+00  3.954E-01  1.611E-11  5.294E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.896E+06  0.328E-02  0.410E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 498  2.688E+00  4.157E-01 5.97197537E-01   6.81968356E-05   0.000E+00  1.498E+15  1.498E+15  0.000E+00  3.377E+04  3.377E+04  1.331E+11  3.047E+10  2.190E+00  3.955E-01  1.540E-11  5.537E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.883E+06  0.320E-02  0.395E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 499  2.736E+00  4.180E-01 5.97197537E-01   6.81968361E-05   0.000E+00  1.518E+15  1.518E+15  0.000E+00  3.379E+04  3.379E+04  1.348E+11  2.965E+10  2.299E+00  3.956E-01  1.720E-11  5.812E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.868E+06  0.312E-02  0.378E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 500  2.786E+00  4.203E-01 5.97197537E-01   6.81968365E-05   0.000E+00  1.538E+15  1.538E+15  0.000E+00  3.380E+04  3.380E+04  1.365E+11  2.884E+10  2.417E+00  3.957E-01  1.694E-11  6.109E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.853E+06  0.304E-02  0.362E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 501  2.815E+00  4.227E-01 5.97197537E-01   6.81968369E-05   0.000E+00  1.554E+15  1.554E+15  0.000E+00  3.380E+04  3.380E+04  1.379E+11  2.800E+10  2.518E+00  3.958E-01  2.623E-11  6.361E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.838E+06  0.296E-02  0.347E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 502  2.858E+00  4.242E-01 5.97197537E-01   6.81968373E-05   0.000E+00  1.568E+15  1.568E+15  0.000E+00  3.381E+04  3.381E+04  1.391E+11  2.752E+10  2.611E+00  3.959E-01  1.556E-11  6.596E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.830E+06  0.291E-02  0.338E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 503  2.891E+00  4.263E-01 5.97197537E-01   6.81968376E-05   0.000E+00  1.582E+15  1.582E+15  0.000E+00  3.381E+04  3.381E+04  1.404E+11  2.684E+10  2.713E+00  3.960E-01  1.917E-11  6.851E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.818E+06  0.285E-02  0.325E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 504  2.940E+00  4.279E-01 5.97197537E-01   6.81968379E-05   0.000E+00  1.597E+15  1.597E+15  0.000E+00  3.381E+04  3.381E+04  1.417E+11  2.632E+10  2.828E+00  3.960E-01  1.353E-11  7.140E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.808E+06  0.280E-02  0.316E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 505  2.986E+00  4.304E-01 5.97197537E-01   6.81968383E-05   0.000E+00  1.614E+15  1.614E+15  0.000E+00  3.381E+04  3.381E+04  1.432E+11  2.555E+10  2.968E+00  3.961E-01  1.608E-11  7.492E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.795E+06  0.273E-02  0.303E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 506  3.027E+00  4.327E-01 5.97197537E-01   6.81968387E-05   0.000E+00  1.629E+15  1.629E+15  0.000E+00  3.381E+04  3.381E+04  1.446E+11  2.485E+10  3.103E+00  3.962E-01  1.787E-11  7.831E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.783E+06  0.267E-02  0.292E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 507  3.070E+00  4.348E-01 5.97197537E-01   6.81968390E-05   0.000E+00  1.644E+15  1.644E+15  0.000E+00  3.381E+04  3.381E+04  1.459E+11  2.422E+10  3.239E+00  3.963E-01  1.633E-11  8.172E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.772E+06  0.261E-02  0.282E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 508  3.110E+00  4.370E-01 5.97197537E-01   6.81968394E-05   0.000E+00  1.657E+15  1.657E+15  0.000E+00  3.380E+04  3.380E+04  1.471E+11  2.358E+10  3.377E+00  3.964E-01  1.686E-11  8.519E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.761E+06  0.256E-02  0.272E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 509  3.139E+00  4.390E-01 5.97197537E-01   6.81968397E-05   0.000E+00  1.668E+15  1.668E+15  0.000E+00  3.380E+04  3.380E+04  1.481E+11  2.301E+10  3.497E+00  3.964E-01  2.049E-11  8.820E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.751E+06  0.251E-02  0.263E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 510  3.178E+00  4.405E-01 5.97197537E-01   6.81968399E-05   0.000E+00  1.679E+15  1.679E+15  0.000E+00  3.379E+04  3.379E+04  1.491E+11  2.259E+10  3.620E+00  3.965E-01  1.375E-11  9.131E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.744E+06  0.247E-02  0.257E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 511  3.223E+00  4.426E-01 5.97197537E-01   6.81968402E-05   0.000E+00  1.692E+15  1.692E+15  0.000E+00  3.379E+04  3.379E+04  1.502E+11  2.204E+10  3.778E+00  3.966E-01  1.335E-11  9.526E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.735E+06  0.242E-02  0.248E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 512  3.265E+00  4.449E-01 5.97197537E-01   6.81968405E-05   0.000E+00  1.705E+15  1.705E+15  0.000E+00  3.378E+04  3.378E+04  1.514E+11  2.142E+10  3.947E+00  3.966E-01  1.549E-11  9.952E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.724E+06  0.237E-02  0.240E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 513  3.300E+00  4.471E-01 5.97197537E-01   6.81968408E-05   0.000E+00  1.716E+15  1.716E+15  0.000E+00  3.377E+04  3.377E+04  1.525E+11  2.086E+10  4.105E+00  3.967E-01  1.775E-11  1.035E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.714E+06  0.232E-02  0.232E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 514  3.350E+00  4.490E-01 5.97197537E-01   6.81968411E-05   0.000E+00  1.728E+15  1.728E+15  0.000E+00  3.376E+04  3.376E+04  1.536E+11  2.039E+10  4.286E+00  3.967E-01  1.214E-11  1.080E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.707E+06  0.228E-02  0.225E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 515  3.390E+00  4.516E-01 5.97197537E-01   6.81968414E-05   0.000E+00  1.741E+15  1.741E+15  0.000E+00  3.375E+04  3.375E+04  1.547E+11  1.974E+10  4.487E+00  3.968E-01  1.624E-11  1.131E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.696E+06  0.223E-02  0.216E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 516  3.438E+00  4.538E-01 5.97197537E-01   6.81968417E-05   0.000E+00  1.752E+15  1.752E+15  0.000E+00  3.374E+04  3.374E+04  1.558E+11  1.923E+10  4.691E+00  3.969E-01  1.363E-11  1.182E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.687E+06  0.219E-02  0.210E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 517  3.473E+00  4.563E-01 5.97197537E-01   6.81968420E-05   0.000E+00  1.763E+15  1.763E+15  0.000E+00  3.374E+04  3.374E+04  1.568E+11  1.864E+10  4.892E+00  3.969E-01  1.760E-11  1.232E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.677E+06  0.214E-02  0.202E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 518  3.508E+00  4.582E-01 5.97197537E-01   6.81968423E-05   0.000E+00  1.772E+15  1.772E+15  0.000E+00  3.373E+04  3.373E+04  1.576E+11  1.822E+10  5.069E+00  3.970E-01  1.563E-11  1.277E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.670E+06  0.211E-02  0.197E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 519  3.538E+00  4.601E-01 5.97197537E-01   6.81968425E-05   0.000E+00  1.780E+15  1.780E+15  0.000E+00  3.372E+04  3.372E+04  1.584E+11  1.780E+10  5.239E+00  3.970E-01  1.601E-11  1.320E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.662E+06  0.207E-02  0.192E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 520  3.577E+00  4.617E-01 5.97197537E-01   6.81968427E-05   0.000E+00  1.788E+15  1.788E+15  0.000E+00  3.371E+04  3.371E+04  1.591E+11  1.745E+10  5.426E+00  3.971E-01  1.214E-11  1.367E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.656E+06  0.204E-02  0.187E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 521  3.617E+00  4.639E-01 5.97197537E-01   6.81968429E-05   0.000E+00  1.798E+15  1.798E+15  0.000E+00  3.371E+04  3.371E+04  1.600E+11  1.700E+10  5.649E+00  3.971E-01  1.288E-11  1.423E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.649E+06  0.201E-02  0.182E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 522  3.645E+00  4.661E-01 5.97197537E-01   6.81968432E-05   0.000E+00  1.805E+15  1.805E+15  0.000E+00  3.370E+04  3.370E+04  1.607E+11  1.655E+10  5.849E+00  3.972E-01  1.806E-11  1.473E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.641E+06  0.197E-02  0.176E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 523  3.681E+00  4.676E-01 5.97197537E-01   6.81968434E-05   0.000E+00  1.813E+15  1.813E+15  0.000E+00  3.369E+04  3.369E+04  1.614E+11  1.624E+10  6.041E+00  3.972E-01  1.279E-11  1.521E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.636E+06  0.194E-02  0.172E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 524  3.715E+00  4.696E-01 5.97197537E-01   6.81968436E-05   0.000E+00  1.820E+15  1.820E+15  0.000E+00  3.369E+04  3.369E+04  1.621E+11  1.586E+10  6.261E+00  3.972E-01  1.310E-11  1.576E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.629E+06  0.191E-02  0.168E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 525  3.767E+00  4.715E-01 5.97197537E-01   6.81968438E-05   0.000E+00  1.829E+15  1.829E+15  0.000E+00  3.368E+04  3.368E+04  1.630E+11  1.549E+10  6.544E+00  3.973E-01  1.016E-11  1.647E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.622E+06  0.188E-02  0.164E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 526  3.802E+00  4.744E-01 5.97197537E-01   6.81968441E-05   0.000E+00  1.838E+15  1.838E+15  0.000E+00  3.367E+04  3.367E+04  1.638E+11  1.495E+10  6.841E+00  3.973E-01  1.655E-11  1.722E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.613E+06  0.184E-02  0.157E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 527  3.839E+00  4.763E-01 5.97197537E-01   6.81968443E-05   0.000E+00  1.845E+15  1.845E+15  0.000E+00  3.366E+04  3.366E+04  1.645E+11  1.460E+10  7.098E+00  3.974E-01  1.398E-11  1.786E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.606E+06  0.181E-02  0.153E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 528  3.893E+00  4.784E-01 5.97197537E-01   6.81968445E-05   0.000E+00  1.854E+15  1.854E+15  0.000E+00  3.366E+04  3.366E+04  1.653E+11  1.423E+10  7.435E+00  3.974E-01  9.975E-12  1.871E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.600E+06  0.178E-02  0.149E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 529  3.924E+00  4.814E-01 5.97197537E-01   6.81968448E-05   0.000E+00  1.862E+15  1.862E+15  0.000E+00  3.365E+04  3.365E+04  1.660E+11  1.371E+10  7.763E+00  3.975E-01  1.798E-11  1.953E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.590E+06  0.174E-02  0.143E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 530  3.951E+00  4.831E-01 5.97197537E-01   6.81968450E-05   0.000E+00  1.867E+15  1.867E+15  0.000E+00  3.365E+04  3.365E+04  1.665E+11  1.342E+10  7.997E+00  3.975E-01  1.692E-11  2.012E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.585E+06  0.172E-02  0.140E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 531  3.992E+00  4.846E-01 5.97197537E-01   6.81968451E-05   0.000E+00  1.873E+15  1.873E+15  0.000E+00  3.364E+04  3.364E+04  1.670E+11  1.317E+10  8.282E+00  3.976E-01  9.706E-12  2.083E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.581E+06  0.170E-02  0.137E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 532  4.040E+00  4.870E-01 5.97197537E-01   6.81968454E-05   0.000E+00  1.881E+15  1.881E+15  0.000E+00  3.364E+04  3.364E+04  1.678E+11  1.280E+10  8.673E+00  3.976E-01  1.023E-11  2.181E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.574E+06  0.167E-02  0.133E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 533  4.068E+00  4.897E-01 5.97197537E-01   6.81968456E-05   0.000E+00  1.887E+15  1.887E+15  0.000E+00  3.363E+04  3.363E+04  1.683E+11  1.237E+10  9.020E+00  3.976E-01  1.837E-11  2.268E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.566E+06  0.163E-02  0.129E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 534  4.103E+00  4.913E-01 5.97197537E-01   6.81968458E-05   0.000E+00  1.892E+15  1.892E+15  0.000E+00  3.363E+04  3.363E+04  1.688E+11  1.213E+10  9.317E+00  3.977E-01  1.223E-11  2.343E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.561E+06  0.161E-02  0.126E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 535  4.132E+00  4.933E-01 5.97197537E-01   6.81968459E-05   0.000E+00  1.897E+15  1.897E+15  0.000E+00  3.363E+04  3.363E+04  1.693E+11  1.183E+10  9.626E+00  3.977E-01  1.369E-11  2.420E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.556E+06  0.159E-02  0.123E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 536  4.169E+00  4.949E-01 5.97197537E-01   6.81968461E-05   0.000E+00  1.902E+15  1.902E+15  0.000E+00  3.363E+04  3.363E+04  1.697E+11  1.160E+10  9.958E+00  3.977E-01  1.043E-11  2.504E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.551E+06  0.157E-02  0.120E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 537  4.201E+00  4.971E-01 5.97197537E-01   6.81968463E-05   0.000E+00  1.907E+15  1.907E+15  0.000E+00  3.362E+04  3.362E+04  1.702E+11  1.129E+10  1.032E+01  3.978E-01  1.277E-11  2.595E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.545E+06  0.154E-02  0.117E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 538  4.240E+00  4.989E-01 5.97197537E-01   6.81968465E-05   0.000E+00  1.912E+15  1.912E+15  0.000E+00  3.362E+04  3.362E+04  1.706E+11  1.104E+10  1.070E+01  3.978E-01  1.083E-11  2.690E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.540E+06  0.152E-02  0.115E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 539  4.276E+00  5.011E-01 5.97197537E-01   6.81968466E-05   0.000E+00  1.918E+15  1.918E+15  0.000E+00  3.362E+04  3.362E+04  1.711E+11  1.074E+10  1.113E+01  3.978E-01  1.164E-11  2.797E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.534E+06  0.150E-02  0.112E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 540  4.310E+00  5.032E-01 5.97197537E-01   6.81968468E-05   0.000E+00  1.922E+15  1.922E+15  0.000E+00  3.362E+04  3.362E+04  1.715E+11  1.046E+10  1.154E+01  3.979E-01  1.261E-11  2.901E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.529E+06  0.147E-02  0.109E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 541  4.343E+00  5.051E-01 5.97197537E-01   6.81968470E-05   0.000E+00  1.927E+15  1.927E+15  0.000E+00  3.362E+04  3.362E+04  1.719E+11  1.021E+10  1.195E+01  3.979E-01  1.214E-11  3.003E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.524E+06  0.145E-02  0.106E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 542  4.389E+00  5.070E-01 5.97197537E-01   6.81968472E-05   0.000E+00  1.932E+15  1.932E+15  0.000E+00  3.362E+04  3.362E+04  1.724E+11  9.971E+09  1.245E+01  3.979E-01  9.109E-12  3.129E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.519E+06  0.143E-02  0.104E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 543  4.427E+00  5.097E-01 5.97197537E-01   6.81968474E-05   0.000E+00  1.937E+15  1.937E+15  0.000E+00  3.362E+04  3.362E+04  1.728E+11  9.644E+09  1.300E+01  3.980E-01  1.228E-11  3.268E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.512E+06  0.140E-02  0.100E+12  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 544  4.475E+00  5.119E-01 5.97197537E-01   6.81968476E-05   0.000E+00  1.942E+15  1.942E+15  0.000E+00  3.363E+04  3.363E+04  1.732E+11  9.384E+09  1.360E+01  3.980E-01  9.921E-12  3.417E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.507E+06  0.138E-02  0.977E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 545  4.513E+00  5.146E-01 5.97197537E-01   6.81968478E-05   0.000E+00  1.947E+15  1.947E+15  0.000E+00  3.363E+04  3.363E+04  1.736E+11  9.061E+09  1.423E+01  3.980E-01  1.240E-11  3.575E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.500E+06  0.135E-02  0.945E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 546  4.549E+00  5.169E-01 5.97197537E-01   6.81968479E-05   0.000E+00  1.951E+15  1.951E+15  0.000E+00  3.363E+04  3.363E+04  1.740E+11  8.809E+09  1.479E+01  3.981E-01  1.232E-11  3.717E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.495E+06  0.133E-02  0.920E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 547  4.586E+00  5.189E-01 5.97197537E-01   6.81968481E-05   0.000E+00  1.954E+15  1.954E+15  0.000E+00  3.364E+04  3.364E+04  1.743E+11  8.578E+09  1.537E+01  3.981E-01  1.102E-11  3.861E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.490E+06  0.131E-02  0.897E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 548  4.614E+00  5.210E-01 5.97197537E-01   6.81968483E-05   0.000E+00  1.958E+15  1.958E+15  0.000E+00  3.364E+04  3.364E+04  1.745E+11  8.350E+09  1.590E+01  3.981E-01  1.331E-11  3.994E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.485E+06  0.129E-02  0.874E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 549  4.651E+00  5.227E-01 5.97197537E-01   6.81968484E-05   0.000E+00  1.961E+15  1.961E+15  0.000E+00  3.365E+04  3.365E+04  1.748E+11  8.179E+09  1.646E+01  3.981E-01  9.388E-12  4.133E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.481E+06  0.128E-02  0.857E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 550  4.691E+00  5.248E-01 5.97197537E-01   6.81968486E-05   0.000E+00  1.964E+15  1.964E+15  0.000E+00  3.366E+04  3.366E+04  1.751E+11  7.955E+09  1.714E+01  3.982E-01  9.488E-12  4.306E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.476E+06  0.126E-02  0.835E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 551  4.727E+00  5.271E-01 5.97197537E-01   6.81968487E-05   0.000E+00  1.968E+15  1.968E+15  0.000E+00  3.366E+04  3.366E+04  1.753E+11  7.721E+09  1.785E+01  3.982E-01  1.127E-11  4.482E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.471E+06  0.124E-02  0.812E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 552  4.762E+00  5.292E-01 5.97197537E-01   6.81968489E-05   0.000E+00  1.971E+15  1.971E+15  0.000E+00  3.367E+04  3.367E+04  1.756E+11  7.515E+09  1.853E+01  3.982E-01  1.106E-11  4.654E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.466E+06  0.122E-02  0.792E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 553  4.802E+00  5.312E-01 5.97197537E-01   6.81968491E-05   0.000E+00  1.974E+15  1.974E+15  0.000E+00  3.368E+04  3.368E+04  1.758E+11  7.320E+09  1.930E+01  3.982E-01  9.275E-12  4.846E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.462E+06  0.120E-02  0.774E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 554  4.843E+00  5.336E-01 5.97197537E-01   6.81968492E-05   0.000E+00  1.977E+15  1.977E+15  0.000E+00  3.369E+04  3.369E+04  1.760E+11  7.096E+09  2.016E+01  3.983E-01  9.945E-12  5.062E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.457E+06  0.118E-02  0.752E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 555  4.880E+00  5.360E-01 5.97197537E-01   6.81968494E-05   0.000E+00  1.980E+15  1.980E+15  0.000E+00  3.370E+04  3.370E+04  1.762E+11  6.879E+09  2.102E+01  3.983E-01  1.100E-11  5.278E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.452E+06  0.116E-02  0.731E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 556  4.917E+00  5.381E-01 5.97197537E-01   6.81968495E-05   0.000E+00  1.982E+15  1.982E+15  0.000E+00  3.371E+04  3.371E+04  1.764E+11  6.687E+09  2.188E+01  3.983E-01  1.022E-11  5.494E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.447E+06  0.114E-02  0.713E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 557  4.950E+00  5.402E-01 5.97197537E-01   6.81968497E-05   0.000E+00  1.985E+15  1.985E+15  0.000E+00  3.373E+04  3.373E+04  1.765E+11  6.495E+09  2.274E+01  3.984E-01  1.099E-11  5.708E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.443E+06  0.113E-02  0.695E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 558  4.985E+00  5.421E-01 5.97197537E-01   6.81968498E-05   0.000E+00  1.987E+15  1.987E+15  0.000E+00  3.374E+04  3.374E+04  1.767E+11  6.331E+09  2.360E+01  3.984E-01  9.758E-12  5.923E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.439E+06  0.111E-02  0.679E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 559  5.025E+00  5.442E-01 5.97197537E-01   6.81968500E-05   0.000E+00  1.989E+15  1.989E+15  0.000E+00  3.375E+04  3.375E+04  1.768E+11  6.159E+09  2.459E+01  3.984E-01  8.829E-12  6.171E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.434E+06  0.110E-02  0.663E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 560  5.059E+00  5.465E-01 5.97197537E-01   6.81968501E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.377E+04  3.377E+04  1.769E+11  5.969E+09  2.562E+01  3.984E-01  1.050E-11  6.429E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.430E+06  0.108E-02  0.645E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 561  5.087E+00  5.485E-01 5.97197537E-01   6.81968503E-05   0.000E+00  1.993E+15  1.993E+15  0.000E+00  3.378E+04  3.378E+04  1.770E+11  5.807E+09  2.652E+01  3.984E-01  1.191E-11  6.655E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.426E+06  0.106E-02  0.630E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 562  5.125E+00  5.501E-01 5.97197537E-01   6.81968504E-05   0.000E+00  1.995E+15  1.995E+15  0.000E+00  3.379E+04  3.379E+04  1.771E+11  5.680E+09  2.750E+01  3.985E-01  8.090E-12  6.903E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.422E+06  0.105E-02  0.618E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 563  5.166E+00  5.523E-01 5.97197537E-01   6.81968505E-05   0.000E+00  1.996E+15  1.996E+15  0.000E+00  3.381E+04  3.381E+04  1.771E+11  5.508E+09  2.876E+01  3.985E-01  8.292E-12  7.218E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.418E+06  0.103E-02  0.602E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 564  5.212E+00  5.547E-01 5.97197537E-01   6.81968507E-05   0.000E+00  1.998E+15  1.998E+15  0.000E+00  3.383E+04  3.383E+04  1.772E+11  5.325E+09  3.021E+01  3.985E-01  8.663E-12  7.580E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.413E+06  0.102E-02  0.585E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 565  5.250E+00  5.573E-01 5.97197537E-01   6.81968509E-05   0.000E+00  2.000E+15  2.000E+15  0.000E+00  3.385E+04  3.385E+04  1.773E+11  5.131E+09  3.168E+01  3.985E-01  1.033E-11  7.948E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.408E+06  0.997E-03  0.567E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 566  5.288E+00  5.595E-01 5.97197537E-01   6.81968510E-05   0.000E+00  2.002E+15  2.002E+15  0.000E+00  3.387E+04  3.387E+04  1.773E+11  4.971E+09  3.309E+01  3.986E-01  9.690E-12  8.302E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.404E+06  0.981E-03  0.552E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 567  5.327E+00  5.617E-01 5.97197537E-01   6.81968511E-05   0.000E+00  2.003E+15  2.003E+15  0.000E+00  3.390E+04  3.390E+04  1.773E+11  4.815E+09  3.461E+01  3.986E-01  8.867E-12  8.683E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.400E+06  0.966E-03  0.538E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 568  5.371E+00  5.639E-01 5.97197537E-01   6.81968513E-05   0.000E+00  2.004E+15  2.004E+15  0.000E+00  3.392E+04  3.392E+04  1.773E+11  4.656E+09  3.634E+01  3.986E-01  8.248E-12  9.116E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.396E+06  0.950E-03  0.524E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 569  5.412E+00  5.665E-01 5.97197537E-01   6.81968515E-05   0.000E+00  2.006E+15  2.006E+15  0.000E+00  3.395E+04  3.395E+04  1.773E+11  4.483E+09  3.820E+01  3.986E-01  9.187E-12  9.584E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.391E+06  0.933E-03  0.508E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 570  5.447E+00  5.688E-01 5.97197537E-01   6.81968516E-05   0.000E+00  2.007E+15  2.007E+15  0.000E+00  3.397E+04  3.397E+04  1.772E+11  4.327E+09  3.996E+01  3.987E-01  1.019E-11  1.002E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.386E+06  0.918E-03  0.494E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 571  5.493E+00  5.708E-01 5.97197537E-01   6.81968517E-05   0.000E+00  2.008E+15  2.008E+15  0.000E+00  3.400E+04  3.400E+04  1.772E+11  4.197E+09  4.194E+01  3.987E-01  7.493E-12  1.052E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.383E+06  0.904E-03  0.482E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 572  5.534E+00  5.734E-01 5.97197537E-01   6.81968519E-05   0.000E+00  2.009E+15  2.009E+15  0.000E+00  3.403E+04  3.403E+04  1.771E+11  4.030E+09  4.419E+01  3.987E-01  8.874E-12  1.108E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.378E+06  0.887E-03  0.467E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 573  5.576E+00  5.758E-01 5.97197537E-01   6.81968520E-05   0.000E+00  2.009E+15  2.009E+15  0.000E+00  3.406E+04  3.406E+04  1.770E+11  3.886E+09  4.647E+01  3.987E-01  8.637E-12  1.166E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.374E+06  0.873E-03  0.454E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 574  5.615E+00  5.782E-01 5.97197537E-01   6.81968522E-05   0.000E+00  2.010E+15  2.010E+15  0.000E+00  3.409E+04  3.409E+04  1.769E+11  3.741E+09  4.884E+01  3.987E-01  8.954E-12  1.225E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.369E+06  0.857E-03  0.442E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 575  5.644E+00  5.804E-01 5.97197537E-01   6.81968523E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.411E+04  3.411E+04  1.768E+11  3.610E+09  5.093E+01  3.988E-01  1.078E-11  1.277E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.366E+06  0.844E-03  0.430E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 576  5.683E+00  5.820E-01 5.97197537E-01   6.81968524E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.414E+04  3.414E+04  1.767E+11  3.515E+09  5.315E+01  3.988E-01  7.273E-12  1.333E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.363E+06  0.834E-03  0.421E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 577  5.726E+00  5.842E-01 5.97197537E-01   6.81968526E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.418E+04  3.418E+04  1.765E+11  3.389E+09  5.597E+01  3.988E-01  7.223E-12  1.404E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.359E+06  0.820E-03  0.410E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 578  5.769E+00  5.866E-01 5.97197537E-01   6.81968527E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.421E+04  3.421E+04  1.764E+11  3.254E+09  5.911E+01  3.988E-01  8.020E-12  1.482E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.354E+06  0.806E-03  0.398E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 579  5.811E+00  5.890E-01 5.97197537E-01   6.81968528E-05   0.000E+00  2.012E+15  2.012E+15  0.000E+00  3.425E+04  3.425E+04  1.762E+11  3.124E+09  6.242E+01  3.988E-01  8.139E-12  1.565E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.350E+06  0.792E-03  0.386E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 580  5.847E+00  5.914E-01 5.97197537E-01   6.81968530E-05   0.000E+00  2.012E+15  2.012E+15  0.000E+00  3.429E+04  3.429E+04  1.760E+11  2.998E+09  6.567E+01  3.989E-01  9.130E-12  1.646E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.346E+06  0.778E-03  0.375E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 581  5.878E+00  5.934E-01 5.97197537E-01   6.81968531E-05   0.000E+00  2.012E+15  2.012E+15  0.000E+00  3.432E+04  3.432E+04  1.758E+11  2.895E+09  6.858E+01  3.989E-01  9.367E-12  1.719E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.343E+06  0.766E-03  0.366E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 582  5.916E+00  5.951E-01 5.97197537E-01   6.81968532E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.435E+04  3.435E+04  1.757E+11  2.809E+09  7.178E+01  3.989E-01  6.928E-12  1.800E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.340E+06  0.757E-03  0.358E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 583  5.955E+00  5.973E-01 5.97197537E-01   6.81968533E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.439E+04  3.439E+04  1.754E+11  2.703E+09  7.557E+01  3.989E-01  7.366E-12  1.894E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.336E+06  0.745E-03  0.349E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 584  5.991E+00  5.994E-01 5.97197537E-01   6.81968534E-05   0.000E+00  2.011E+15  2.011E+15  0.000E+00  3.443E+04  3.443E+04  1.752E+11  2.600E+09  7.944E+01  3.989E-01  8.161E-12  1.991E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.333E+06  0.733E-03  0.340E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 585  6.031E+00  6.014E-01 5.97197537E-01   6.81968536E-05   0.000E+00  2.010E+15  2.010E+15  0.000E+00  3.447E+04  3.447E+04  1.750E+11  2.506E+09  8.360E+01  3.989E-01  7.246E-12  2.096E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.330E+06  0.722E-03  0.331E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 586  6.062E+00  6.036E-01 5.97197537E-01   6.81968537E-05   0.000E+00  2.010E+15  2.010E+15  0.000E+00  3.451E+04  3.451E+04  1.747E+11  2.406E+09  8.773E+01  3.990E-01  8.883E-12  2.199E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.326E+06  0.710E-03  0.322E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 587  6.090E+00  6.053E-01 5.97197537E-01   6.81968538E-05   0.000E+00  2.010E+15  2.010E+15  0.000E+00  3.454E+04  3.454E+04  1.745E+11  2.330E+09  9.139E+01  3.990E-01  8.633E-12  2.291E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.323E+06  0.701E-03  0.315E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 588  6.132E+00  6.069E-01 5.97197537E-01   6.81968539E-05   0.000E+00  2.009E+15  2.009E+15  0.000E+00  3.458E+04  3.458E+04  1.743E+11  2.262E+09  9.594E+01  3.990E-01  5.788E-12  2.405E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.320E+06  0.692E-03  0.309E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 589  6.186E+00  6.092E-01 5.97197537E-01   6.81968540E-05   0.000E+00  2.008E+15  2.008E+15  0.000E+00  3.464E+04  3.464E+04  1.739E+11  2.164E+09  1.026E+02  3.990E-01  5.666E-12  2.571E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.317E+06  0.680E-03  0.300E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 590  6.229E+00  6.121E-01 5.97197537E-01   6.81968542E-05   0.000E+00  2.007E+15  2.007E+15  0.000E+00  3.469E+04  3.469E+04  1.736E+11  2.043E+09  1.098E+02  3.990E-01  8.084E-12  2.752E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.312E+06  0.665E-03  0.289E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 591  6.269E+00  6.144E-01 5.97197537E-01   6.81968543E-05   0.000E+00  2.006E+15  2.006E+15  0.000E+00  3.474E+04  3.474E+04  1.732E+11  1.949E+09  1.166E+02  3.990E-01  8.055E-12  2.921E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.308E+06  0.653E-03  0.280E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 592  6.308E+00  6.166E-01 5.97197537E-01   6.81968544E-05   0.000E+00  2.005E+15  2.005E+15  0.000E+00  3.479E+04  3.479E+04  1.729E+11  1.865E+09  1.234E+02  3.991E-01  7.400E-12  3.092E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.305E+06  0.642E-03  0.273E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 593  6.339E+00  6.187E-01 5.97197537E-01   6.81968545E-05   0.000E+00  2.004E+15  2.004E+15  0.000E+00  3.484E+04  3.484E+04  1.726E+11  1.786E+09  1.298E+02  3.991E-01  8.597E-12  3.252E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.302E+06  0.632E-03  0.265E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 594  6.376E+00  6.203E-01 5.97197537E-01   6.81968546E-05   0.000E+00  2.003E+15  2.003E+15  0.000E+00  3.488E+04  3.488E+04  1.723E+11  1.727E+09  1.364E+02  3.991E-01  6.373E-12  3.418E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.299E+06  0.624E-03  0.260E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 595  6.412E+00  6.223E-01 5.97197537E-01   6.81968547E-05   0.000E+00  2.002E+15  2.002E+15  0.000E+00  3.493E+04  3.493E+04  1.719E+11  1.655E+09  1.440E+02  3.991E-01  6.813E-12  3.608E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.296E+06  0.614E-03  0.253E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 596  6.446E+00  6.242E-01 5.97197537E-01   6.81968548E-05   0.000E+00  2.001E+15  2.001E+15  0.000E+00  3.498E+04  3.498E+04  1.716E+11  1.589E+09  1.517E+02  3.991E-01  7.159E-12  3.801E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.293E+06  0.604E-03  0.247E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 597  6.487E+00  6.260E-01 5.97197537E-01   6.81968549E-05   0.000E+00  1.999E+15  1.999E+15  0.000E+00  3.504E+04  3.504E+04  1.712E+11  1.527E+09  1.606E+02  3.991E-01  6.017E-12  4.023E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.290E+06  0.596E-03  0.241E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 598  6.535E+00  6.282E-01 5.97197537E-01   6.81968551E-05   0.000E+00  1.998E+15  1.998E+15  0.000E+00  3.510E+04  3.510E+04  1.707E+11  1.456E+09  1.717E+02  3.991E-01  5.764E-12  4.302E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.287E+06  0.585E-03  0.234E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 599  6.589E+00  6.306E-01 5.97197537E-01   6.81968552E-05   0.000E+00  1.996E+15  1.996E+15  0.000E+00  3.518E+04  3.518E+04  1.702E+11  1.377E+09  1.857E+02  3.992E-01  5.760E-12  4.652E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.283E+06  0.574E-03  0.226E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 600  6.647E+00  6.335E-01 5.97197537E-01   6.81968553E-05   0.000E+00  1.993E+15  1.993E+15  0.000E+00  3.526E+04  3.526E+04  1.696E+11  1.290E+09  2.025E+02  3.992E-01  6.040E-12  5.074E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.278E+06  0.560E-03  0.217E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 601  6.691E+00  6.364E-01 5.97197537E-01   6.81968555E-05   0.000E+00  1.991E+15  1.991E+15  0.000E+00  3.534E+04  3.534E+04  1.690E+11  1.203E+09  2.195E+02  3.992E-01  7.694E-12  5.498E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.274E+06  0.547E-03  0.208E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 602  6.726E+00  6.387E-01 5.97197537E-01   6.81968556E-05   0.000E+00  1.989E+15  1.989E+15  0.000E+00  3.541E+04  3.541E+04  1.685E+11  1.139E+09  2.338E+02  3.992E-01  8.183E-12  5.856E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.270E+06  0.536E-03  0.202E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 603  6.775E+00  6.405E-01 5.97197537E-01   6.81968557E-05   0.000E+00  1.987E+15  1.987E+15  0.000E+00  3.548E+04  3.548E+04  1.680E+11  1.091E+09  2.501E+02  3.992E-01  5.231E-12  6.266E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.268E+06  0.528E-03  0.197E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 604  6.812E+00  6.430E-01 5.97197537E-01   6.81968558E-05   0.000E+00  1.985E+15  1.985E+15  0.000E+00  3.555E+04  3.555E+04  1.675E+11  1.025E+09  2.681E+02  3.992E-01  7.183E-12  6.715E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.264E+06  0.517E-03  0.190E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 605  6.849E+00  6.448E-01 5.97197537E-01   6.81968559E-05   0.000E+00  1.983E+15  1.983E+15  0.000E+00  3.562E+04  3.562E+04  1.671E+11  9.791E+08  2.848E+02  3.992E-01  6.542E-12  7.132E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.261E+06  0.509E-03  0.185E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 606  6.890E+00  6.467E-01 5.97197537E-01   6.81968560E-05   0.000E+00  1.981E+15  1.981E+15  0.000E+00  3.568E+04  3.569E+04  1.665E+11  9.334E+08  3.039E+02  3.993E-01  5.567E-12  7.612E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.258E+06  0.500E-03  0.180E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 607  6.948E+00  6.488E-01 5.97197537E-01   6.81968562E-05   0.000E+00  1.978E+15  1.978E+15  0.000E+00  3.578E+04  3.578E+04  1.659E+11  8.845E+08  3.302E+02  3.993E-01  4.596E-12  8.270E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.255E+06  0.491E-03  0.175E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 608  6.989E+00  6.516E-01 5.97197537E-01   6.81968563E-05   0.000E+00  1.975E+15  1.975E+15  0.000E+00  3.587E+04  3.587E+04  1.652E+11  8.198E+08  3.590E+02  3.993E-01  7.068E-12  8.991E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.251E+06  0.479E-03  0.167E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 609  7.034E+00  6.537E-01 5.97197537E-01   6.81968564E-05   0.000E+00  1.973E+15  1.973E+15  0.000E+00  3.595E+04  3.595E+04  1.646E+11  7.761E+08  3.863E+02  3.993E-01  6.037E-12  9.673E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.248E+06  0.470E-03  0.162E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 610  7.069E+00  6.558E-01 5.97197537E-01   6.81968565E-05   0.000E+00  1.970E+15  1.970E+15  0.000E+00  3.603E+04  3.603E+04  1.641E+11  7.309E+08  4.138E+02  3.993E-01  6.738E-12  1.036E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.245E+06  0.461E-03  0.157E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 611  7.113E+00  6.575E-01 5.97197537E-01   6.81968566E-05   0.000E+00  1.968E+15  1.968E+15  0.000E+00  3.611E+04  3.611E+04  1.635E+11  6.967E+08  4.435E+02  3.993E-01  5.113E-12  1.111E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.242E+06  0.454E-03  0.153E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 612  7.156E+00  6.597E-01 5.97197537E-01   6.81968567E-05   0.000E+00  1.965E+15  1.965E+15  0.000E+00  3.620E+04  3.620E+04  1.629E+11  6.555E+08  4.789E+02  3.993E-01  5.425E-12  1.199E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.239E+06  0.445E-03  0.148E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 613  7.214E+00  6.617E-01 5.97197537E-01   6.81968568E-05   0.000E+00  1.961E+15  1.961E+15  0.000E+00  3.630E+04  3.630E+04  1.621E+11  6.174E+08  5.238E+02  3.994E-01  4.514E-12  1.312E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.236E+06  0.437E-03  0.144E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 614  7.264E+00  6.644E-01 5.97197537E-01   6.81968570E-05   0.000E+00  1.958E+15  1.958E+15  0.000E+00  3.642E+04  3.642E+04  1.613E+11  5.693E+08  5.773E+02  3.994E-01  5.614E-12  1.445E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.232E+06  0.425E-03  0.137E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 615  7.314E+00  6.668E-01 5.97197537E-01   6.81968571E-05   0.000E+00  1.954E+15  1.954E+15  0.000E+00  3.653E+04  3.653E+04  1.605E+11  5.297E+08  6.328E+02  3.994E-01  5.536E-12  1.584E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.228E+06  0.416E-03  0.132E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 616  7.364E+00  6.691E-01 5.97197537E-01   6.81968572E-05   0.000E+00  1.950E+15  1.950E+15  0.000E+00  3.664E+04  3.664E+04  1.597E+11  4.925E+08  6.941E+02  3.994E-01  5.291E-12  1.738E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.225E+06  0.407E-03  0.127E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 617  7.414E+00  6.714E-01 5.97197537E-01   6.81968573E-05   0.000E+00  1.946E+15  1.946E+15  0.000E+00  3.675E+04  3.675E+04  1.589E+11  4.578E+08  7.617E+02  3.994E-01  5.250E-12  1.907E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.222E+06  0.397E-03  0.123E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 618  7.460E+00  6.737E-01 5.97197537E-01   6.81968574E-05   0.000E+00  1.943E+15  1.943E+15  0.000E+00  3.687E+04  3.687E+04  1.581E+11  4.253E+08  8.336E+02  3.994E-01  5.410E-12  2.087E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.218E+06  0.388E-03  0.118E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 619  7.495E+00  6.758E-01 5.97197537E-01   6.81968575E-05   0.000E+00  1.939E+15  1.939E+15  0.000E+00  3.697E+04  3.697E+04  1.574E+11  3.968E+08  9.008E+02  3.994E-01  6.353E-12  2.255E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.215E+06  0.380E-03  0.114E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 620  7.549E+00  6.774E-01 5.97197537E-01   6.81968576E-05   0.000E+00  1.936E+15  1.936E+15  0.000E+00  3.708E+04  3.708E+04  1.566E+11  3.762E+08  9.819E+02  3.994E-01  3.912E-12  2.458E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.213E+06  0.374E-03  0.111E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 621  7.612E+00  6.798E-01 5.97197537E-01   6.81968578E-05   0.000E+00  1.931E+15  1.931E+15  0.000E+00  3.723E+04  3.723E+04  1.556E+11  3.461E+08  1.101E+03  3.995E-01  3.987E-12  2.757E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.209E+06  0.365E-03  0.106E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 622  7.679E+00  6.825E-01 5.97197537E-01   6.81968579E-05   0.000E+00  1.925E+15  1.925E+15  0.000E+00  3.740E+04  3.740E+04  1.544E+11  3.137E+08  1.252E+03  3.995E-01  4.413E-12  3.135E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.205E+06  0.354E-03  0.101E+11  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 623  7.728E+00  6.855E-01 5.97197537E-01   6.81968580E-05   0.000E+00  1.920E+15  1.920E+15  0.000E+00  3.755E+04  3.755E+04  1.534E+11  2.823E+08  1.405E+03  3.995E-01  5.935E-12  3.518E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.201E+06  0.343E-03  0.959E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 624  7.778E+00  6.875E-01 5.97197537E-01   6.81968581E-05   0.000E+00  1.915E+15  1.915E+15  0.000E+00  3.769E+04  3.769E+04  1.525E+11  2.614E+08  1.552E+03  3.995E-01  4.950E-12  3.885E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.198E+06  0.335E-03  0.923E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 625  7.834E+00  6.897E-01 5.97197537E-01   6.81968583E-05   0.000E+00  1.910E+15  1.910E+15  0.000E+00  3.784E+04  3.784E+04  1.515E+11  2.411E+08  1.729E+03  3.995E-01  4.187E-12  4.327E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.195E+06  0.327E-03  0.887E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 626  7.892E+00  6.920E-01 5.97197537E-01   6.81968584E-05   0.000E+00  1.905E+15  1.905E+15  0.000E+00  3.800E+04  3.800E+04  1.504E+11  2.203E+08  1.944E+03  3.995E-01  4.175E-12  4.866E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.191E+06  0.318E-03  0.848E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 627  7.950E+00  6.944E-01 5.97197537E-01   6.81968585E-05   0.000E+00  1.899E+15  1.899E+15  0.000E+00  3.818E+04  3.818E+04  1.492E+11  2.001E+08  2.194E+03  3.995E-01  4.344E-12  5.490E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.188E+06  0.310E-03  0.809E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 628  8.003E+00  6.968E-01 5.97197537E-01   6.81968586E-05   0.000E+00  1.893E+15  1.893E+15  0.000E+00  3.835E+04  3.835E+04  1.481E+11  1.819E+08  2.462E+03  3.996E-01  4.598E-12  6.162E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.184E+06  0.301E-03  0.772E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 629  8.055E+00  6.989E-01 5.97197537E-01   6.81968587E-05   0.000E+00  1.888E+15  1.888E+15  0.000E+00  3.851E+04  3.851E+04  1.471E+11  1.667E+08  2.746E+03  3.996E-01  4.381E-12  6.871E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.181E+06  0.293E-03  0.739E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 630  8.113E+00  7.010E-01 5.97197537E-01   6.81968588E-05   0.000E+00  1.882E+15  1.882E+15  0.000E+00  3.869E+04  3.869E+04  1.459E+11  1.532E+08  3.076E+03  3.996E-01  3.846E-12  7.699E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.178E+06  0.286E-03  0.708E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 631  8.173E+00  7.032E-01 5.97197537E-01   6.81968590E-05   0.000E+00  1.876E+15  1.876E+15  0.000E+00  3.889E+04  3.889E+04  1.447E+11  1.394E+08  3.480E+03  3.996E-01  3.808E-12  8.710E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.174E+06  0.278E-03  0.674E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 632  8.229E+00  7.056E-01 5.97197537E-01   6.81968591E-05   0.000E+00  1.869E+15  1.869E+15  0.000E+00  3.909E+04  3.909E+04  1.435E+11  1.262E+08  3.935E+03  3.996E-01  4.130E-12  9.847E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.171E+06  0.269E-03  0.641E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 633  8.285E+00  7.077E-01 5.97197537E-01   6.81968592E-05   0.000E+00  1.863E+15  1.863E+15  0.000E+00  3.928E+04  3.928E+04  1.423E+11  1.150E+08  4.426E+03  3.996E-01  3.997E-12  1.108E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.168E+06  0.262E-03  0.611E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 634  8.349E+00  7.098E-01 5.97197537E-01   6.81968593E-05   0.000E+00  1.856E+15  1.856E+15  0.000E+00  3.950E+04  3.950E+04  1.409E+11  1.050E+08  5.016E+03  3.996E-01  3.423E-12  1.255E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.165E+06  0.254E-03  0.583E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 635  8.417E+00  7.121E-01 5.97197537E-01   6.81968594E-05   0.000E+00  1.848E+15  1.848E+15  0.000E+00  3.975E+04  3.975E+04  1.395E+11  9.464E+07  5.751E+03  3.996E-01  3.420E-12  1.439E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.161E+06  0.246E-03  0.551E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 636  8.487E+00  7.146E-01 5.97197537E-01   6.81968596E-05   0.000E+00  1.839E+15  1.839E+15  0.000E+00  4.001E+04  4.001E+04  1.379E+11  8.504E+07  6.614E+03  3.997E-01  3.518E-12  1.655E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.157E+06  0.237E-03  0.519E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 637  8.549E+00  7.171E-01 5.97197537E-01   6.81968597E-05   0.000E+00  1.831E+15  1.831E+15  0.000E+00  4.028E+04  4.028E+04  1.364E+11  7.642E+07  7.554E+03  3.997E-01  3.801E-12  1.890E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.153E+06  0.229E-03  0.488E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 638  8.605E+00  7.193E-01 5.97197537E-01   6.81968598E-05   0.000E+00  1.823E+15  1.823E+15  0.000E+00  4.052E+04  4.052E+04  1.350E+11  6.951E+07  8.495E+03  3.997E-01  3.885E-12  2.125E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.150E+06  0.221E-03  0.462E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 639  8.655E+00  7.211E-01 5.97197537E-01   6.81968599E-05   0.000E+00  1.816E+15  1.816E+15  0.000E+00  4.074E+04  4.074E+04  1.337E+11  6.404E+07  9.417E+03  3.997E-01  3.776E-12  2.356E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.147E+06  0.215E-03  0.439E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 640  8.708E+00  7.228E-01 5.97197537E-01   6.81968600E-05   0.000E+00  1.796E+15  1.796E+15  0.000E+00  4.074E+04  4.074E+04  1.322E+11  5.961E+07  1.039E+04  3.938E-01  3.279E-12  2.639E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.144E+06  0.209E-03  0.420E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 641  8.794E+00  7.246E-01 5.97197537E-01   6.81968601E-05   0.000E+00  1.772E+15  1.772E+15  0.000E+00  4.079E+04  4.079E+04  1.303E+11  5.247E+07  1.177E+04  3.871E-01  2.272E-12  3.041E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.142E+06  0.204E-03  0.400E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 642  8.848E+00  7.274E-01 5.97197537E-01   6.81968602E-05   0.000E+00  1.760E+15  1.760E+15  0.000E+00  4.106E+04  4.106E+04  1.286E+11  4.699E+07  1.325E+04  3.854E-01  4.038E-12  3.440E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.137E+06  0.194E-03  0.369E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 643  8.931E+00  7.291E-01 5.97197537E-01   6.81968604E-05   0.000E+00  1.749E+15  1.749E+15  0.000E+00  4.133E+04  4.133E+04  1.270E+11  4.400E+07  1.479E+04  3.834E-01  2.594E-12  3.857E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.135E+06  0.188E-03  0.350E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 644  8.987E+00  7.316E-01 5.97197537E-01   6.81968605E-05   0.000E+00  1.737E+15  1.737E+15  0.000E+00  4.160E+04  4.160E+04  1.253E+11  4.005E+07  1.645E+04  3.812E-01  3.681E-12  4.315E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.130E+06  0.179E-03  0.324E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 645  9.047E+00  7.333E-01 5.97197537E-01   6.81968606E-05   0.000E+00  1.727E+15  1.727E+15  0.000E+00  4.182E+04  4.182E+04  1.239E+11  3.772E+07  1.791E+04  3.791E-01  3.077E-12  4.724E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.128E+06  0.173E-03  0.306E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 646  9.139E+00  7.351E-01 5.97197537E-01   6.81968607E-05   0.000E+00  1.713E+15  1.713E+15  0.000E+00  4.212E+04  4.212E+04  1.220E+11  3.547E+07  1.988E+04  3.760E-01  2.071E-12  5.288E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.125E+06  0.167E-03  0.289E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 647  9.200E+00  7.377E-01 5.97197537E-01   6.81968608E-05   0.000E+00  1.698E+15  1.698E+15  0.000E+00  4.242E+04  4.242E+04  1.201E+11  3.260E+07  2.194E+04  3.725E-01  3.441E-12  5.889E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.121E+06  0.158E-03  0.263E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 648  9.276E+00  7.394E-01 5.97197537E-01   6.81968609E-05   0.000E+00  1.685E+15  1.685E+15  0.000E+00  4.269E+04  4.269E+04  1.184E+11  3.100E+07  2.380E+04  3.689E-01  2.570E-12  6.452E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.118E+06  0.152E-03  0.248E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 649  9.322E+00  7.415E-01 5.97197537E-01   6.81968610E-05   0.000E+00  1.673E+15  1.673E+15  0.000E+00  4.293E+04  4.293E+04  1.169E+11  2.923E+07  2.553E+04  3.656E-01  3.702E-12  6.983E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.115E+06  0.145E-03  0.229E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 650  9.374E+00  7.427E-01 5.97197537E-01   6.81968611E-05   0.000E+00  1.663E+15  1.663E+15  0.000E+00  4.312E+04  4.312E+04  1.157E+11  2.826E+07  2.696E+04  3.626E-01  2.664E-12  7.436E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.113E+06  0.140E-03  0.218E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 651  9.428E+00  7.440E-01 5.97197537E-01   6.81968612E-05   0.000E+00  1.652E+15  1.652E+15  0.000E+00  4.333E+04  4.333E+04  1.144E+11  2.721E+07  2.852E+04  3.592E-01  2.404E-12  7.941E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.110E+06  0.136E-03  0.207E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 652  9.478E+00  7.454E-01 5.97197537E-01   6.81968613E-05   0.000E+00  1.641E+15  1.641E+15  0.000E+00  4.354E+04  4.354E+04  1.131E+11  2.628E+07  3.005E+04  3.557E-01  2.532E-12  8.447E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.108E+06  0.131E-03  0.195E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 653  9.526E+00  7.466E-01 5.97197537E-01   6.81968614E-05   0.000E+00  1.631E+15  1.631E+15  0.000E+00  4.374E+04  4.374E+04  1.118E+11  2.549E+07  3.151E+04  3.523E-01  2.529E-12  8.944E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.106E+06  0.127E-03  0.185E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 654  9.569E+00  7.477E-01 5.97197537E-01   6.81968615E-05   0.000E+00  1.621E+15  1.621E+15  0.000E+00  4.392E+04  4.392E+04  1.107E+11  2.481E+07  3.289E+04  3.491E-01  2.609E-12  9.422E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.104E+06  0.122E-03  0.176E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 655  9.625E+00  7.488E-01 5.97197537E-01   6.81968615E-05   0.000E+00  1.611E+15  1.611E+15  0.000E+00  4.413E+04  4.413E+04  1.095E+11  2.423E+07  3.444E+04  3.455E-01  1.954E-12  9.968E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.102E+06  0.119E-03  0.167E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 656  9.692E+00  7.500E-01 5.97197537E-01   6.81968616E-05   0.000E+00  1.598E+15  1.598E+15  0.000E+00  4.440E+04  4.440E+04  1.080E+11  2.350E+07  3.645E+04  3.410E-01  1.884E-12  1.069E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.100E+06  0.114E-03  0.157E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 657  9.738E+00  7.515E-01 5.97197537E-01   6.81968617E-05   0.000E+00  1.587E+15  1.587E+15  0.000E+00  4.466E+04  4.466E+04  1.066E+11  2.270E+07  3.836E+04  3.370E-01  2.774E-12  1.138E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.978E+05  0.109E-03  0.146E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 658  9.808E+00  7.525E-01 5.97197537E-01   6.81968618E-05   0.000E+00  1.576E+15  1.576E+15  0.000E+00  4.495E+04  4.495E+04  1.052E+11  2.220E+07  4.039E+04  3.329E-01  1.751E-12  1.213E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.961E+05  0.105E-03  0.138E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 659  9.857E+00  7.540E-01 5.97197537E-01   6.81968619E-05   0.000E+00  1.566E+15  1.566E+15  0.000E+00  4.526E+04  4.526E+04  1.038E+11  2.154E+07  4.254E+04  3.290E-01  2.533E-12  1.293E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.935E+05  0.997E-04  0.128E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 660  9.897E+00  7.549E-01 5.97197537E-01   6.81968619E-05   0.000E+00  1.558E+15  1.558E+15  0.000E+00  4.551E+04  4.551E+04  1.027E+11  2.113E+07  4.423E+04  3.262E-01  2.627E-12  1.356E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.918E+05  0.961E-04  0.121E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 661  9.978E+00  7.557E-01 5.97197537E-01   6.81968620E-05   0.000E+00  1.549E+15  1.549E+15  0.000E+00  4.590E+04  4.590E+04  1.012E+11  2.081E+07  4.674E+04  3.229E-01  1.289E-12  1.448E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.903E+05  0.931E-04  0.115E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 662  1.004E+01  7.573E-01 5.97197537E-01   6.81968621E-05   0.000E+00  1.539E+15  1.539E+15  0.000E+00  4.638E+04  4.638E+04  9.954E+10  2.022E+07  4.987E+04  3.195E-01  2.104E-12  1.561E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.875E+05  0.873E-04  0.104E+10  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 663  1.009E+01  7.584E-01 5.97197537E-01   6.81968622E-05   0.000E+00  1.532E+15  1.532E+15  0.000E+00  4.681E+04  4.681E+04  9.822E+10  1.985E+07  5.252E+04  3.175E-01  2.354E-12  1.654E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.855E+05  0.833E-04  0.969E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 664  1.014E+01  7.592E-01 5.97197537E-01   6.81968623E-05   0.000E+00  1.527E+15  1.527E+15  0.000E+00  4.726E+04  4.726E+04  9.693E+10  1.958E+07  5.530E+04  3.161E-01  1.747E-12  1.750E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.838E+05  0.799E-04  0.910E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 665  1.019E+01  7.602E-01 5.97197537E-01   6.81968623E-05   0.000E+00  1.523E+15  1.523E+15  0.000E+00  4.775E+04  4.775E+04  9.567E+10  1.932E+07  5.828E+04  3.153E-01  1.955E-12  1.848E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.820E+05  0.762E-04  0.848E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 666  1.027E+01  7.610E-01 5.97197537E-01   6.81968624E-05   0.000E+00  1.519E+15  1.519E+15  0.000E+00  4.839E+04  4.839E+04  9.418E+10  1.912E+07  6.220E+04  3.153E-01  1.306E-12  1.973E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.804E+05  0.732E-04  0.798E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 667  1.033E+01  7.622E-01 5.97197537E-01   6.81968625E-05   0.000E+00  1.516E+15  1.516E+15  0.000E+00  4.920E+04  4.920E+04  9.245E+10  1.883E+07  6.738E+04  3.163E-01  1.617E-12  2.130E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.780E+05  0.687E-04  0.725E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 668  1.037E+01  7.631E-01 5.97197537E-01   6.81968626E-05   0.000E+00  1.515E+15  1.515E+15  0.000E+00  4.990E+04  4.990E+04  9.109E+10  1.858E+07  7.201E+04  3.179E-01  2.333E-12  2.265E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.759E+05  0.649E-04  0.665E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 669  1.042E+01  7.638E-01 5.97197537E-01   6.81968626E-05   0.000E+00  1.515E+15  1.515E+15  0.000E+00  5.050E+04  5.050E+04  9.000E+10  1.842E+07  7.613E+04  3.199E-01  1.752E-12  2.380E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.745E+05  0.625E-04  0.628E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 670  1.045E+01  7.644E-01 5.97197537E-01   6.81968627E-05   0.000E+00  1.515E+15  1.515E+15  0.000E+00  5.109E+04  5.109E+04  8.898E+10  1.825E+07  8.037E+04  3.221E-01  1.713E-12  2.495E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.732E+05  0.601E-04  0.593E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 671  1.051E+01  7.649E-01 5.97197537E-01   6.81968627E-05   0.000E+00  1.516E+15  1.516E+15  0.000E+00  5.185E+04  5.185E+04  8.771E+10  1.810E+07  8.621E+04  3.255E-01  1.062E-12  2.649E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.720E+05  0.582E-04  0.564E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 672  1.055E+01  7.657E-01 5.97197537E-01   6.81968628E-05   0.000E+00  1.517E+15  1.517E+15  0.000E+00  5.268E+04  5.268E+04  8.640E+10  1.781E+07  9.302E+04  3.294E-01  1.767E-12  2.824E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.701E+05  0.551E-04  0.519E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 673  1.061E+01  7.661E-01 5.97197537E-01   6.81968629E-05   0.000E+00  1.518E+15  1.518E+15  0.000E+00  5.358E+04  5.358E+04  8.501E+10  1.757E+07  1.013E+05  3.340E-01  1.085E-12  3.033E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.688E+05  0.532E-04  0.492E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 674  1.066E+01  7.669E-01 5.97197537E-01   6.81968629E-05   0.000E+00  1.520E+15  1.520E+15  0.000E+00  5.460E+04  5.460E+04  8.349E+10  1.710E+07  1.118E+05  3.395E-01  1.458E-12  3.292E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.668E+05  0.503E-04  0.450E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 675  1.071E+01  7.675E-01 5.97197537E-01   6.81968630E-05   0.000E+00  1.520E+15  1.520E+15  0.000E+00  5.553E+04  5.553E+04  8.212E+10  1.667E+07  1.225E+05  3.446E-01  1.322E-12  3.556E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.653E+05  0.481E-04  0.421E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 676  1.075E+01  7.680E-01 5.97197537E-01   6.81968630E-05   0.000E+00  1.520E+15  1.520E+15  0.000E+00  5.640E+04  5.640E+04  8.084E+10  1.616E+07  1.339E+05  3.493E-01  1.424E-12  3.833E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.637E+05  0.460E-04  0.392E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 677  1.079E+01  7.684E-01 5.97197537E-01   6.81968631E-05   0.000E+00  1.519E+15  1.519E+15  0.000E+00  5.720E+04  5.720E+04  7.964E+10  1.569E+07  1.458E+05  3.534E-01  1.207E-12  4.125E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.625E+05  0.443E-04  0.370E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 678  1.083E+01  7.689E-01 5.97197537E-01   6.81968631E-05   0.000E+00  1.516E+15  1.516E+15  0.000E+00  5.803E+04  5.803E+04  7.840E+10  1.513E+07  1.599E+05  3.575E-01  1.109E-12  4.473E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.611E+05  0.426E-04  0.348E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 679  1.087E+01  7.693E-01 5.97197537E-01   6.81968631E-05   0.000E+00  1.513E+15  1.513E+15  0.000E+00  5.885E+04  5.885E+04  7.712E+10  1.450E+07  1.762E+05  3.612E-01  1.094E-12  4.877E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.598E+05  0.410E-04  0.327E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 680  1.091E+01  7.697E-01 5.97197537E-01   6.81968632E-05   0.000E+00  1.508E+15  1.508E+15  0.000E+00  5.968E+04  5.968E+04  7.581E+10  1.382E+07  1.948E+05  3.645E-01  1.044E-12  5.345E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.584E+05  0.394E-04  0.307E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 681  1.095E+01  7.701E-01 5.97197537E-01   6.81968632E-05   0.000E+00  1.501E+15  1.501E+15  0.000E+00  6.058E+04  6.058E+04  7.434E+10  1.311E+07  2.183E+05  3.674E-01  8.852E-13  5.942E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.570E+05  0.378E-04  0.288E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 682  1.099E+01  7.705E-01 5.97197537E-01   6.81968633E-05   0.000E+00  1.493E+15  1.493E+15  0.000E+00  6.141E+04  6.141E+04  7.294E+10  1.225E+07  2.434E+05  3.694E-01  1.210E-12  6.589E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.554E+05  0.360E-04  0.266E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 683  1.103E+01  7.708E-01 5.97197537E-01   6.81968633E-05   0.000E+00  1.484E+15  1.484E+15  0.000E+00  6.213E+04  6.213E+04  7.166E+10  1.160E+07  2.692E+05  3.705E-01  9.397E-13  7.266E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.542E+05  0.347E-04  0.251E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 684  1.106E+01  7.712E-01 5.97197537E-01   6.81968633E-05   0.000E+00  1.474E+15  1.474E+15  0.000E+00  6.282E+04  6.282E+04  7.042E+10  1.087E+07  2.968E+05  3.709E-01  1.051E-12  8.002E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.528E+05  0.333E-04  0.234E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 685  1.109E+01  7.715E-01 5.97197537E-01   6.81968634E-05   0.000E+00  1.465E+15  1.465E+15  0.000E+00  6.338E+04  6.338E+04  6.936E+10  1.029E+07  3.219E+05  3.707E-01  1.047E-12  8.684E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.518E+05  0.322E-04  0.222E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 686  1.113E+01  7.717E-01 5.97197537E-01   6.81968634E-05   0.000E+00  1.454E+15  1.454E+15  0.000E+00  6.401E+04  6.401E+04  6.814E+10  9.812E+06  3.525E+05  3.697E-01  6.763E-13  9.536E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.508E+05  0.312E-04  0.211E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 687  1.117E+01  7.720E-01 5.97197537E-01   6.81968634E-05   0.000E+00  1.439E+15  1.439E+15  0.000E+00  6.473E+04  6.473E+04  6.669E+10  9.163E+06  3.911E+05  3.678E-01  7.844E-13  1.063E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.494E+05  0.298E-04  0.196E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 688  1.120E+01  7.724E-01 5.97197537E-01   6.81968635E-05   0.000E+00  1.426E+15  1.426E+15  0.000E+00  6.531E+04  6.531E+04  6.548E+10  8.575E+06  4.256E+05  3.655E-01  1.096E-12  1.164E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.481E+05  0.284E-04  0.182E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 689  1.123E+01  7.726E-01 5.97197537E-01   6.81968635E-05   0.000E+00  1.414E+15  1.414E+15  0.000E+00  6.579E+04  6.579E+04  6.446E+10  8.198E+06  4.556E+05  3.631E-01  8.423E-13  1.255E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.472E+05  0.275E-04  0.172E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 690  1.127E+01  7.728E-01 5.97197537E-01   6.81968635E-05   0.000E+00  1.399E+15  1.399E+15  0.000E+00  6.631E+04  6.631E+04  6.331E+10  7.830E+06  4.898E+05  3.597E-01  6.615E-13  1.362E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.462E+05  0.266E-04  0.163E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 691  1.130E+01  7.730E-01 5.97197537E-01   6.81968636E-05   0.000E+00  1.384E+15  1.384E+15  0.000E+00  6.685E+04  6.685E+04  6.210E+10  7.441E+06  5.256E+05  3.554E-01  7.499E-13  1.479E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.451E+05  0.254E-04  0.152E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 692  1.133E+01  7.733E-01 5.97197537E-01   6.81968636E-05   0.000E+00  1.369E+15  1.369E+15  0.000E+00  6.732E+04  6.732E+04  6.101E+10  7.125E+06  5.570E+05  3.510E-01  8.237E-13  1.587E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.440E+05  0.244E-04  0.142E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 693  1.137E+01  7.734E-01 5.97197537E-01   6.81968636E-05   0.000E+00  1.351E+15  1.351E+15  0.000E+00  6.783E+04  6.783E+04  5.976E+10  6.891E+06  5.903E+05  3.452E-01  5.527E-13  1.710E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.431E+05  0.235E-04  0.134E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 694  1.140E+01  7.737E-01 5.97197537E-01   6.81968636E-05   0.000E+00  1.333E+15  1.333E+15  0.000E+00  6.833E+04  6.833E+04  5.854E+10  6.602E+06  6.217E+05  3.388E-01  8.550E-13  1.835E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.418E+05  0.223E-04  0.123E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 695  1.143E+01  7.739E-01 5.97197537E-01   6.81968637E-05   0.000E+00  1.318E+15  1.318E+15  0.000E+00  6.871E+04  6.871E+04  5.755E+10  6.446E+06  6.442E+05  3.330E-01  7.343E-13  1.934E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.410E+05  0.214E-04  0.116E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 696  1.146E+01  7.741E-01 5.97197537E-01   6.81968637E-05   0.000E+00  1.303E+15  1.303E+15  0.000E+00  6.909E+04  6.909E+04  5.656E+10  6.314E+06  6.639E+05  3.269E-01  6.522E-13  2.031E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.401E+05  0.206E-04  0.109E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 697  1.149E+01  7.742E-01 5.97197537E-01   6.81968637E-05   0.000E+00  1.288E+15  1.288E+15  0.000E+00  6.944E+04  6.944E+04  5.565E+10  6.215E+06  6.792E+05  3.209E-01  7.010E-13  2.117E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.393E+05  0.198E-04  0.102E+09  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 698  1.152E+01  7.744E-01 5.97197537E-01   6.81968637E-05   0.000E+00  1.273E+15  1.273E+15  0.000E+00  6.980E+04  6.980E+04  5.473E+10  6.158E+06  6.908E+05  3.143E-01  5.565E-13  2.198E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.386E+05  0.191E-04  0.967E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 699  1.155E+01  7.745E-01 5.97197537E-01   6.81968638E-05   0.000E+00  1.255E+15  1.255E+15  0.000E+00  7.023E+04  7.023E+04  5.362E+10  6.125E+06  6.996E+05  3.062E-01  5.029E-13  2.285E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.378E+05  0.182E-04  0.903E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 700  1.158E+01  7.747E-01 5.97197537E-01   6.81968638E-05   0.000E+00  1.239E+15  1.239E+15  0.000E+00  7.063E+04  7.063E+04  5.265E+10  6.135E+06  7.038E+05  2.988E-01  7.855E-13  2.355E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.368E+05  0.172E-04  0.830E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 701  1.160E+01  7.748E-01 5.97197537E-01   6.81968638E-05   0.000E+00  1.227E+15  1.227E+15  0.000E+00  7.097E+04  7.097E+04  5.185E+10  6.169E+06  7.038E+05  2.927E-01  6.021E-13  2.405E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.362E+05  0.166E-04  0.785E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 702  1.163E+01  7.750E-01 5.97197537E-01   6.81968638E-05   0.000E+00  1.213E+15  1.213E+15  0.000E+00  7.136E+04  7.136E+04  5.100E+10  6.231E+06  7.009E+05  2.860E-01  5.157E-13  2.450E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.355E+05  0.159E-04  0.737E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 703  1.167E+01  7.751E-01 5.97197537E-01   6.81968639E-05   0.000E+00  1.198E+15  1.198E+15  0.000E+00  7.184E+04  7.184E+04  5.004E+10  6.332E+06  6.931E+05  2.786E-01  4.669E-13  2.487E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.348E+05  0.152E-04  0.689E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 704  1.169E+01  7.752E-01 5.97197537E-01   6.81968639E-05   0.000E+00  1.186E+15  1.186E+15  0.000E+00  7.228E+04  7.228E+04  4.923E+10  6.516E+06  6.834E+05  2.725E-01  7.976E-13  2.508E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.340E+05  0.143E-04  0.633E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 705  1.172E+01  7.753E-01 5.97197537E-01   6.81968639E-05   0.000E+00  1.175E+15  1.175E+15  0.000E+00  7.275E+04  7.276E+04  4.845E+10  6.650E+06  6.705E+05  2.666E-01  4.128E-13  2.514E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.336E+05  0.139E-04  0.604E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 706  1.174E+01  7.754E-01 5.97197537E-01   6.81968639E-05   0.000E+00  1.165E+15  1.165E+15  0.000E+00  7.325E+04  7.325E+04  4.770E+10  6.935E+06  6.563E+05  2.612E-01  7.185E-13  2.513E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.328E+05  0.131E-04  0.555E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 707  1.177E+01  7.755E-01 5.97197537E-01   6.81968639E-05   0.000E+00  1.156E+15  1.156E+15  0.000E+00  7.377E+04  7.377E+04  4.699E+10  7.120E+06  6.408E+05  2.562E-01  4.069E-13  2.501E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.324E+05  0.127E-04  0.530E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 708  1.179E+01  7.756E-01 5.97197537E-01   6.81968640E-05   0.000E+00  1.146E+15  1.146E+15  0.000E+00  7.438E+04  7.438E+04  4.623E+10  7.485E+06  6.229E+05  2.511E-01  5.361E-13  2.481E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.318E+05  0.120E-04  0.488E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 709  1.182E+01  7.757E-01 5.97197537E-01   6.81968640E-05   0.000E+00  1.138E+15  1.138E+15  0.000E+00  7.499E+04  7.499E+04  4.553E+10  7.799E+06  6.050E+05  2.467E-01  4.557E-13  2.452E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.313E+05  0.115E-04  0.460E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 710  1.184E+01  7.758E-01 5.97197537E-01   6.81968640E-05   0.000E+00  1.131E+15  1.131E+15  0.000E+00  7.559E+04  7.559E+04  4.491E+10  8.226E+06  5.878E+05  2.429E-01  5.945E-13  2.420E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.307E+05  0.109E-04  0.428E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 711  1.186E+01  7.759E-01 5.97197537E-01   6.81968640E-05   0.000E+00  1.126E+15  1.126E+15  0.000E+00  7.618E+04  7.618E+04  4.433E+10  8.561E+06  5.711E+05  2.396E-01  4.101E-13  2.383E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.304E+05  0.105E-04  0.408E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 712  1.188E+01  7.759E-01 5.97197537E-01   6.81968640E-05   0.000E+00  1.120E+15  1.120E+15  0.000E+00  7.689E+04  7.689E+04  4.369E+10  9.037E+06  5.515E+05  2.361E-01  4.046E-13  2.336E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.299E+05  0.101E-04  0.382E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 713  1.191E+01  7.760E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.114E+15  1.114E+15  0.000E+00  7.767E+04  7.767E+04  4.304E+10  9.593E+06  5.312E+05  2.327E-01  4.158E-13  2.282E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.294E+05  0.960E-05  0.358E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 714  1.192E+01  7.761E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.110E+15  1.110E+15  0.000E+00  7.831E+04  7.831E+04  4.253E+10  1.023E+07  5.153E+05  2.302E-01  6.677E-13  2.238E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.290E+05  0.913E-05  0.334E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 715  1.194E+01  7.761E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.107E+15  1.107E+15  0.000E+00  7.895E+04  7.895E+04  4.205E+10  1.061E+07  4.999E+05  2.280E-01  3.324E-13  2.193E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.287E+05  0.889E-05  0.322E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 716  1.197E+01  7.762E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.102E+15  1.102E+15  0.000E+00  7.977E+04  7.977E+04  4.146E+10  1.132E+07  4.811E+05  2.253E-01  3.642E-13  2.136E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.283E+05  0.847E-05  0.301E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 717  1.198E+01  7.762E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.099E+15  1.099E+15  0.000E+00  8.048E+04  8.048E+04  4.097E+10  1.206E+07  4.654E+05  2.231E-01  5.131E-13  2.086E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.279E+05  0.809E-05  0.283E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 718  1.200E+01  7.762E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.096E+15  1.096E+15  0.000E+00  8.125E+04  8.125E+04  4.047E+10  1.264E+07  4.493E+05  2.209E-01  3.109E-13  2.034E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.276E+05  0.783E-05  0.270E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 719  1.202E+01  7.763E-01 5.97197537E-01   6.81968641E-05   0.000E+00  1.093E+15  1.093E+15  0.000E+00  8.214E+04  8.214E+04  3.990E+10  1.356E+07  4.313E+05  2.185E-01  3.626E-13  1.974E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.272E+05  0.746E-05  0.252E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 720  1.205E+01  7.763E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.089E+15  1.089E+15  0.000E+00  8.305E+04  8.305E+04  3.935E+10  1.449E+07  4.135E+05  2.162E-01  3.535E-13  1.913E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.268E+05  0.712E-05  0.237E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 721  1.207E+01  7.764E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.086E+15  1.086E+15  0.000E+00  8.407E+04  8.407E+04  3.875E+10  1.558E+07  3.945E+05  2.136E-01  3.168E-13  1.847E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.264E+05  0.678E-05  0.222E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 722  1.210E+01  7.764E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.082E+15  1.082E+15  0.000E+00  8.521E+04  8.521E+04  3.810E+10  1.691E+07  3.740E+05  2.107E-01  3.127E-13  1.775E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.260E+05  0.642E-05  0.206E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 723  1.211E+01  7.765E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.079E+15  1.079E+15  0.000E+00  8.622E+04  8.622E+04  3.754E+10  1.850E+07  3.569E+05  2.083E-01  4.490E-13  1.714E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.255E+05  0.603E-05  0.189E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 724  1.214E+01  7.765E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.076E+15  1.076E+15  0.000E+00  8.724E+04  8.724E+04  3.699E+10  1.963E+07  3.401E+05  2.057E-01  2.673E-13  1.653E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.252E+05  0.580E-05  0.179E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 725  1.216E+01  7.766E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.072E+15  1.072E+15  0.000E+00  8.827E+04  8.827E+04  3.645E+10  2.153E+07  3.238E+05  2.030E-01  4.034E-13  1.595E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.248E+05  0.545E-05  0.165E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 726  1.218E+01  7.766E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.069E+15  1.069E+15  0.000E+00  8.939E+04  8.939E+04  3.587E+10  2.286E+07  3.068E+05  2.001E-01  2.298E-13  1.533E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.245E+05  0.523E-05  0.156E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 727  1.220E+01  7.766E-01 5.97197537E-01   6.81968642E-05   0.000E+00  1.065E+15  1.065E+15  0.000E+00  9.062E+04  9.062E+04  3.526E+10  2.536E+07  2.891E+05  1.968E-01  3.468E-13  1.469E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.240E+05  0.487E-05  0.142E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 728  1.223E+01  7.767E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.061E+15  1.061E+15  0.000E+00  9.171E+04  9.171E+04  3.472E+10  2.731E+07  2.738E+05  1.939E-01  2.810E-13  1.412E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.237E+05  0.463E-05  0.132E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 729  1.225E+01  7.767E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.058E+15  1.058E+15  0.000E+00  9.292E+04  9.292E+04  3.415E+10  2.974E+07  2.577E+05  1.906E-01  2.647E-13  1.352E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.233E+05  0.436E-05  0.122E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 730  1.227E+01  7.767E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.054E+15  1.054E+15  0.000E+00  9.406E+04  9.406E+04  3.362E+10  3.254E+07  2.431E+05  1.874E-01  3.042E-13  1.297E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.229E+05  0.410E-05  0.112E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 731  1.229E+01  7.768E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.051E+15  1.051E+15  0.000E+00  9.520E+04  9.520E+04  3.311E+10  3.511E+07  2.291E+05  1.843E-01  2.440E-13  1.243E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.226E+05  0.390E-05  0.105E+08  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 732  1.231E+01  7.768E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.048E+15  1.048E+15  0.000E+00  9.631E+04  9.631E+04  3.263E+10  3.845E+07  2.163E+05  1.813E-01  3.089E-13  1.193E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.223E+05  0.367E-05  0.968E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 733  1.233E+01  7.768E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.045E+15  1.045E+15  0.000E+00  9.739E+04  9.739E+04  3.219E+10  4.126E+07  2.045E+05  1.785E-01  2.298E-13  1.146E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.220E+05  0.350E-05  0.910E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 734  1.235E+01  7.768E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.042E+15  1.042E+15  0.000E+00  9.862E+04  9.862E+04  3.169E+10  4.492E+07  1.918E+05  1.753E-01  2.198E-13  1.094E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.217E+05  0.330E-05  0.844E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 735  1.236E+01  7.768E-01 5.97197537E-01   6.81968643E-05   0.000E+00  1.039E+15  1.039E+15  0.000E+00  9.964E+04  9.964E+04  3.129E+10  4.924E+07  1.820E+05  1.728E-01  3.622E-13  1.053E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.214E+05  0.311E-05  0.779E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 736  1.238E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.037E+15  1.037E+15  0.000E+00  1.007E+05  1.007E+05  3.091E+10  5.195E+07  1.726E+05  1.703E-01  1.853E-13  1.014E+06  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.212E+05  0.300E-05  0.743E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 737  1.240E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.035E+15  1.035E+15  0.000E+00  1.020E+05  1.020E+05  3.044E+10  5.700E+07  1.614E+05  1.673E-01  2.034E-13  9.651E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.209E+05  0.282E-05  0.687E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 738  1.242E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.033E+15  1.033E+15  0.000E+00  1.033E+05  1.033E+05  3.000E+10  6.245E+07  1.511E+05  1.644E-01  2.251E-13  9.189E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.207E+05  0.266E-05  0.636E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 739  1.244E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.031E+15  1.031E+15  0.000E+00  1.046E+05  1.046E+05  2.956E+10  6.838E+07  1.411E+05  1.616E-01  2.052E-13  8.731E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.204E+05  0.252E-05  0.591E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 740  1.245E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.029E+15  1.029E+15  0.000E+00  1.058E+05  1.058E+05  2.917E+10  7.536E+07  1.325E+05  1.592E-01  2.498E-13  8.322E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.201E+05  0.237E-05  0.546E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 741  1.247E+01  7.769E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.028E+15  1.028E+15  0.000E+00  1.070E+05  1.070E+05  2.881E+10  8.138E+07  1.247E+05  1.569E-01  1.899E-13  7.944E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.199E+05  0.226E-05  0.514E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 742  1.249E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.026E+15  1.026E+15  0.000E+00  1.085E+05  1.085E+05  2.837E+10  8.909E+07  1.154E+05  1.542E-01  1.515E-13  7.483E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.197E+05  0.214E-05  0.480E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 743  1.251E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.025E+15  1.025E+15  0.000E+00  1.103E+05  1.103E+05  2.789E+10  1.008E+08  1.058E+05  1.512E-01  1.888E-13  6.997E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.194E+05  0.199E-05  0.436E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 744  1.253E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.025E+15  1.025E+15  0.000E+00  1.120E+05  1.120E+05  2.744E+10  1.133E+08  9.729E+04  1.485E-01  1.876E-13  6.551E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.191E+05  0.186E-05  0.400E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 745  1.255E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.024E+15  1.024E+15  0.000E+00  1.137E+05  1.137E+05  2.702E+10  1.275E+08  8.974E+04  1.460E-01  1.887E-13  6.145E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.189E+05  0.174E-05  0.366E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 746  1.256E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.024E+15  1.024E+15  0.000E+00  1.154E+05  1.154E+05  2.663E+10  1.421E+08  8.301E+04  1.438E-01  1.775E-13  5.774E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.186E+05  0.163E-05  0.338E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 747  1.258E+01  7.770E-01 5.97197537E-01   6.81968644E-05   0.000E+00  1.024E+15  1.024E+15  0.000E+00  1.171E+05  1.171E+05  2.624E+10  1.589E+08  7.665E+04  1.416E-01  1.616E-13  5.414E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.184E+05  0.153E-05  0.312E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 748  1.259E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.024E+15  1.024E+15  0.000E+00  1.187E+05  1.187E+05  2.590E+10  1.781E+08  7.132E+04  1.397E-01  2.005E-13  5.106E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.182E+05  0.144E-05  0.288E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 749  1.261E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.025E+15  1.025E+15  0.000E+00  1.202E+05  1.202E+05  2.558E+10  1.949E+08  6.655E+04  1.379E-01  1.503E-13  4.824E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.180E+05  0.137E-05  0.271E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 750  1.263E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.026E+15  1.026E+15  0.000E+00  1.219E+05  1.219E+05  2.524E+10  2.170E+08  6.156E+04  1.361E-01  1.391E-13  4.524E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.178E+05  0.130E-05  0.252E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 751  1.263E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.026E+15  1.026E+15  0.000E+00  1.233E+05  1.233E+05  2.497E+10  2.433E+08  5.788E+04  1.346E-01  2.375E-13  4.299E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.176E+05  0.122E-05  0.233E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 752  1.265E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.027E+15  1.027E+15  0.000E+00  1.248E+05  1.248E+05  2.469E+10  2.589E+08  5.414E+04  1.332E-01  1.023E-13  4.066E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.176E+05  0.118E-05  0.224E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 753  1.266E+01  7.770E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.028E+15  1.028E+15  0.000E+00  1.264E+05  1.264E+05  2.440E+10  2.948E+08  5.059E+04  1.317E-01  2.171E-13  3.841E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.173E+05  0.111E-05  0.206E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 754  1.268E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.029E+15  1.029E+15  0.000E+00  1.279E+05  1.279E+05  2.413E+10  3.149E+08  4.739E+04  1.303E-01  1.066E-13  3.636E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.172E+05  0.107E-05  0.197E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 755  1.269E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.030E+15  1.030E+15  0.000E+00  1.299E+05  1.299E+05  2.380E+10  3.563E+08  4.366E+04  1.287E-01  1.268E-13  3.393E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.170E+05  0.100E-05  0.182E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 756  1.270E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.032E+15  1.032E+15  0.000E+00  1.313E+05  1.313E+05  2.356E+10  3.996E+08  4.114E+04  1.275E-01  2.275E-13  3.226E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.169E+05  0.946E-06  0.169E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 757  1.271E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.033E+15  1.033E+15  0.000E+00  1.329E+05  1.329E+05  2.332E+10  4.239E+08  3.860E+04  1.263E-01  8.984E-14  3.055E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.168E+05  0.918E-06  0.163E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 758  1.273E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.035E+15  1.035E+15  0.000E+00  1.351E+05  1.351E+05  2.298E+10  4.815E+08  3.536E+04  1.248E-01  1.054E-13  2.834E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.166E+05  0.862E-06  0.150E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 759  1.274E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.036E+15  1.036E+15  0.000E+00  1.368E+05  1.368E+05  2.272E+10  5.484E+08  3.300E+04  1.235E-01  1.950E-13  2.671E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.164E+05  0.808E-06  0.138E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 760  1.275E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.038E+15  1.038E+15  0.000E+00  1.387E+05  1.387E+05  2.245E+10  5.898E+08  3.062E+04  1.223E-01  8.336E-14  2.503E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.163E+05  0.780E-06  0.132E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 761  1.276E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.040E+15  1.040E+15  0.000E+00  1.409E+05  1.409E+05  2.214E+10  6.841E+08  2.813E+04  1.209E-01  1.371E-13  2.326E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.161E+05  0.726E-06  0.121E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 762  1.278E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.041E+15  1.041E+15  0.000E+00  1.427E+05  1.427E+05  2.189E+10  7.576E+08  2.618E+04  1.198E-01  1.139E-13  2.185E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.160E+05  0.691E-06  0.114E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 763  1.279E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.043E+15  1.043E+15  0.000E+00  1.447E+05  1.447E+05  2.162E+10  8.453E+08  2.425E+04  1.187E-01  1.005E-13  2.043E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.158E+05  0.657E-06  0.106E+07  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 764  1.280E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.045E+15  1.045E+15  0.000E+00  1.469E+05  1.469E+05  2.134E+10  9.510E+08  2.232E+04  1.175E-01  9.684E-14  1.900E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.157E+05  0.621E-06  0.993E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 765  1.282E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.047E+15  1.047E+15  0.000E+00  1.493E+05  1.493E+05  2.104E+10  1.080E+09  2.042E+04  1.163E-01  9.279E-14  1.757E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.155E+05  0.586E-06  0.921E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 766  1.283E+01  7.771E-01 5.97197537E-01   6.81968645E-05   0.000E+00  1.050E+15  1.050E+15  0.000E+00  1.520E+05  1.520E+05  2.072E+10  1.240E+09  1.854E+04  1.150E-01  9.214E-14  1.613E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.154E+05  0.550E-06  0.850E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 767  1.285E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.052E+15  1.052E+15  0.000E+00  1.549E+05  1.549E+05  2.038E+10  1.441E+09  1.668E+04  1.136E-01  8.691E-14  1.468E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.152E+05  0.514E-06  0.780E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 768  1.286E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.055E+15  1.055E+15  0.000E+00  1.582E+05  1.582E+05  2.001E+10  1.701E+09  1.484E+04  1.122E-01  8.018E-14  1.323E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.150E+05  0.477E-06  0.709E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 769  1.288E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.058E+15  1.058E+15  0.000E+00  1.619E+05  1.619E+05  1.960E+10  2.046E+09  1.303E+04  1.107E-01  7.805E-14  1.177E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.148E+05  0.439E-06  0.640E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 770  1.289E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.061E+15  1.061E+15  0.000E+00  1.651E+05  1.651E+05  1.928E+10  2.519E+09  1.171E+04  1.095E-01  1.328E-13  1.069E+05  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.146E+05  0.401E-06  0.570E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 771  1.290E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  1.674E+05  1.674E+05  1.904E+10  2.825E+09  1.082E+04  1.087E-01  8.989E-14  9.952E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.145E+05  0.382E-06  0.535E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 772  1.291E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.064E+15  1.064E+15  0.000E+00  1.699E+05  1.699E+05  1.879E+10  3.195E+09  9.939E+03  1.079E-01  7.483E-14  9.214E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.144E+05  0.362E-06  0.501E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 773  1.292E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.066E+15  1.066E+15  0.000E+00  1.726E+05  1.726E+05  1.852E+10  3.649E+09  9.067E+03  1.070E-01  6.830E-14  8.475E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.142E+05  0.343E-06  0.466E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 774  1.294E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.067E+15  1.067E+15  0.000E+00  1.756E+05  1.756E+05  1.824E+10  4.216E+09  8.205E+03  1.061E-01  6.736E-14  7.735E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.141E+05  0.323E-06  0.432E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 775  1.295E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.069E+15  1.069E+15  0.000E+00  1.789E+05  1.789E+05  1.793E+10  4.936E+09  7.355E+03  1.051E-01  6.330E-14  6.997E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.139E+05  0.303E-06  0.398E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 776  1.296E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.071E+15  1.071E+15  0.000E+00  1.826E+05  1.826E+05  1.759E+10  5.869E+09  6.521E+03  1.041E-01  6.016E-14  6.262E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.138E+05  0.282E-06  0.364E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 777  1.298E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.072E+15  1.072E+15  0.000E+00  1.867E+05  1.867E+05  1.723E+10  7.111E+09  5.703E+03  1.031E-01  5.556E-14  5.531E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.136E+05  0.262E-06  0.330E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 778  1.300E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.073E+15  1.073E+15  0.000E+00  1.913E+05  1.913E+05  1.683E+10  8.819E+09  4.920E+03  1.021E-01  5.576E-14  4.821E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.134E+05  0.241E-06  0.296E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 779  1.300E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.074E+15  1.074E+15  0.000E+00  1.951E+05  1.951E+05  1.651E+10  1.115E+10  4.366E+03  1.013E-01  9.882E-14  4.312E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.132E+05  0.220E-06  0.264E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 780  1.301E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.074E+15  1.074E+15  0.000E+00  1.979E+05  1.979E+05  1.628E+10  1.269E+10  3.998E+03  1.007E-01  6.135E-14  3.969E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.131E+05  0.210E-06  0.248E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 781  1.302E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.074E+15  1.074E+15  0.000E+00  2.009E+05  2.009E+05  1.603E+10  1.459E+10  3.636E+03  1.002E-01  4.655E-14  3.630E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.130E+05  0.200E-06  0.232E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 782  1.303E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.074E+15  1.074E+15  0.000E+00  2.043E+05  2.043E+05  1.577E+10  1.697E+10  3.280E+03  9.962E-02  4.624E-14  3.292E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.128E+05  0.189E-06  0.216E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 783  1.304E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.073E+15  1.073E+15  0.000E+00  2.079E+05  2.079E+05  1.548E+10  2.001E+10  2.930E+03  9.907E-02  4.417E-14  2.958E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.127E+05  0.178E-06  0.200E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 784  1.305E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.072E+15  1.072E+15  0.000E+00  2.119E+05  2.119E+05  1.517E+10  2.398E+10  2.588E+03  9.854E-02  4.311E-14  2.627E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.126E+05  0.168E-06  0.184E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 785  1.307E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.070E+15  1.070E+15  0.000E+00  2.164E+05  2.164E+05  1.483E+10  2.931E+10  2.254E+03  9.803E-02  3.824E-14  2.299E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.124E+05  0.157E-06  0.168E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 786  1.308E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.067E+15  1.067E+15  0.000E+00  2.215E+05  2.215E+05  1.445E+10  3.671E+10  1.929E+03  9.758E-02  3.562E-14  1.977E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.122E+05  0.146E-06  0.152E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 787  1.309E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.064E+15  1.064E+15  0.000E+00  2.257E+05  2.257E+05  1.414E+10  4.743E+10  1.696E+03  9.728E-02  6.942E-14  1.743E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.120E+05  0.135E-06  0.136E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 788  1.309E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.062E+15  1.062E+15  0.000E+00  2.288E+05  2.288E+05  1.392E+10  5.470E+10  1.541E+03  9.713E-02  3.715E-14  1.586E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.119E+05  0.129E-06  0.129E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 789  1.310E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.059E+15  1.059E+15  0.000E+00  2.322E+05  2.322E+05  1.368E+10  6.383E+10  1.389E+03  9.704E-02  3.490E-14  1.431E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.118E+05  0.123E-06  0.121E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 790  1.311E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.055E+15  1.055E+15  0.000E+00  2.359E+05  2.359E+05  1.342E+10  7.553E+10  1.240E+03  9.701E-02  3.109E-14  1.278E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.117E+05  0.118E-06  0.113E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 791  1.312E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.051E+15  1.051E+15  0.000E+00  2.400E+05  2.400E+05  1.314E+10  9.087E+10  1.094E+03  9.708E-02  3.039E-14  1.127E+04  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.116E+05  0.112E-06  0.105E+06  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 792  1.313E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.046E+15  1.046E+15  0.000E+00  2.445E+05  2.445E+05  1.283E+10  1.116E+11  9.519E+02  9.730E-02  2.277E-14  9.783E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.114E+05  0.106E-06  0.974E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 793  1.313E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.040E+15  1.040E+15  0.000E+00  2.496E+05  2.496E+05  1.250E+10  1.405E+11  8.134E+02  9.774E-02  2.957E-14  8.322E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.112E+05  0.100E-06  0.897E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 794  1.314E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.032E+15  1.032E+15  0.000E+00  2.554E+05  2.554E+05  1.213E+10  1.827E+11  6.787E+02  9.851E-02  2.249E-14  6.890E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.111E+05  0.944E-07  0.820E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 795  1.316E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.023E+15  1.023E+15  0.000E+00  2.622E+05  2.622E+05  1.171E+10  2.480E+11  5.486E+02  9.983E-02  2.033E-14  5.495E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.109E+05  0.884E-07  0.743E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 796  1.316E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.015E+15  1.015E+15  0.000E+00  2.681E+05  2.681E+05  1.136E+10  3.570E+11  4.571E+02  1.013E-01  3.371E-14  4.513E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.106E+05  0.825E-07  0.666E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 797  1.317E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.010E+15  1.010E+15  0.000E+00  2.726E+05  2.726E+05  1.111E+10  4.412E+11  3.967E+02  1.027E-01  2.471E-14  3.861E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.105E+05  0.795E-07  0.628E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 798  1.317E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.003E+15  1.003E+15  0.000E+00  2.778E+05  2.778E+05  1.083E+10  5.593E+11  3.383E+02  1.047E-01  1.657E-14  3.230E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.103E+05  0.765E-07  0.589E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 799  1.318E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.962E+14  9.962E+14  0.000E+00  2.839E+05  2.839E+05  1.053E+10  7.321E+11  2.736E+02  1.074E-01  1.704E-14  2.547E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.102E+05  0.736E-07  0.551E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 800  1.319E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.891E+14  9.891E+14  0.000E+00  2.911E+05  2.911E+05  1.019E+10  1.061E+12  2.141E+02  1.114E-01  1.297E-14  1.923E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.996E+04  0.707E-07  0.513E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 801  1.319E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.820E+14  9.820E+14  0.000E+00  3.001E+05  3.001E+05  9.817E+09  1.543E+12  1.658E+02  1.172E-01  1.066E-14  1.414E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.974E+04  0.678E-07  0.475E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 802  1.320E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.768E+14  9.768E+14  0.000E+00  3.092E+05  3.092E+05  9.476E+09  2.405E+12  1.303E+02  1.241E-01  1.546E-14  1.050E+03  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.947E+04  0.650E-07  0.437E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 803  1.320E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.736E+14  9.736E+14  0.000E+00  3.184E+05  3.184E+05  9.173E+09  3.366E+12  1.045E+02  1.323E-01  1.095E-14  7.901E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.927E+04  0.633E-07  0.412E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 804  1.321E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.718E+14  9.718E+14  0.000E+00  3.301E+05  3.301E+05  8.833E+09  4.972E+12  7.999E+01  1.443E-01  1.029E-14  5.545E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.903E+04  0.617E-07  0.388E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 805  1.321E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.720E+14  9.720E+14  0.000E+00  3.454E+05  3.454E+05  8.442E+09  8.081E+12  5.684E+01  1.627E-01  8.035E-15  3.494E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.875E+04  0.603E-07  0.364E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 806  1.322E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.730E+14  9.730E+14  0.000E+00  3.659E+05  3.659E+05  7.978E+09  1.490E+13  3.685E+01  1.927E-01  7.491E-15  1.912E+02  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.840E+04  0.592E-07  0.340E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 807  1.322E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.647E+14  9.647E+14  0.000E+00  3.911E+05  3.911E+05  7.400E+09  3.193E+13  2.065E+01  2.424E-01  6.946E-15  8.521E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.794E+04  0.586E-07  0.315E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 808  1.322E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.334E+14  9.334E+14  0.000E+00  4.068E+05  4.068E+05  6.883E+09  8.615E+13  1.181E+01  2.958E-01  5.232E-15  3.991E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.732E+04  0.591E-07  0.291E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 809  1.322E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  8.662E+14  8.662E+14  0.000E+00  4.029E+05  4.029E+05  6.449E+09  1.553E+14  7.204E+00  3.358E-01  7.520E-15  2.145E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.692E+04  0.600E-07  0.279E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 810  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  7.102E+14  7.102E+14  0.000E+00  3.580E+05  3.580E+05  5.952E+09  2.973E+14  3.894E+00  3.693E-01  0.000E+00  1.055E+01  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.645E+04  0.617E-07  0.267E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 811  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  3.873E+14  3.873E+14  0.000E+00  2.128E+05  2.128E+05  5.460E+09  6.141E+14  1.947E+00  3.873E-01  4.576E-15  5.028E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.591E+04  0.644E-07  0.255E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 812  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  1.560E+14  1.560E+14  0.000E+00  9.045E+04  9.045E+04  5.174E+09  1.221E+15  1.233E+00  3.919E-01  1.180E-14  3.147E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.543E+04  0.668E-07  0.243E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 813  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  9.277E+13  9.277E+13  0.000E+00  5.494E+04  5.494E+04  5.066E+09  1.506E+15  1.012E+00  3.923E-01  0.000E+00  2.579E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.530E+04  0.670E-07  0.238E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 814  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  6.056E+13  6.056E+13  0.000E+00  3.642E+04  3.642E+04  4.989E+09  1.809E+15  8.738E-01  3.923E-01  8.550E-15  2.228E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.520E+04  0.671E-07  0.234E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 815  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  4.170E+13  4.170E+13  0.000E+00  2.538E+04  2.538E+04  4.929E+09  2.020E+15  7.762E-01  3.920E-01  0.000E+00  1.980E+00  1 Conv 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.514E+04  0.670E-07  0.231E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 816  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  0.000E+00  1.441E+12  0.000E+00  0.000E+00  8.877E+02  4.870E+09  2.299E+15  6.870E-01  3.916E-01  0.000E+00  1.754E+00  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.508E+04  0.667E-07  0.227E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 817  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  0.000E+00  1.435E+11  0.000E+00  0.000E+00  8.925E+01  4.825E+09  2.594E+15  6.237E-01  3.912E-01  1.952E-14  1.595E+00  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.502E+04  0.664E-07  0.223E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 818  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  0.000E+00  3.303E+09  0.000E+00  0.000E+00  2.072E+00  4.783E+09  2.808E+15  5.663E-01  3.906E-01  1.790E-14  1.450E+00  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.498E+04  0.661E-07  0.221E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 819  1.323E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  0.000E+00  2.453E+08  0.000E+00  0.000E+00  1.552E-01  4.742E+09  3.175E+15  5.148E-01  3.901E-01  0.000E+00  1.320E+00  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.493E+04  0.656E-07  0.216E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 820  1.324E+01  7.771E-01 5.97197537E-01   6.81968646E-05   0.000E+00  0.000E+00  2.319E+06  0.000E+00  0.000E+00  1.479E-03  4.702E+09  3.433E+15  4.664E-01  3.894E-01  4.871E-14  1.198E+00  1 O/sh 0.749  1.434E-03 0.250 0.177E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.490E+04  0.652E-07  0.214E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 821  1.324E+01  7.771E-01 5.97197537E-01   6.81968647E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.649E+09  3.920E+15  4.066E-01  3.883E-01  6.724E-13  1.047E+00  0 Radv 0.749  1.434E-03 0.250 0.179E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.485E+04  0.644E-07  0.209E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 822  1.324E+01  7.771E-01 5.97197537E-01   6.81968680E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.563E+09  4.623E+15  3.198E-01  3.861E-01  7.185E-11  8.283E-01  0 Radv 0.749  1.434E-03 0.250 0.179E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.479E+04  0.632E-07  0.203E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 823  1.324E+01  7.771E-01 5.97197540E-01   6.82002123E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.471E+09  6.710E+15  2.414E-01  3.834E-01  8.481E-08  6.296E-01  0 Radv 0.749  1.434E-03 0.250 0.180E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.467E+04  0.599E-07  0.187E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 824  1.324E+01  7.771E-01 5.97197543E-01   6.82025673E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.407E+09  8.841E+15  1.929E-01  3.813E-01  5.747E-08  5.060E-01  0 Radv 0.749  1.434E-03 0.250 0.180E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.460E+04  0.570E-07  0.175E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 825  1.325E+01  7.771E-01 5.97197545E-01   6.82052094E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.352E+09  1.151E+16  1.545E-01  3.794E-01  5.455E-08  4.072E-01  0 Radv 0.749  1.434E-03 0.250 0.181E-20  0.446E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.454E+04  0.539E-07  0.164E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 826  1.325E+01  7.771E-01 5.97197548E-01   6.82080591E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.302E+09  1.541E+16  1.241E-01  3.777E-01  5.097E-08  3.287E-01  0 Radv 0.749  1.434E-03 0.250 0.182E-20  0.447E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.448E+04  0.504E-07  0.151E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 827  1.325E+01  7.771E-01 5.97197551E-01   6.82111155E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.266E+09  2.050E+16  1.057E-01  3.766E-01  9.135E-08  2.805E-01  0 Radv 0.749  1.434E-03 0.250 0.183E-20  0.447E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.443E+04  0.464E-07  0.138E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 828  1.325E+01  7.771E-01 5.97197553E-01   6.82128241E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.245E+09  2.411E+16  9.517E-02  3.761E-01  6.065E-08  2.530E-01  0 Radv 0.749  1.434E-03 0.250 0.184E-20  0.447E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.440E+04  0.441E-07  0.130E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 829  1.326E+01  7.771E-01 5.97197554E-01   6.82141860E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.227E+09  2.763E+16  8.643E-02  3.757E-01  4.609E-08  2.300E-01  0 Radv 0.749  1.434E-03 0.250 0.184E-20  0.447E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.438E+04  0.423E-07  0.124E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 830  1.326E+01  7.771E-01 5.97197556E-01   6.82155608E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.211E+09  3.184E+16  7.823E-02  3.755E-01  4.425E-08  2.084E-01  0 Radv 0.749  1.434E-03 0.250 0.185E-20  0.447E-10  0.240E-04  0.711E-06  0.803E-05  0.130E-03  0.538E-04  0.436E+04  0.404E-07  0.118E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 831  1.326E+01  7.771E-01 5.97197557E-01   6.82169472E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.195E+09  3.695E+16  7.054E-02  3.754E-01  4.232E-08  1.879E-01  0 Radv 0.749  1.434E-03 0.250 0.185E-20  0.447E-10  0.240E-04  0.711E-06  0.802E-05  0.130E-03  0.538E-04  0.434E+04  0.385E-07  0.112E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 832  1.326E+01  7.771E-01 5.97197558E-01   6.82183457E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.180E+09  4.321E+16  6.314E-02  3.754E-01  3.840E-08  1.682E-01  0 Radv 0.749  1.434E-03 0.250 0.186E-20  0.447E-10  0.240E-04  0.711E-06  0.802E-05  0.130E-03  0.538E-04  0.433E+04  0.366E-07  0.106E+05  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 833  1.326E+01  7.771E-01 5.97197560E-01   6.82198305E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.165E+09  5.139E+16  5.523E-02  3.755E-01  3.070E-08  1.471E-01  0 Radv 0.749  1.434E-03 0.250 0.187E-20  0.447E-10  0.240E-04  0.711E-06  0.802E-05  0.130E-03  0.538E-04  0.431E+04  0.346E-07  0.998E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 834  1.327E+01  7.771E-01 5.97197562E-01   6.82216420E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.150E+09  6.465E+16  4.811E-02  3.759E-01  4.532E-08  1.280E-01  0 Radv 0.749  1.434E-03 0.250 0.187E-20  0.447E-10  0.240E-04  0.711E-06  0.802E-05  0.130E-03  0.538E-04  0.429E+04  0.320E-07  0.920E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 835  1.327E+01  7.771E-01 5.97197563E-01   6.82229709E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.139E+09  7.811E+16  4.237E-02  3.763E-01  3.138E-08  1.126E-01  0 Radv 0.749  1.434E-03 0.250 0.188E-20  0.447E-10  0.240E-04  0.711E-06  0.802E-05  0.130E-03  0.538E-04  0.428E+04  0.301E-07  0.861E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 836  1.327E+01  7.771E-01 5.97197564E-01   6.82242480E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.129E+09  9.539E+16  3.724E-02  3.769E-01  3.040E-08  9.880E-02  0 Radv 0.749  1.434E-03 0.250 0.189E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.427E+04  0.281E-07  0.802E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 837  1.327E+01  7.771E-01 5.97197565E-01   6.82254121E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.120E+09  1.162E+17  3.218E-02  3.777E-01  2.138E-08  8.521E-02  0 Radv 0.749  1.434E-03 0.250 0.189E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.426E+04  0.262E-07  0.747E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 838  1.328E+01  7.771E-01 5.97197567E-01   6.82267851E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.111E+09  1.501E+17  2.759E-02  3.786E-01  2.793E-08  7.288E-02  0 Radv 0.749  1.434E-03 0.250 0.189E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.424E+04  0.240E-07  0.682E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 839  1.328E+01  7.771E-01 5.97197568E-01   6.82279326E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.105E+09  1.883E+17  2.422E-02  3.795E-01  2.857E-08  6.383E-02  0 Radv 0.749  1.434E-03 0.250 0.190E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.423E+04  0.222E-07  0.628E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 840  1.328E+01  7.771E-01 5.97197569E-01   6.82288130E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.100E+09  2.266E+17  2.185E-02  3.802E-01  2.841E-08  5.747E-02  0 Radv 0.749  1.434E-03 0.250 0.190E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.423E+04  0.208E-07  0.587E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 841  1.328E+01  7.771E-01 5.97197569E-01   6.82294676E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.097E+09  2.613E+17  1.993E-02  3.808E-01  2.004E-08  5.234E-02  0 Radv 0.749  1.434E-03 0.250 0.190E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.422E+04  0.197E-07  0.558E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 842  1.329E+01  7.771E-01 5.97197570E-01   6.82301222E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.094E+09  3.035E+17  1.811E-02  3.815E-01  1.927E-08  4.747E-02  0 Radv 0.749  1.434E-03 0.250 0.191E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.422E+04  0.187E-07  0.528E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 843  1.329E+01  7.771E-01 5.97197571E-01   6.82307748E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.092E+09  3.546E+17  1.641E-02  3.822E-01  1.866E-08  4.293E-02  0 Radv 0.749  1.434E-03 0.250 0.191E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.421E+04  0.177E-07  0.499E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 844  1.329E+01  7.771E-01 5.97197571E-01   6.82314107E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.089E+09  4.161E+17  1.486E-02  3.829E-01  1.856E-08  3.882E-02  0 Radv 0.749  1.434E-03 0.250 0.191E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.421E+04  0.167E-07  0.470E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 845  1.329E+01  7.771E-01 5.97197572E-01   6.82320047E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.087E+09  4.865E+17  1.316E-02  3.837E-01  1.149E-08  3.428E-02  0 Radv 0.749  1.434E-03 0.250 0.191E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.420E+04  0.158E-07  0.444E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 846  1.329E+01  7.771E-01 5.97197573E-01   6.82328433E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.085E+09  6.157E+17  1.150E-02  3.847E-01  1.953E-08  2.991E-02  0 Radv 0.749  1.434E-03 0.250 0.192E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.420E+04  0.145E-07  0.407E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 847  1.330E+01  7.771E-01 5.97197573E-01   6.82334898E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.083E+09  7.483E+17  1.015E-02  3.855E-01  1.413E-08  2.633E-02  0 Radv 0.749  1.434E-03 0.250 0.192E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.420E+04  0.135E-07  0.379E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 848  1.330E+01  7.771E-01 5.97197574E-01   6.82341309E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.082E+09  9.208E+17  8.926E-03  3.863E-01  1.405E-08  2.311E-02  0 Radv 0.749  1.434E-03 0.250 0.192E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.419E+04  0.125E-07  0.351E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 849  1.330E+01  7.771E-01 5.97197575E-01   6.82347249E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.081E+09  1.132E+18  7.913E-03  3.870E-01  1.477E-08  2.044E-02  0 Radv 0.749  1.434E-03 0.250 0.192E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.419E+04  0.116E-07  0.325E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 850  1.330E+01  7.771E-01 5.97197575E-01   6.82352125E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.081E+09  1.358E+18  7.042E-03  3.877E-01  1.132E-08  1.816E-02  0 Radv 0.749  1.434E-03 0.250 0.192E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.419E+04  0.108E-07  0.304E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 851  1.331E+01  7.771E-01 5.97197576E-01   6.82357006E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.080E+09  1.649E+18  6.214E-03  3.884E-01  1.052E-08  1.600E-02  0 Radv 0.749  1.434E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.419E+04  0.101E-07  0.283E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 852  1.331E+01  7.771E-01 5.97197576E-01   6.82361890E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.080E+09  2.032E+18  5.431E-03  3.892E-01  9.714E-09  1.396E-02  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.934E-08  0.262E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 853  1.331E+01  7.771E-01 5.97197577E-01   6.82366776E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.081E+09  2.548E+18  4.723E-03  3.899E-01  9.757E-09  1.212E-02  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.859E-08  0.241E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 854  1.331E+01  7.771E-01 5.97197577E-01   6.82371259E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.081E+09  3.190E+18  4.165E-03  3.904E-01  1.107E-08  1.067E-02  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.790E-08  0.221E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 855  1.332E+01  7.771E-01 5.97197577E-01   6.82374624E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.082E+09  3.825E+18  3.723E-03  3.909E-01  8.059E-09  9.523E-03  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.739E-08  0.207E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 856  1.332E+01  7.771E-01 5.97197578E-01   6.82377865E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.082E+09  4.594E+18  3.301E-03  3.915E-01  6.689E-09  8.432E-03  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.689E-08  0.193E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 857  1.332E+01  7.771E-01 5.97197578E-01   6.82381357E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.083E+09  5.675E+18  2.881E-03  3.920E-01  6.477E-09  7.350E-03  0 Radv 0.749  1.435E-03 0.250 0.193E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.635E-08  0.178E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 858  1.332E+01  7.771E-01 5.97197578E-01   6.82384926E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.084E+09  7.176E+18  2.555E-03  3.924E-01  9.766E-09  6.511E-03  0 Radv 0.749  1.435E-03 0.250 0.194E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.581E-08  0.162E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 859  1.333E+01  7.771E-01 5.97197579E-01   6.82387170E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.085E+09  8.413E+18  2.301E-03  3.928E-01  5.273E-09  5.858E-03  0 Radv 0.749  1.435E-03 0.250 0.194E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.418E+04  0.546E-08  0.153E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 860  1.333E+01  7.771E-01 5.97197579E-01   6.82389618E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00  0.000E+00  0.000E+00  4.086E+09  1.012E+19  2.047E-03  3.931E-01  5.344E-09  5.206E-03  0 Radv 0.749  1.435E-03 0.250 0.194E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.417E+04  0.509E-08  0.142E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00
 861  1.333E+01  7.771E-01 5.97197579E-01   6.82392065E-05   0.000E+00  0.000E+00  1.000E-30  0.000E+00        NaN  0.000E+00  0.000E+00  1.012E+19  2.047E-03  3.931E-01  5.344E-09  5.206E-03  0 Radv 0.749  1.435E-03 0.250 0.194E-20  0.447E-10  0.240E-04  0.710E-06  0.802E-05  0.130E-03  0.538E-04  0.417E+04  0.509E-08  0.142E+04  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.000E+00

